Phase transition to two-peaks phase in an information cascade voting experiment

Observational learning is an important information aggregation mechanism. However, it occasionally leads to a state in which an entire population chooses a sub-optimal option. When it occurs and whether it is a phase transition remain unanswered. To address these questions, we performed a voting experiment in which subjects answered a two-choice quiz sequentially with and without information about the prior subjects' choices. The subjects who could copy others are called herders. We obtained a microscopic rule regarding how herders copy others. Varying the ratio of herders led to qualitative changes in the macroscopic behavior in the experiment of about 50 subjects. If the ratio is small, the sequence of choices rapidly converges to the true one. As the ratio approaches 100%, convergence becomes extremely slow and information aggregation almost terminates. A simulation study of a stochastic model for 10^{6} subjects based on the herder's microscopic rule showed a phase transition to the two-peaks phase, where the convergence completely terminates, as the ratio exceeds some critical value.

==> Answer_Data_2010.csv <==
G,  q,  t, X0, X1, X2, X3, X5, X7, X9, Xa 
A,  0,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A,  0,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  0,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0,  5,  0,  0,  0,  1,  0,  0,  0,  0 
A,  0,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A,  0,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A,  0, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 16,  1,  1,  1,  1,  0,  0,  0,  0 
A,  0, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 22,  0,  0,  0,  0,  0,  0,  1,  0 
A,  0, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A,  0, 27,  0,  1,  1,  0,  0,  0,  0,  0 
A,  0, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A,  0, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A,  1,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A,  1,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  1,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1,  5,  0,  0,  0,  1,  0,  0,  0,  0 
A,  1,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A,  1,  7,  1,  1,  0,  0,  0,  0,  0,  0 
A,  1,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1,  9,  1,  1,  1,  1,  1,  0,  0,  0 
A,  1, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 11,  1,  0,  0,  0,  0,  0,  0,  0 
A,  1, 12,  1,  0,  0,  0,  0,  0,  0,  0 
A,  1, 13,  1,  0,  0,  0,  0,  0,  0,  0 
A,  1, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 15,  1,  1,  0,  0,  0,  0,  0,  0 
A,  1, 16,  1,  1,  1,  1,  1,  0,  0,  0 
A,  1, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 20,  1,  1,  1,  1,  1,  0,  0,  0 
A,  1, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A,  1, 26,  1,  1,  1,  1,  1,  0,  0,  0 
A,  1, 27,  1,  1,  1,  1,  0,  0,  0,  0 
A,  1, 28,  1,  1,  1,  1,  1,  0,  0,  0 
A,  1, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A,  1, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A,  2,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A,  2, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 12,  0,  0,  0,  0,  1,  1,  1,  1 
A,  2, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 14,  0,  0,  0,  0,  1,  1,  1,  1 
A,  2, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A,  2, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 19,  0,  0,  1,  1,  1,  1,  1,  1 
A,  2, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 27,  0,  1,  1,  1,  1,  1,  1,  1 
A,  2, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A,  2, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A,  2, 31,  1,  0,  0,  0,  1,  1,  1,  1 
A,  3,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A,  3,  4,  0,  0,  0,  1,  1,  1,  1,  1 
A,  3,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A,  3,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A,  3,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 12,  0,  1,  1,  1,  1,  1,  1,  1 
A,  3, 13,  0,  1,  1,  1,  1,  1,  1,  1 
A,  3, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 17,  0,  0,  0,  0,  1,  1,  1,  1 
A,  3, 18,  0,  0,  0,  0,  0,  1,  1,  1 
A,  3, 19,  0,  0,  0,  0,  0,  1,  1,  1 
A,  3, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 22,  0,  0,  1,  1,  1,  1,  1,  1 
A,  3, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 24,  0,  0,  0,  1,  1,  1,  1,  1 
A,  3, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A,  3, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 27,  0,  1,  0,  1,  1,  1,  1,  1 
A,  3, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A,  3, 29,  0,  0,  0,  0,  0,  0,  0,  1 
A,  3, 30,  0,  0,  0,  0,  0,  0,  0,  1 
A,  3, 31,  1,  1,  0,  0,  0,  0,  0,  1 
A,  4,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A,  4,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A,  4,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A,  4,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A,  4, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 14,  0,  1,  1,  1,  1,  1,  1,  1 
A,  4, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A,  4, 17,  0,  0,  0,  1,  1,  1,  1,  1 
A,  4, 18,  1,  1,  0,  1,  1,  1,  1,  1 
A,  4, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A,  4, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 23,  0,  0,  1,  1,  1,  1,  1,  1 
A,  4, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A,  4, 28,  0,  0,  0,  0,  0,  1,  1,  1 
A,  4, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A,  4, 30,  1,  1,  0,  0,  1,  1,  1,  1 
A,  4, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A,  5,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A,  5,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5,  5,  0,  0,  0,  1,  0,  0,  0,  0 
A,  5,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A,  5,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A,  5,  9,  1,  0,  1,  1,  0,  1,  1,  1 
A,  5, 10,  0,  0,  0,  0,  0,  0,  1,  1 
A,  5, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A,  5, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A,  5, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 22,  0,  0,  1,  1,  1,  1,  1,  1 
A,  5, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A,  5, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A,  6,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A,  6,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A,  6,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6,  4,  1,  1,  1,  0,  0,  0,  0,  0 
A,  6,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A,  6,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 15,  0,  0,  1,  1,  1,  1,  1,  1 
A,  6, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 20,  0,  0,  0,  0,  0,  0,  1,  1 
A,  6, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A,  6, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A,  6, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A,  6, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A,  6, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A,  7,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7,  5,  1,  1,  1,  1,  0,  0,  0,  0 
A,  7,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7,  7,  0,  0,  0,  1,  1,  1,  1,  1 
A,  7,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A,  7,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 12,  0,  0,  1,  1,  1,  1,  1,  1 
A,  7, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A,  7, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A,  7, 21,  0,  0,  0,  0,  1,  1,  1,  1 
A,  7, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A,  7, 25,  0,  0,  0,  0,  0,  0,  1,  1 
A,  7, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 27,  0,  0,  0,  0,  1,  1,  1,  1 
A,  7, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A,  7, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A,  7, 30,  1,  1,  1,  0,  1,  1,  1,  1 
A,  7, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A,  8,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A,  8,  9,  0,  0,  0,  0,  1,  1,  1,  1 
A,  8, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A,  8, 11,  0,  0,  0,  0,  0,  0,  1,  1 
A,  8, 12,  0,  0,  0,  0,  0,  0,  0,  1 
A,  8, 13,  1,  1,  0,  0,  0,  0,  0,  0 
A,  8, 14,  1,  1,  0,  0,  0,  1,  1,  1 
A,  8, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A,  8, 16,  1,  1,  1,  0,  0,  1,  0,  1 
A,  8, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A,  8, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A,  8, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8, 22,  0,  0,  0,  0,  0,  0,  0,  1 
A,  8, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8, 24,  0,  0,  0,  1,  1,  1,  1,  1 
A,  8, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A,  8, 27,  0,  0,  0,  0,  1,  0,  0,  0 
A,  8, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A,  8, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A,  8, 30,  0,  0,  0,  0,  0,  0,  0,  1 
A,  8, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9,  3,  1,  0,  0,  0,  0,  0,  0,  0 
A,  9,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A,  9,  7,  1,  1,  1,  1,  0,  0,  0,  0 
A,  9,  8,  1,  1,  1,  1,  0,  0,  0,  0 
A,  9,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A,  9, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 14,  1,  1,  0,  0,  0,  0,  0,  0 
A,  9, 15,  1,  1,  1,  1,  1,  0,  0,  0 
A,  9, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 24,  1,  1,  1,  1,  1,  0,  0,  0 
A,  9, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A,  9, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 10,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 10,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 10,  0,  0,  0,  0,  1,  1,  1,  1 
A, 10, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 10, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 10, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11,  3,  1,  0,  0,  0,  0,  0,  0,  0 
A, 11,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 11,  5,  1,  1,  1,  0,  0,  0,  0,  0 
A, 11,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11,  9,  1,  1,  1,  1,  1,  1,  0,  0 
A, 11, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11, 14,  0,  0,  0,  0,  0,  1,  0,  0 
A, 11, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11, 19,  1,  1,  0,  0,  0,  0,  0,  0 
A, 11, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11, 21,  1,  0,  0,  0,  0,  0,  0,  0 
A, 11, 22,  0,  0,  0,  0,  0,  0,  1,  1 
A, 11, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 11, 25,  1,  1,  1,  1,  0,  0,  0,  0 
A, 11, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11, 27,  0,  1,  1,  1,  1,  0,  0,  0 
A, 11, 28,  1,  1,  1,  1,  1,  1,  0,  0 
A, 11, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 11, 31,  0,  0,  1,  1,  1,  1,  1,  1 
A, 12,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 12,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12,  7,  0,  0,  0,  1,  1,  1,  1,  1 
A, 12,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 11,  0,  0,  0,  1,  1,  0,  1,  1 
A, 12, 12,  0,  0,  0,  1,  1,  1,  1,  1 
A, 12, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 19,  0,  0,  0,  0,  1,  1,  1,  1 
A, 12, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 22,  0,  1,  1,  1,  1,  1,  1,  1 
A, 12, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 25,  0,  0,  0,  1,  1,  1,  1,  1 
A, 12, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 12, 27,  0,  0,  0,  0,  1,  1,  1,  1 
A, 12, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 12, 31,  0,  0,  0,  0,  0,  1,  1,  1 
A, 13,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13,  7,  0,  0,  0,  1,  1,  1,  1,  1 
A, 13,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 10,  0,  0,  0,  0,  1,  1,  1,  1 
A, 13, 11,  0,  0,  0,  1,  1,  1,  1,  1 
A, 13, 12,  1,  0,  0,  0,  1,  1,  1,  1 
A, 13, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 15,  0,  0,  0,  0,  0,  0,  0,  1 
A, 13, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 18,  0,  1,  1,  1,  1,  1,  1,  1 
A, 13, 19,  0,  1,  1,  1,  1,  1,  1,  1 
A, 13, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 13, 21,  0,  0,  0,  0,  1,  1,  1,  1 
A, 13, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 13, 23,  0,  0,  0,  0,  1,  1,  1,  1 
A, 13, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 25,  0,  1,  1,  1,  1,  1,  1,  1 
A, 13, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 13, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 13, 30,  1,  1,  1,  1,  1,  1,  1,  0 
A, 13, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 14,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14,  3,  1,  0,  0,  0,  0,  0,  0,  0 
A, 14,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 14,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14,  6,  1,  1,  1,  0,  0,  0,  0,  0 
A, 14,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14,  9,  1,  0,  0,  0,  0,  0,  0,  0 
A, 14, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14, 11,  1,  1,  1,  1,  1,  0,  0,  0 
A, 14, 12,  0,  1,  1,  1,  0,  0,  0,  0 
A, 14, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14, 14,  1,  0,  1,  1,  0,  0,  0,  0 
A, 14, 15,  1,  0,  0,  0,  0,  0,  0,  0 
A, 14, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 14, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14, 19,  1,  1,  1,  1,  0,  0,  0,  0 
A, 14, 20,  1,  1,  1,  1,  1,  1,  0,  0 
A, 14, 21,  1,  1,  1,  1,  1,  0,  0,  0 
A, 14, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14, 23,  1,  1,  1,  1,  0,  0,  0,  0 
A, 14, 24,  1,  1,  1,  1,  1,  1,  0,  0 
A, 14, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 14, 26,  1,  1,  1,  1,  1,  0,  0,  0 
A, 14, 27,  1,  1,  1,  1,  1,  0,  0,  0 
A, 14, 28,  1,  1,  1,  1,  1,  1,  0,  0 
A, 14, 29,  1,  1,  1,  1,  1,  1,  0,  0 
A, 14, 30,  0,  0,  0,  1,  1,  1,  0,  0 
A, 14, 31,  1,  1,  1,  1,  1,  1,  1,  0 
A, 15,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 15,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15,  7,  0,  0,  1,  1,  1,  1,  1,  1 
A, 15,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 15, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 15, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 14,  0,  0,  0,  0,  0,  1,  1,  1 
A, 15, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 17,  0,  1,  1,  1,  1,  1,  1,  1 
A, 15, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 19,  0,  0,  1,  1,  1,  1,  1,  1 
A, 15, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 15, 21,  0,  0,  0,  0,  1,  1,  1,  1 
A, 15, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 23,  1,  1,  1,  0,  1,  1,  1,  1 
A, 15, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 25,  0,  1,  1,  1,  1,  1,  1,  1 
A, 15, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 28,  0,  0,  1,  1,  1,  1,  1,  1 
A, 15, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 15, 30,  0,  0,  0,  1,  1,  1,  1,  1 
A, 15, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16,  4,  1,  0,  0,  0,  0,  0,  0,  0 
A, 16,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16, 10,  1,  1,  1,  1,  1,  1,  0,  0 
A, 16, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 13,  1,  1,  0,  1,  1,  1,  1,  1 
A, 16, 14,  0,  1,  0,  0,  0,  1,  0,  0 
A, 16, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 18,  1,  0,  0,  0,  0,  0,  0,  0 
A, 16, 19,  1,  1,  0,  0,  0,  1,  1,  1 
A, 16, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 23,  1,  1,  1,  1,  0,  0,  0,  0 
A, 16, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 16, 27,  1,  1,  1,  0,  0,  0,  0,  0 
A, 16, 28,  0,  0,  0,  0,  0,  0,  0,  1 
A, 16, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 16, 30,  1,  1,  0,  0,  0,  0,  0,  0 
A, 16, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 17,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17,  3,  0,  0,  1,  1,  1,  1,  1,  1 
A, 17,  4,  0,  0,  0,  1,  1,  1,  1,  1 
A, 17,  5,  0,  0,  0,  0,  1,  1,  1,  1 
A, 17,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 11,  0,  0,  0,  1,  1,  1,  1,  1 
A, 17, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 17, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 17, 18,  0,  0,  0,  0,  0,  1,  1,  1 
A, 17, 19,  1,  1,  0,  0,  0,  1,  1,  1 
A, 17, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 21,  0,  0,  0,  0,  0,  1,  1,  1 
A, 17, 22,  1,  1,  1,  1,  0,  0,  1,  1 
A, 17, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 17, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 17, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 27,  1,  1,  1,  1,  0,  0,  1,  1 
A, 17, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 17, 29,  1,  1,  1,  1,  1,  1,  0,  0 
A, 17, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 17, 31,  0,  0,  0,  0,  0,  0,  0,  1 
A, 18,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 14,  0,  0,  0,  1,  1,  0,  0,  0 
A, 18, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 18, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 27,  0,  0,  1,  1,  1,  1,  0,  0 
A, 18, 28,  0,  0,  1,  1,  1,  1,  1,  1 
A, 18, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 18, 30,  0,  0,  0,  0,  0,  0,  1,  0 
A, 18, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A, 19,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 19,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 19,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19,  9,  1,  1,  1,  0,  0,  0,  0,  0 
A, 19, 10,  1,  1,  1,  1,  1,  0,  0,  0 
A, 19, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 19, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 17,  1,  0,  0,  0,  0,  0,  0,  0 
A, 19, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 19,  1,  1,  0,  0,  0,  0,  0,  0 
A, 19, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 19, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 19, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 19, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 19, 30,  1,  1,  1,  1,  0,  0,  0,  0 
A, 19, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 20,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 20,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20,  5,  0,  0,  0,  0,  1,  1,  1,  1 
A, 20,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20,  8,  0,  0,  1,  1,  1,  1,  1,  1 
A, 20,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 20, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 20, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 13,  0,  0,  1,  1,  1,  1,  1,  1 
A, 20, 14,  1,  0,  1,  1,  1,  1,  1,  1 
A, 20, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 20, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 20, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 22,  0,  0,  0,  0,  0,  1,  1,  1 
A, 20, 23,  1,  0,  1,  0,  1,  1,  1,  1 
A, 20, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 20, 30,  0,  0,  0,  0,  1,  1,  1,  1 
A, 20, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21,  8,  1,  1,  1,  0,  0,  0,  0,  0 
A, 21,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 10,  1,  1,  1,  1,  1,  0,  0,  0 
A, 21, 11,  1,  1,  1,  1,  1,  1,  0,  0 
A, 21, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 19,  0,  0,  1,  1,  1,  1,  1,  1 
A, 21, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 21, 21,  0,  0,  0,  0,  1,  1,  1,  1 
A, 21, 22,  0,  0,  0,  0,  1,  1,  1,  1 
A, 21, 23,  1,  1,  1,  0,  1,  1,  1,  1 
A, 21, 24,  0,  0,  0,  0,  0,  1,  1,  0 
A, 21, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21, 26,  0,  0,  0,  0,  0,  1,  1,  0 
A, 21, 27,  0,  0,  0,  0,  0,  0,  1,  1 
A, 21, 28,  0,  0,  0,  0,  0,  0,  1,  1 
A, 21, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 21, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22,  3,  1,  1,  0,  0,  0,  0,  0,  0 
A, 22,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 22,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 22,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22,  7,  1,  1,  1,  1,  0,  0,  0,  0 
A, 22,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 22,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 22, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 22, 18,  1,  1,  1,  1,  1,  1,  0,  0 
A, 22, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 20,  1,  0,  1,  1,  1,  1,  1,  1 
A, 22, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 22, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 22, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 22, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 28,  1,  1,  0,  0,  0,  0,  0,  0 
A, 22, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 22, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23,  4,  0,  1,  1,  1,  1,  1,  1,  1 
A, 23,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23,  8,  0,  0,  0,  0,  0,  1,  1,  1 
A, 23,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 15,  1,  1,  1,  1,  1,  0,  0,  1 
A, 23, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 22,  1,  1,  1,  1,  0,  0,  0,  0 
A, 23, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 23, 24,  1,  1,  1,  1,  0,  0,  0,  0 
A, 23, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 23, 27,  0,  1,  1,  1,  0,  0,  0,  0 
A, 23, 28,  1,  1,  1,  1,  1,  1,  0,  1 
A, 23, 29,  1,  1,  1,  1,  1,  1,  1,  0 
A, 23, 30,  1,  1,  1,  1,  1,  1,  0,  0 
A, 23, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 24,  3,  1,  0,  1,  1,  1,  1,  1,  1 
A, 24,  4,  1,  0,  0,  0,  0,  0,  0,  0 
A, 24,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 24,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 11,  0,  0,  1,  1,  1,  1,  1,  1 
A, 24, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 14,  0,  1,  1,  1,  1,  1,  1,  1 
A, 24, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 24, 18,  0,  0,  0,  0,  0,  0,  1,  1 
A, 24, 19,  0,  0,  0,  0,  0,  1,  1,  1 
A, 24, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 22,  0,  0,  0,  0,  0,  0,  1,  1 
A, 24, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 24, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 24, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 24, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 24, 30,  0,  0,  0,  1,  1,  1,  1,  1 
A, 24, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A, 25,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25,  5,  0,  0,  0,  0,  1,  1,  1,  1 
A, 25,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25,  8,  0,  0,  1,  1,  1,  1,  1,  1 
A, 25,  9,  0,  0,  0,  1,  1,  1,  1,  1 
A, 25, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 13,  0,  0,  0,  1,  1,  1,  1,  1 
A, 25, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 16,  0,  0,  0,  0,  1,  1,  1,  1 
A, 25, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 18,  0,  1,  1,  1,  1,  1,  1,  1 
A, 25, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 21,  0,  0,  0,  0,  1,  1,  1,  1 
A, 25, 22,  0,  0,  0,  1,  1,  1,  1,  1 
A, 25, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 25, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 25, 29,  0,  0,  0,  1,  1,  1,  1,  1 
A, 25, 30,  0,  0,  0,  0,  1,  1,  1,  1 
A, 25, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 11,  0,  0,  0,  0,  0,  0,  1,  0 
A, 26, 12,  0,  0,  0,  0,  0,  0,  1,  1 
A, 26, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 14,  0,  0,  0,  0,  0,  0,  1,  1 
A, 26, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 22,  0,  0,  0,  0,  0,  1,  1,  1 
A, 26, 23,  0,  0,  0,  0,  0,  1,  1,  1 
A, 26, 24,  0,  0,  0,  0,  0,  1,  1,  1 
A, 26, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 26, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26, 27,  0,  0,  0,  0,  0,  1,  1,  1 
A, 26, 28,  0,  0,  0,  0,  0,  0,  1,  1 
A, 26, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 26, 30,  1,  1,  1,  0,  0,  0,  1,  1 
A, 26, 31,  0,  0,  0,  0,  0,  0,  0,  1 
A, 27,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 27,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27,  9,  0,  0,  0,  0,  0,  1,  1,  1 
A, 27, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 17,  1,  1,  1,  1,  1,  1,  1,  0 
A, 27, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 22,  0,  0,  0,  1,  1,  1,  1,  1 
A, 27, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 27, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 27, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 28,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 28,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 28,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 14,  0,  1,  1,  1,  1,  1,  1,  1 
A, 28, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 28, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 22,  0,  0,  0,  0,  1,  1,  1,  1 
A, 28, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 28, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 28, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 28, 30,  0,  0,  0,  0,  1,  1,  1,  1 
A, 28, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A, 29,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 22,  0,  0,  0,  1,  1,  1,  1,  1 
A, 29, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 29, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A, 30,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30,  4,  0,  1,  1,  1,  1,  1,  1,  1 
A, 30,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 14,  0,  0,  0,  1,  1,  1,  1,  1 
A, 30, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 30, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 30, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 30, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 31,  3,  1,  0,  1,  1,  1,  1,  1,  1 
A, 31,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 31,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 31,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 31, 11,  0,  0,  0,  0,  0,  0,  1,  1 
A, 31, 12,  1,  1,  0,  0,  0,  1,  1,  1 
A, 31, 13,  0,  1,  0,  0,  0,  0,  0,  0 
A, 31, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 31, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 19,  0,  0,  0,  1,  1,  0,  0,  0 
A, 31, 20,  1,  0,  1,  1,  1,  1,  1,  1 
A, 31, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 24,  0,  0,  0,  1,  1,  1,  1,  1 
A, 31, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 31, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 27,  0,  0,  0,  1,  1,  1,  1,  1 
A, 31, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 31, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 32,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 32,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 32, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 32, 14,  0,  0,  0,  1,  1,  1,  1,  1 
A, 32, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 17,  1,  1,  1,  1,  1,  1,  1,  0 
A, 32, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 32, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 32, 31,  0,  0,  0,  1,  1,  1,  1,  1 
A, 33,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 33,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33,  7,  0,  0,  0,  1,  1,  1,  1,  1 
A, 33,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A, 33,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 33, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 14,  1,  1,  1,  1,  0,  1,  1,  1 
A, 33, 15,  0,  0,  0,  0,  0,  1,  1,  1 
A, 33, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 33, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 18,  0,  0,  0,  0,  0,  1,  1,  1 
A, 33, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 33, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 33, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 33, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 33, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 34,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A, 34,  3,  0,  1,  0,  0,  0,  0,  0,  0 
A, 34,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34,  5,  0,  1,  1,  1,  0,  0,  0,  0 
A, 34,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 34, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34, 12,  0,  0,  1,  1,  1,  1,  1,  1 
A, 34, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 34, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 34, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 34, 18,  0,  0,  0,  0,  0,  0,  0,  1 
A, 34, 19,  1,  1,  1,  0,  0,  1,  1,  1 
A, 34, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 34, 21,  1,  1,  1,  1,  0,  0,  0,  1 
A, 34, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 34, 23,  1,  1,  1,  1,  0,  0,  0,  1 
A, 34, 24,  1,  1,  1,  1,  1,  0,  0,  0 
A, 34, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 34, 26,  1,  1,  1,  1,  1,  1,  0,  1 
A, 34, 27,  0,  0,  0,  1,  0,  0,  0,  1 
A, 34, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 34, 31,  0,  0,  0,  1,  1,  1,  1,  1 
A, 35,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 35,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 35,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 35, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 35, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 29,  0,  0,  0,  1,  1,  1,  1,  1 
A, 35, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 35, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 36,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 36,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 36,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A, 36,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 36, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 12,  0,  0,  0,  0,  1,  1,  1,  1 
A, 36, 13,  1,  0,  1,  0,  0,  0,  0,  0 
A, 36, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 36, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 36, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 22,  0,  0,  0,  0,  0,  1,  1,  1 
A, 36, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 36, 28,  0,  0,  0,  0,  0,  1,  1,  1 
A, 36, 29,  0,  0,  0,  0,  0,  0,  1,  1 
A, 36, 30,  1,  0,  0,  0,  0,  1,  1,  1 
A, 36, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 37,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37,  5,  0,  1,  1,  1,  1,  1,  1,  1 
A, 37,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 37, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 37, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A, 38,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38,  9,  1,  1,  0,  0,  0,  0,  0,  0 
A, 38, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 38, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 27,  0,  0,  1,  1,  0,  0,  0,  0 
A, 38, 28,  0,  0,  0,  1,  1,  0,  0,  0 
A, 38, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 38, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A, 39,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 39,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39,  5,  0,  0,  1,  1,  1,  1,  1,  1 
A, 39,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39,  7,  0,  0,  1,  1,  1,  1,  1,  1 
A, 39,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 39, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 39, 13,  1,  0,  0,  1,  1,  1,  1,  1 
A, 39, 14,  1,  0,  0,  0,  1,  1,  1,  1 
A, 39, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 39, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 39, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 39, 19,  0,  0,  0,  0,  0,  0,  0,  1 
A, 39, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 39, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 39, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 39, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40,  2,  1,  0,  0,  0,  0,  0,  0,  0 
A, 40,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 13,  1,  0,  0,  0,  0,  0,  0,  0 
A, 40, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 18,  1,  1,  0,  0,  0,  0,  0,  0 
A, 40, 19,  1,  1,  1,  0,  0,  0,  0,  1 
A, 40, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 22,  1,  1,  1,  1,  1,  1,  0,  0 
A, 40, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 40, 26,  1,  1,  1,  1,  1,  1,  1,  0 
A, 40, 27,  0,  0,  0,  0,  1,  1,  0,  0 
A, 40, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 40, 31,  0,  0,  0,  1,  1,  1,  1,  0 
A, 41,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 41, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 16,  0,  0,  0,  0,  1,  1,  1,  1 
A, 41, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 20,  0,  0,  0,  0,  0,  0,  0,  1 
A, 41, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 26,  0,  0,  0,  0,  1,  1,  1,  1 
A, 41, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 41, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 41, 31,  0,  0,  0,  1,  1,  1,  1,  1 
A, 42,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A, 42,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 42,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42,  5,  0,  0,  0,  0,  1,  1,  1,  1 
A, 42,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42,  9,  0,  0,  0,  1,  1,  1,  1,  1 
A, 42, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 13,  0,  0,  1,  1,  1,  1,  1,  1 
A, 42, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 15,  0,  0,  1,  1,  1,  1,  1,  1 
A, 42, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 22,  0,  1,  1,  1,  1,  1,  1,  1 
A, 42, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 24,  0,  0,  0,  1,  1,  1,  1,  1 
A, 42, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 26,  0,  0,  0,  0,  0,  0,  1,  1 
A, 42, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 28,  0,  0,  0,  1,  1,  1,  1,  1 
A, 42, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 42, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 43,  3,  1,  0,  0,  0,  0,  0,  0,  0 
A, 43,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 43,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 43,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 11,  0,  0,  0,  0,  1,  1,  0,  0 
A, 43, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 24,  0,  0,  0,  0,  1,  1,  1,  1 
A, 43, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 43, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 43, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 44,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 44,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 44,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44,  7,  1,  1,  1,  1,  0,  0,  0,  0 
A, 44,  8,  1,  1,  1,  1,  1,  0,  0,  0 
A, 44,  9,  0,  0,  1,  1,  1,  1,  1,  1 
A, 44, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 11,  1,  1,  1,  1,  0,  0,  0,  0 
A, 44, 12,  1,  1,  1,  1,  1,  1,  1,  0 
A, 44, 13,  1,  1,  1,  1,  1,  0,  0,  0 
A, 44, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 15,  1,  1,  1,  1,  1,  0,  0,  0 
A, 44, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 18,  1,  1,  0,  0,  0,  0,  0,  0 
A, 44, 19,  1,  1,  1,  0,  0,  0,  0,  0 
A, 44, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 23,  1,  1,  1,  0,  0,  0,  0,  0 
A, 44, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 44, 31,  1,  1,  1,  1,  0,  0,  0,  0 
A, 45,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 45,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 45,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 45,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 16,  0,  0,  0,  0,  1,  1,  1,  1 
A, 45, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 18,  0,  0,  0,  0,  1,  1,  1,  1 
A, 45, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 24,  0,  0,  0,  0,  1,  1,  1,  1 
A, 45, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 45, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46,  4,  1,  0,  0,  0,  0,  0,  0,  0 
A, 46,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46,  6,  1,  1,  1,  1,  0,  0,  0,  0 
A, 46,  7,  1,  1,  1,  1,  0,  0,  0,  0 
A, 46,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46, 10,  1,  1,  1,  1,  1,  0,  0,  0 
A, 46, 11,  1,  1,  1,  1,  0,  0,  0,  0 
A, 46, 12,  0,  1,  1,  1,  1,  1,  0,  0 
A, 46, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 14,  1,  1,  1,  1,  0,  0,  0,  0 
A, 46, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46, 16,  1,  1,  1,  1,  1,  1,  1,  0 
A, 46, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 21,  1,  1,  1,  1,  1,  1,  1,  0 
A, 46, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 23,  0,  0,  0,  1,  1,  1,  1,  0 
A, 46, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 46, 27,  0,  0,  0,  0,  1,  1,  1,  1 
A, 46, 28,  0,  0,  0,  0,  1,  1,  1,  1 
A, 46, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 46, 30,  0,  0,  0,  0,  1,  1,  1,  1 
A, 46, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 47,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 47,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 47,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 47,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47,  8,  1,  1,  1,  1,  0,  0,  0,  0 
A, 47,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 12,  1,  1,  1,  1,  0,  0,  1,  1 
A, 47, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 15,  1,  1,  1,  1,  1,  1,  1,  0 
A, 47, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 18,  1,  1,  1,  1,  1,  0,  1,  1 
A, 47, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 47, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 25,  0,  0,  0,  0,  0,  0,  1,  1 
A, 47, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 47, 29,  0,  0,  0,  0,  0,  1,  1,  1 
A, 47, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 47, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 48,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 48,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 13,  0,  0,  0,  0,  0,  1,  1,  1 
A, 48, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 48, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 48, 18,  1,  1,  0,  0,  1,  1,  1,  1 
A, 48, 19,  1,  1,  0,  0,  0,  1,  1,  1 
A, 48, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 21,  0,  0,  0,  0,  0,  1,  1,  1 
A, 48, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 23,  0,  0,  0,  0,  0,  0,  1,  1 
A, 48, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 48, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 48, 27,  1,  1,  0,  0,  0,  1,  1,  1 
A, 48, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 48, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 48, 30,  0,  0,  0,  0,  0,  0,  1,  1 
A, 48, 31,  1,  1,  1,  1,  0,  0,  0,  1 
A, 49,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 49,  3,  1,  0,  0,  0,  0,  0,  0,  0 
A, 49,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 49, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 12,  0,  0,  0,  0,  1,  1,  1,  1 
A, 49, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 49, 14,  1,  1,  1,  1,  0,  0,  0,  0 
A, 49, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 16,  0,  0,  0,  0,  0,  1,  1,  1 
A, 49, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 18,  0,  1,  0,  0,  0,  1,  1,  1 
A, 49, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 21,  0,  0,  0,  0,  0,  1,  1,  1 
A, 49, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 24,  0,  0,  0,  0,  0,  1,  1,  1 
A, 49, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 49, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 49, 27,  1,  0,  0,  0,  1,  1,  1,  1 
A, 49, 28,  0,  0,  0,  0,  0,  0,  1,  1 
A, 49, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 49, 30,  0,  0,  0,  0,  0,  0,  1,  1 
A, 49, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 50,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 50,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50,  8,  1,  1,  1,  1,  1,  0,  0,  0 
A, 50,  9,  1,  1,  1,  1,  1,  1,  0,  0 
A, 50, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 14,  1,  1,  0,  0,  0,  0,  0,  1 
A, 50, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 18,  1,  1,  1,  0,  0,  0,  0,  0 
A, 50, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 20,  1,  0,  0,  0,  0,  0,  0,  1 
A, 50, 21,  1,  1,  1,  1,  1,  0,  0,  0 
A, 50, 22,  1,  1,  1,  1,  1,  0,  0,  0 
A, 50, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 24,  1,  1,  1,  1,  1,  0,  0,  0 
A, 50, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 50, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 50, 27,  1,  1,  1,  1,  1,  0,  0,  0 
A, 50, 28,  1,  1,  1,  1,  1,  1,  0,  0 
A, 50, 29,  1,  1,  1,  1,  1,  1,  1,  0 
A, 50, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 50, 31,  1,  1,  1,  1,  1,  1,  1,  0 
A, 51,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 51,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 51,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 51, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 51, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 12,  0,  0,  0,  0,  0,  0,  1,  1 
A, 51, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 51, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 19,  0,  0,  0,  0,  1,  1,  1,  1 
A, 51, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 23,  0,  0,  0,  0,  1,  1,  1,  1 
A, 51, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 25,  1,  1,  1,  0,  0,  0,  0,  1 
A, 51, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 51, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 51, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  5,  1,  1,  1,  1,  0,  0,  0,  0 
A, 52,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52,  9,  1,  1,  0,  1,  1,  1,  1,  1 
A, 52, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 52, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 52, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 53,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53,  6,  0,  0,  0,  0,  1,  1,  1,  1 
A, 53,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 53, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 53, 14,  0,  0,  1,  1,  1,  1,  1,  1 
A, 53, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 53, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 19,  0,  1,  1,  1,  1,  1,  1,  1 
A, 53, 20,  0,  0,  1,  1,  1,  1,  1,  1 
A, 53, 21,  0,  0,  0,  1,  1,  1,  1,  1 
A, 53, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 53, 23,  0,  0,  0,  0,  0,  1,  1,  1 
A, 53, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 53, 27,  0,  0,  0,  0,  0,  1,  1,  1 
A, 53, 28,  0,  0,  0,  0,  0,  1,  1,  1 
A, 53, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 53, 30,  0,  0,  0,  0,  0,  0,  1,  1 
A, 53, 31,  0,  0,  0,  0,  0,  0,  0,  1 
A, 54,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 54,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54,  4,  1,  1,  1,  0,  0,  0,  0,  0 
A, 54,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A, 54,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 54,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54,  9,  1,  1,  1,  1,  1,  1,  0,  0 
A, 54, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 12,  1,  1,  0,  0,  0,  0,  0,  0 
A, 54, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 14,  1,  0,  0,  0,  0,  1,  1,  1 
A, 54, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 18,  1,  1,  0,  0,  0,  0,  0,  0 
A, 54, 19,  1,  1,  1,  0,  0,  0,  0,  0 
A, 54, 20,  1,  1,  1,  1,  0,  0,  0,  0 
A, 54, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 23,  1,  0,  0,  0,  0,  0,  0,  0 
A, 54, 24,  1,  1,  1,  0,  0,  0,  0,  0 
A, 54, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 27,  1,  1,  0,  0,  0,  0,  0,  0 
A, 54, 28,  1,  0,  0,  0,  0,  0,  0,  0 
A, 54, 29,  1,  1,  1,  1,  0,  0,  0,  0 
A, 54, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 54, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 55,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55,  8,  1,  0,  0,  0,  0,  0,  0,  0 
A, 55,  9,  1,  0,  0,  0,  0,  0,  0,  0 
A, 55, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 55, 11,  1,  1,  1,  1,  0,  0,  0,  0 
A, 55, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 55, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55, 14,  1,  1,  1,  1,  1,  0,  0,  0 
A, 55, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 55, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 55, 18,  1,  1,  1,  1,  1,  1,  1,  0 
A, 55, 19,  1,  1,  1,  1,  1,  1,  1,  0 
A, 55, 20,  0,  0,  0,  1,  1,  1,  1,  0 
A, 55, 21,  1,  1,  1,  1,  1,  1,  1,  0 
A, 55, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 55, 23,  1,  1,  1,  1,  1,  1,  1,  0 
A, 55, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55, 28,  1,  1,  1,  1,  1,  1,  1,  0 
A, 55, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 55, 30,  1,  1,  1,  1,  1,  1,  1,  0 
A, 55, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56,  6,  1,  1,  1,  1,  0,  0,  0,  0 
A, 56,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A, 56,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 11,  0,  0,  1,  1,  1,  1,  0,  0 
A, 56, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 18,  0,  0,  0,  0,  0,  0,  1,  0 
A, 56, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 23,  0,  0,  0,  0,  0,  0,  1,  1 
A, 56, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 56, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 56, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57,  8,  1,  1,  1,  1,  1,  0,  0,  0 
A, 57,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 13,  0,  0,  1,  1,  1,  1,  1,  1 
A, 57, 14,  0,  0,  0,  0,  0,  1,  1,  1 
A, 57, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 18,  0,  0,  0,  0,  0,  1,  1,  1 
A, 57, 19,  0,  0,  0,  0,  0,  0,  1,  1 
A, 57, 20,  1,  1,  0,  0,  0,  0,  0,  0 
A, 57, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 23,  0,  1,  0,  0,  0,  0,  0,  1 
A, 57, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 57, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 57, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 13,  0,  0,  0,  1,  1,  1,  1,  1 
A, 58, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 19,  0,  0,  1,  1,  1,  1,  1,  1 
A, 58, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 58, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 58, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 59,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 59,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A, 59,  9,  0,  0,  1,  1,  1,  1,  1,  1 
A, 59, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 11,  0,  0,  1,  1,  1,  1,  1,  1 
A, 59, 12,  0,  0,  0,  1,  1,  1,  1,  1 
A, 59, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 59, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 15,  0,  0,  0,  0,  0,  1,  1,  0 
A, 59, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 19,  0,  1,  1,  1,  1,  1,  1,  1 
A, 59, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 25,  0,  0,  0,  1,  1,  1,  1,  1 
A, 59, 26,  0,  0,  0,  0,  0,  0,  1,  1 
A, 59, 27,  0,  0,  0,  0,  1,  1,  1,  1 
A, 59, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 59, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  5,  1,  1,  1,  1,  0,  0,  0,  0 
A, 60,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60,  9,  0,  0,  0,  1,  1,  1,  1,  1 
A, 60, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 11,  0,  0,  0,  1,  1,  1,  1,  1 
A, 60, 12,  0,  0,  0,  0,  0,  1,  1,  1 
A, 60, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 14,  1,  1,  0,  0,  0,  1,  1,  1 
A, 60, 15,  0,  0,  0,  0,  0,  1,  1,  1 
A, 60, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 23,  0,  0,  0,  0,  0,  1,  1,  1 
A, 60, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 25,  0,  0,  0,  0,  0,  1,  1,  1 
A, 60, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 60, 28,  0,  0,  1,  1,  1,  1,  1,  1 
A, 60, 29,  0,  0,  0,  0,  0,  1,  1,  1 
A, 60, 30,  0,  0,  0,  1,  1,  1,  1,  1 
A, 60, 31,  0,  0,  0,  0,  0,  1,  1,  1 
A, 61,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61,  8,  1,  1,  1,  0,  0,  0,  0,  0 
A, 61,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 11,  1,  1,  1,  1,  1,  1,  0,  1 
A, 61, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 22,  1,  1,  1,  0,  0,  0,  0,  0 
A, 61, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 27,  0,  0,  0,  0,  1,  1,  0,  0 
A, 61, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 61, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 61, 30,  0,  0,  0,  0,  1,  1,  1,  1 
A, 61, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62,  2,  1,  0,  0,  0,  0,  0,  0,  0 
A, 62,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 62,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 62,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 62,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 11,  1,  0,  0,  0,  0,  0,  0,  0 
A, 62, 12,  1,  1,  1,  1,  1,  1,  1,  0 
A, 62, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 62, 16,  1,  1,  1,  1,  1,  1,  0,  0 
A, 62, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 62, 19,  1,  1,  1,  1,  1,  1,  0,  0 
A, 62, 20,  1,  1,  1,  1,  1,  1,  1,  0 
A, 62, 21,  1,  1,  1,  1,  1,  1,  1,  0 
A, 62, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 62, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 62, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 62, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 62, 31,  1,  1,  1,  1,  1,  1,  1,  0 
A, 63,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A, 63,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63,  5,  1,  1,  1,  1,  0,  0,  0,  0 
A, 63,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63,  9,  0,  0,  0,  1,  1,  1,  1,  1 
A, 63, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 12,  0,  0,  1,  1,  1,  1,  1,  1 
A, 63, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 14,  0,  0,  0,  0,  1,  1,  1,  1 
A, 63, 15,  1,  1,  1,  1,  1,  1,  1,  0 
A, 63, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 17,  0,  0,  0,  0,  1,  1,  1,  1 
A, 63, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 22,  0,  0,  0,  0,  1,  1,  1,  1 
A, 63, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 63, 24,  0,  0,  0,  0,  0,  0,  1,  1 
A, 63, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 63, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 63, 27,  0,  0,  0,  0,  0,  0,  1,  1 
A, 63, 28,  0,  0,  0,  0,  0,  1,  1,  1 
A, 63, 29,  0,  0,  0,  0,  0,  0,  0,  1 
A, 63, 30,  1,  1,  1,  0,  0,  0,  1,  1 
A, 63, 31,  0,  0,  0,  0,  0,  0,  0,  1 
A, 64,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 64,  3,  1,  0,  1,  1,  1,  1,  1,  1 
A, 64,  4,  0,  0,  0,  1,  1,  1,  1,  1 
A, 64,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A, 64,  9,  0,  0,  0,  1,  1,  1,  1,  1 
A, 64, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 64, 11,  0,  0,  0,  0,  0,  1,  1,  1 
A, 64, 12,  1,  1,  0,  0,  0,  1,  1,  1 
A, 64, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 14,  0,  1,  1,  1,  1,  1,  1,  1 
A, 64, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 64, 18,  0,  0,  0,  0,  0,  0,  1,  1 
A, 64, 19,  1,  1,  0,  0,  0,  1,  1,  1 
A, 64, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 24,  0,  0,  0,  0,  0,  0,  1,  1 
A, 64, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 26,  0,  0,  0,  0,  0,  0,  1,  1 
A, 64, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 64, 29,  0,  0,  0,  0,  0,  0,  1,  1 
A, 64, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 64, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65,  3,  1,  0,  0,  0,  0,  0,  0,  0 
A, 65,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65,  7,  1,  1,  1,  1,  1,  0,  0,  0 
A, 65,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A, 65,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 11,  0,  1,  1,  1,  1,  1,  1,  1 
A, 65, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 22,  0,  0,  0,  0,  0,  1,  1,  1 
A, 65, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 65, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 65, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 66,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 66,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 66,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 66,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 12,  0,  0,  1,  1,  1,  1,  1,  1 
A, 66, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 66, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 66, 30,  0,  1,  1,  1,  1,  1,  1,  1 
A, 66, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 67,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67,  8,  0,  0,  1,  1,  1,  1,  1,  1 
A, 67,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 67, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 67, 11,  1,  1,  0,  0,  0,  1,  1,  1 
A, 67, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 67, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 67, 14,  1,  1,  0,  0,  0,  1,  1,  1 
A, 67, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 22,  0,  0,  1,  1,  1,  1,  1,  1 
A, 67, 23,  0,  0,  0,  0,  0,  1,  1,  1 
A, 67, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 25,  0,  0,  0,  0,  0,  1,  1,  1 
A, 67, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 28,  0,  0,  1,  1,  1,  1,  1,  1 
A, 67, 29,  0,  0,  0,  0,  0,  0,  0,  1 
A, 67, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 67, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A, 68,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 68,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68,  6,  0,  0,  0,  0,  1,  1,  1,  1 
A, 68,  7,  0,  0,  0,  0,  1,  1,  1,  1 
A, 68,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68, 11,  0,  1,  1,  1,  1,  1,  1,  1 
A, 68, 12,  0,  0,  0,  1,  1,  1,  1,  1 
A, 68, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 68, 14,  0,  0,  0,  1,  1,  1,  1,  0 
A, 68, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 68, 16,  0,  0,  0,  0,  0,  1,  1,  1 
A, 68, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 68, 18,  1,  1,  1,  0,  0,  1,  1,  1 
A, 68, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 68, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 68, 23,  0,  0,  0,  0,  0,  0,  0,  1 
A, 68, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 68, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 68, 28,  0,  0,  1,  1,  1,  1,  1,  1 
A, 68, 29,  0,  0,  0,  0,  0,  0,  0,  1 
A, 68, 30,  0,  0,  0,  0,  1,  1,  1,  1 
A, 68, 31,  1,  1,  0,  0,  0,  0,  0,  1 
A, 69,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69,  3,  1,  1,  0,  0,  0,  0,  0,  0 
A, 69,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 69,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 69,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69,  7,  1,  1,  1,  0,  0,  0,  0,  0 
A, 69,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69,  9,  1,  1,  1,  1,  0,  0,  0,  0 
A, 69, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 14,  1,  1,  1,  1,  1,  0,  0,  0 
A, 69, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 69, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 18,  1,  1,  1,  1,  1,  1,  0,  0 
A, 69, 19,  1,  1,  1,  1,  1,  0,  0,  0 
A, 69, 20,  1,  1,  1,  1,  1,  1,  1,  0 
A, 69, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 22,  1,  1,  1,  1,  1,  1,  1,  0 
A, 69, 23,  0,  0,  0,  0,  1,  1,  0,  0 
A, 69, 24,  1,  1,  1,  1,  1,  1,  0,  0 
A, 69, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 69, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 27,  1,  0,  0,  1,  1,  1,  1,  0 
A, 69, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 69, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70,  9,  1,  1,  1,  0,  0,  0,  0,  0 
A, 70, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 11,  1,  1,  1,  1,  0,  0,  0,  0 
A, 70, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 13,  0,  0,  1,  1,  1,  1,  1,  1 
A, 70, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 17,  1,  0,  0,  0,  0,  0,  0,  0 
A, 70, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 70, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 28,  1,  0,  0,  0,  0,  0,  0,  0 
A, 70, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 70, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 71,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 71, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 11,  0,  0,  1,  1,  1,  1,  1,  1 
A, 71, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 13,  0,  0,  1,  1,  1,  1,  1,  1 
A, 71, 14,  1,  0,  1,  1,  1,  1,  1,  1 
A, 71, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 16,  0,  0,  0,  1,  1,  1,  1,  1 
A, 71, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 19,  0,  0,  0,  1,  1,  1,  1,  1 
A, 71, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 22,  0,  0,  0,  0,  1,  1,  1,  1 
A, 71, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 24,  0,  0,  0,  0,  0,  1,  1,  1 
A, 71, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 71, 26,  0,  0,  0,  0,  0,  0,  1,  1 
A, 71, 27,  1,  1,  0,  0,  0,  1,  1,  1 
A, 71, 28,  0,  1,  1,  1,  1,  1,  1,  1 
A, 71, 29,  0,  0,  0,  0,  0,  0,  0,  1 
A, 71, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 71, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 72,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 72,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72,  9,  0,  0,  0,  1,  1,  1,  1,  1 
A, 72, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72, 11,  0,  0,  0,  0,  0,  1,  1,  1 
A, 72, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72, 14,  0,  0,  0,  0,  0,  0,  1,  1 
A, 72, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72, 16,  0,  0,  0,  0,  0,  0,  1,  1 
A, 72, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72, 19,  0,  0,  0,  0,  0,  0,  0,  1 
A, 72, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72, 21,  0,  0,  0,  0,  0,  0,  0,  1 
A, 72, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72, 24,  1,  1,  0,  1,  1,  1,  1,  1 
A, 72, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72, 27,  0,  0,  0,  0,  0,  0,  1,  1 
A, 72, 28,  0,  0,  0,  0,  0,  1,  1,  1 
A, 72, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 72, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 72, 31,  0,  0,  0,  0,  0,  0,  0,  1 
A, 73,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 73,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73,  4,  0,  1,  1,  1,  1,  1,  1,  1 
A, 73,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 73, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 11,  0,  0,  0,  0,  1,  1,  1,  1 
A, 73, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 13,  1,  0,  0,  1,  1,  1,  1,  1 
A, 73, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 73, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 73, 19,  1,  1,  0,  0,  0,  1,  1,  1 
A, 73, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 23,  0,  0,  0,  0,  0,  0,  0,  1 
A, 73, 24,  0,  0,  1,  1,  1,  1,  1,  1 
A, 73, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 73, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 73, 28,  0,  0,  0,  0,  1,  1,  1,  1 
A, 73, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 73, 30,  1,  1,  0,  0,  0,  1,  1,  1 
A, 73, 31,  1,  1,  1,  0,  1,  1,  1,  1 
A, 74,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 74,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 74,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A, 74,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 74, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 74, 11,  0,  0,  0,  0,  0,  1,  1,  1 
A, 74, 12,  1,  0,  0,  0,  0,  1,  1,  1 
A, 74, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 14,  0,  1,  1,  0,  0,  0,  1,  1 
A, 74, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 18,  0,  0,  1,  1,  1,  1,  1,  1 
A, 74, 19,  0,  0,  0,  0,  1,  1,  1,  1 
A, 74, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 22,  0,  0,  0,  1,  1,  1,  1,  1 
A, 74, 23,  0,  0,  0,  0,  0,  1,  1,  1 
A, 74, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 26,  0,  0,  0,  0,  0,  1,  1,  1 
A, 74, 27,  0,  0,  0,  0,  0,  1,  1,  1 
A, 74, 28,  0,  0,  0,  0,  0,  1,  1,  1 
A, 74, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 74, 30,  0,  0,  0,  0,  0,  1,  1,  1 
A, 74, 31,  1,  1,  1,  1,  0,  0,  1,  1 
A, 75,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75,  3,  0,  1,  0,  0,  0,  0,  0,  0 
A, 75,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75,  8,  0,  1,  1,  1,  1,  1,  1,  1 
A, 75,  9,  0,  0,  0,  1,  1,  0,  0,  0 
A, 75, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75, 14,  1,  1,  1,  1,  1,  1,  1,  0 
A, 75, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 16,  0,  0,  0,  0,  0,  1,  1,  0 
A, 75, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 75, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 29,  0,  0,  0,  0,  0,  1,  1,  1 
A, 75, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 75, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 76,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76,  5,  0,  0,  1,  1,  1,  1,  1,  1 
A, 76,  6,  0,  0,  0,  0,  1,  1,  1,  1 
A, 76,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76, 10,  0,  0,  0,  0,  1,  1,  1,  1 
A, 76, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76, 13,  0,  0,  0,  0,  1,  1,  1,  1 
A, 76, 14,  1,  1,  0,  1,  1,  1,  1,  1 
A, 76, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76, 16,  0,  0,  0,  0,  1,  1,  1,  1 
A, 76, 17,  0,  0,  0,  0,  0,  1,  1,  1 
A, 76, 18,  1,  1,  0,  0,  1,  1,  1,  1 
A, 76, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 76, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 76, 21,  0,  0,  0,  0,  0,  0,  1,  1 
A, 76, 22,  1,  1,  1,  0,  0,  0,  1,  0 
A, 76, 23,  0,  0,  0,  0,  0,  0,  0,  1 
A, 76, 24,  1,  1,  1,  1,  0,  0,  1,  1 
A, 76, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 76, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 76, 27,  0,  0,  0,  0,  0,  0,  0,  1 
A, 76, 28,  0,  0,  0,  0,  0,  0,  1,  1 
A, 76, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 76, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 76, 31,  0,  0,  0,  0,  0,  0,  0,  1 
A, 77,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77,  4,  1,  1,  1,  0,  0,  0,  0,  0 
A, 77,  5,  1,  1,  1,  1,  0,  0,  0,  0 
A, 77,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77,  7,  1,  1,  1,  1,  1,  0,  0,  0 
A, 77,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77, 14,  0,  0,  0,  0,  0,  0,  1,  0 
A, 77, 15,  1,  1,  1,  1,  1,  1,  1,  0 
A, 77, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77, 27,  0,  1,  1,  1,  0,  0,  0,  0 
A, 77, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 77, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 77, 30,  1,  1,  0,  0,  0,  0,  0,  0 
A, 77, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 78,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78,  5,  1,  1,  1,  1,  0,  0,  0,  0 
A, 78,  6,  0,  0,  0,  0,  1,  1,  1,  1 
A, 78,  7,  0,  0,  0,  1,  1,  1,  1,  1 
A, 78,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 16,  0,  0,  0,  1,  1,  1,  1,  1 
A, 78, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 18,  0,  0,  0,  1,  1,  1,  1,  1 
A, 78, 19,  0,  0,  0,  0,  0,  0,  1,  1 
A, 78, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 78, 28,  0,  0,  1,  1,  1,  1,  1,  1 
A, 78, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 78, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 79,  3,  1,  0,  1,  1,  1,  1,  1,  1 
A, 79,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79,  7,  0,  0,  0,  0,  0,  1,  1,  1 
A, 79,  8,  0,  0,  0,  1,  1,  1,  1,  1 
A, 79,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 11,  0,  0,  1,  1,  1,  1,  1,  1 
A, 79, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 16,  0,  0,  0,  1,  1,  1,  1,  1 
A, 79, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 18,  0,  0,  0,  1,  1,  1,  1,  1 
A, 79, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 20,  0,  0,  0,  0,  0,  0,  0,  1 
A, 79, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 79, 23,  0,  0,  0,  0,  0,  0,  0,  1 
A, 79, 24,  0,  0,  0,  0,  0,  1,  1,  1 
A, 79, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 79, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 79, 29,  1,  1,  1,  1,  1,  1,  1,  0 
A, 79, 30,  0,  0,  0,  1,  1,  1,  1,  1 
A, 79, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A, 80,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 80,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80,  7,  0,  0,  0,  0,  1,  1,  1,  1 
A, 80,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 80, 11,  0,  0,  0,  0,  0,  1,  1,  1 
A, 80, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 14,  0,  0,  0,  0,  0,  1,  1,  1 
A, 80, 15,  1,  1,  1,  1,  0,  0,  0,  1 
A, 80, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 19,  0,  0,  0,  0,  0,  0,  1,  1 
A, 80, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 80, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 80, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 81,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81,  5,  0,  1,  1,  1,  1,  1,  1,  1 
A, 81,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 15,  1,  0,  0,  0,  0,  0,  0,  1 
A, 81, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 81, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 81, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 81, 31,  0,  0,  0,  0,  0,  1,  1,  1 
A, 82,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82,  7,  0,  0,  1,  1,  0,  0,  0,  0 
A, 82,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 11,  0,  0,  0,  1,  0,  0,  0,  0 
A, 82, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 82, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 82, 31,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83,  3,  1,  0,  0,  0,  0,  0,  0,  0 
A, 83,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83,  8,  1,  1,  1,  1,  1,  0,  0,  0 
A, 83,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 12,  1,  1,  0,  0,  0,  0,  0,  0 
A, 83, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83, 14,  1,  1,  1,  1,  0,  0,  0,  0 
A, 83, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 18,  1,  1,  0,  0,  0,  0,  0,  0 
A, 83, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83, 23,  1,  1,  1,  1,  1,  1,  1,  0 
A, 83, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83, 27,  0,  0,  0,  0,  1,  1,  1,  0 
A, 83, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 83, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 83, 30,  0,  0,  0,  0,  0,  1,  1,  0 
A, 83, 31,  0,  0,  0,  0,  0,  0,  1,  0 
A, 84,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 84,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84,  6,  0,  0,  0,  0,  1,  1,  1,  1 
A, 84,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 84,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 14,  0,  0,  0,  1,  1,  1,  1,  1 
A, 84, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 24,  0,  0,  1,  1,  1,  1,  1,  1 
A, 84, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 84, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 85,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 14,  0,  0,  0,  1,  1,  1,  1,  1 
A, 85, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 19,  0,  0,  1,  1,  1,  1,  1,  1 
A, 85, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 24,  0,  0,  0,  0,  0,  0,  0,  1 
A, 85, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 26,  0,  0,  0,  0,  0,  0,  0,  1 
A, 85, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 85, 30,  0,  0,  1,  1,  1,  1,  1,  1 
A, 85, 31,  0,  0,  0,  1,  1,  1,  1,  1 
A, 86,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 86,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 86,  3,  1,  1,  0,  0,  0,  0,  0,  0 
A, 86,  4,  1,  1,  0,  0,  0,  0,  0,  0 
A, 86,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86,  9,  0,  0,  1,  1,  1,  1,  1,  1 
A, 86, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 18,  0,  0,  1,  1,  1,  1,  1,  1 
A, 86, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 86, 31,  0,  1,  1,  1,  1,  1,  1,  1 
A, 87,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87,  2,  0,  1,  1,  1,  1,  1,  1,  1 
A, 87,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87,  6,  0,  0,  0,  1,  1,  1,  1,  1 
A, 87,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 14,  0,  0,  0,  0,  1,  1,  1,  1 
A, 87, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 18,  0,  1,  1,  1,  1,  1,  1,  1 
A, 87, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 87, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 88,  3,  1,  0,  1,  1,  1,  1,  1,  1 
A, 88,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A, 88,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 88,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88,  8,  0,  0,  0,  0,  1,  1,  1,  1 
A, 88,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 12,  0,  0,  0,  1,  1,  1,  1,  1 
A, 88, 13,  0,  0,  0,  1,  1,  1,  1,  1 
A, 88, 14,  0,  0,  0,  1,  1,  1,  1,  1 
A, 88, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 18,  0,  0,  0,  1,  1,  1,  1,  1 
A, 88, 19,  0,  0,  0,  1,  1,  1,  1,  0 
A, 88, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 88, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 88, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 88, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 88, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 88, 27,  0,  0,  0,  0,  0,  0,  0,  1 
A, 88, 28,  0,  0,  0,  0,  0,  1,  1,  1 
A, 88, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 88, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 89, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 12,  0,  0,  1,  1,  1,  1,  1,  1 
A, 89, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 14,  0,  0,  0,  0,  0,  1,  1,  0 
A, 89, 15,  0,  0,  0,  0,  0,  1,  1,  1 
A, 89, 16,  0,  0,  0,  0,  0,  0,  1,  1 
A, 89, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 21,  0,  0,  0,  0,  0,  1,  1,  1 
A, 89, 22,  0,  0,  0,  0,  0,  0,  1,  1 
A, 89, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 24,  0,  0,  0,  0,  0,  1,  1,  1 
A, 89, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 89, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 89, 30,  0,  1,  1,  1,  1,  1,  1,  1 
A, 89, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 90,  3,  1,  0,  1,  1,  1,  1,  1,  1 
A, 90,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90,  5,  0,  1,  0,  0,  0,  0,  0,  0 
A, 90,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90,  8,  0,  0,  1,  1,  1,  1,  1,  1 
A, 90,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 90, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 17,  0,  0,  0,  0,  1,  1,  1,  1 
A, 90, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 90, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 28,  0,  0,  0,  1,  1,  1,  1,  1 
A, 90, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 90, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 90, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 91,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 91,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 91,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 18,  0,  1,  1,  1,  1,  1,  1,  1 
A, 91, 19,  0,  0,  1,  1,  1,  1,  1,  1 
A, 91, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 91, 28,  0,  0,  0,  0,  1,  1,  1,  1 
A, 91, 29,  0,  0,  0,  1,  1,  1,  1,  1 
A, 91, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 91, 31,  0,  0,  0,  0,  1,  1,  1,  1 
A, 92,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 92,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 92,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 92,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A, 92,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92,  7,  0,  0,  0,  0,  1,  1,  1,  1 
A, 92,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92,  9,  1,  1,  1,  0,  0,  0,  0,  0 
A, 92, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 92, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 92, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 92, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 26,  1,  1,  1,  1,  1,  0,  0,  0 
A, 92, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 92, 31,  1,  1,  1,  0,  0,  0,  0,  0 
A, 93,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93,  3,  1,  1,  0,  0,  0,  0,  0,  0 
A, 93,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93,  5,  1,  1,  0,  0,  0,  0,  0,  0 
A, 93,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93,  9,  0,  0,  0,  0,  0,  1,  0,  0 
A, 93, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93, 12,  1,  1,  0,  0,  0,  0,  0,  0 
A, 93, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93, 15,  1,  1,  1,  1,  1,  1,  0,  0 
A, 93, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 17,  1,  1,  1,  1,  1,  1,  1,  0 
A, 93, 18,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93, 21,  1,  1,  1,  1,  1,  1,  1,  0 
A, 93, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 23,  0,  0,  0,  0,  1,  1,  1,  0 
A, 93, 24,  1,  0,  0,  0,  0,  1,  1,  0 
A, 93, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93, 27,  0,  0,  0,  0,  1,  1,  1,  1 
A, 93, 28,  0,  0,  0,  0,  0,  0,  0,  0 
A, 93, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 93, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 94,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94,  4,  0,  0,  1,  1,  1,  1,  1,  1 
A, 94,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94,  6,  0,  0,  0,  0,  1,  1,  1,  1 
A, 94,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 12,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 94, 18,  0,  0,  0,  0,  1,  1,  1,  1 
A, 94, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 94, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95,  5,  0,  0,  0,  1,  1,  1,  1,  1 
A, 95,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 95,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95,  8,  1,  1,  1,  1,  0,  0,  0,  0 
A, 95,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 10,  0,  0,  0,  0,  0,  0,  1,  1 
A, 95, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 12,  0,  0,  0,  0,  0,  0,  1,  1 
A, 95, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 95, 14,  0,  0,  0,  0,  0,  0,  1,  1 
A, 95, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 16,  0,  0,  0,  0,  0,  0,  1,  1 
A, 95, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 95, 18,  0,  0,  0,  0,  0,  0,  0,  1 
A, 95, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 95, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 95, 21,  1,  1,  1,  1,  0,  0,  0,  1 
A, 95, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 95, 23,  1,  0,  1,  1,  1,  1,  1,  1 
A, 95, 24,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 27,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 95, 29,  0,  0,  0,  0,  0,  1,  1,  1 
A, 95, 30,  0,  0,  0,  0,  0,  0,  0,  0 
A, 95, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 96,  1,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  3,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  4,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  7,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96,  9,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 10,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 12,  1,  1,  1,  1,  0,  1,  1,  1 
A, 96, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 96, 14,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 16,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 17,  1,  1,  1,  1,  1,  1,  1,  1 
A, 96, 18,  1,  1,  1,  1,  1,  1,  0,  0 
A, 96, 19,  1,  1,  1,  1,  1,  1,  1,  1 
A, 96, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 96, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 25,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 27,  0,  0,  0,  0,  0,  0,  0,  0 
A, 96, 28,  1,  0,  0,  0,  0,  0,  0,  0 
A, 96, 29,  1,  1,  1,  1,  1,  1,  1,  1 
A, 96, 30,  1,  1,  1,  0,  0,  0,  0,  0 
A, 96, 31,  0,  0,  1,  1,  0,  0,  0,  0 
A, 97,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97,  2,  0,  0,  0,  0,  0,  0,  0,  0 
A, 97,  3,  0,  0,  1,  1,  1,  1,  1,  1 
A, 97,  4,  0,  0,  0,  1,  1,  1,  1,  1 
A, 97,  5,  1,  0,  1,  1,  0,  0,  0,  0 
A, 97,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 97,  7,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97,  8,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 10,  0,  0,  0,  0,  0,  1,  1,  1 
A, 97, 11,  0,  0,  0,  0,  0,  0,  0,  0 
A, 97, 12,  0,  0,  0,  0,  0,  0,  0,  0 
A, 97, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 16,  0,  0,  0,  0,  0,  0,  1,  0 
A, 97, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 97, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 97, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 97, 20,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 21,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 22,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 23,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 24,  1,  1,  1,  1,  1,  1,  0,  0 
A, 97, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 26,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 27,  0,  0,  1,  1,  1,  1,  1,  1 
A, 97, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 97, 29,  1,  1,  1,  1,  1,  1,  0,  0 
A, 97, 30,  0,  0,  0,  1,  1,  1,  1,  1 
A, 97, 31,  0,  0,  0,  1,  1,  1,  1,  1 
A, 98,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98,  3,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98,  5,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98,  6,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98,  7,  0,  0,  1,  1,  1,  1,  1,  1 
A, 98,  8,  0,  0,  0,  0,  1,  1,  1,  1 
A, 98,  9,  1,  0,  0,  0,  1,  1,  1,  1 
A, 98, 10,  0,  0,  0,  0,  1,  1,  1,  1 
A, 98, 11,  1,  0,  0,  0,  1,  1,  1,  1 
A, 98, 12,  1,  1,  0,  0,  0,  0,  1,  1 
A, 98, 13,  0,  0,  0,  0,  0,  0,  0,  0 
A, 98, 14,  1,  0,  0,  0,  1,  1,  1,  1 
A, 98, 15,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 98, 18,  0,  0,  0,  0,  0,  0,  1,  1 
A, 98, 19,  0,  0,  0,  0,  0,  0,  1,  0 
A, 98, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 98, 21,  0,  0,  0,  0,  0,  0,  0,  1 
A, 98, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 98, 23,  1,  1,  1,  1,  1,  0,  0,  1 
A, 98, 24,  0,  0,  0,  0,  0,  0,  0,  0 
A, 98, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98, 26,  0,  0,  0,  0,  0,  0,  0,  0 
A, 98, 27,  1,  1,  1,  1,  1,  0,  0,  1 
A, 98, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 98, 30,  1,  1,  1,  1,  1,  1,  1,  1 
A, 98, 31,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99,  1,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99,  2,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99,  3,  0,  1,  1,  1,  1,  1,  1,  1 
A, 99,  4,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99,  5,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99,  6,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99,  7,  0,  0,  0,  0,  1,  1,  1,  1 
A, 99,  8,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99,  9,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 10,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 11,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 12,  0,  0,  1,  0,  0,  0,  0,  0 
A, 99, 13,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 14,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 15,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 16,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 17,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 18,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 19,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 20,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 21,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 22,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 23,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 24,  1,  1,  0,  0,  0,  0,  0,  0 
A, 99, 25,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 26,  1,  1,  1,  1,  1,  1,  0,  1 
A, 99, 27,  1,  1,  1,  1,  1,  0,  0,  0 
A, 99, 28,  1,  1,  1,  1,  1,  1,  1,  1 
A, 99, 29,  0,  0,  0,  0,  0,  0,  0,  0 
A, 99, 30,  1,  1,  1,  1,  1,  1,  0,  0 
A, 99, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0,  6,  0,  0,  0,  0,  1,  1,  1,  1 
B,  0,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 12,  0,  0,  0,  0,  1,  1,  1,  1 
B,  0, 13,  0,  0,  0,  0,  1,  1,  1,  1 
B,  0, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 20,  0,  0,  1,  1,  1,  1,  1,  1 
B,  0, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B,  0, 29,  1,  1,  0,  0,  0,  0,  0,  1 
B,  0, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B,  0, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  1,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1,  6,  1,  1,  0,  0,  0,  0,  0,  0 
B,  1,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1,  8,  1,  1,  0,  0,  0,  0,  0,  0 
B,  1,  9,  1,  1,  0,  0,  0,  0,  0,  0 
B,  1, 10,  1,  1,  1,  0,  0,  0,  0,  0 
B,  1, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B,  1, 13,  1,  1,  1,  0,  0,  0,  0,  0 
B,  1, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B,  1, 21,  1,  1,  1,  1,  0,  0,  0,  0 
B,  1, 22,  1,  1,  1,  1,  1,  1,  0,  0 
B,  1, 23,  0,  1,  1,  1,  1,  1,  0,  0 
B,  1, 24,  0,  0,  1,  1,  1,  0,  0,  0 
B,  1, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B,  1, 27,  1,  1,  1,  0,  0,  0,  0,  0 
B,  1, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B,  1, 29,  1,  1,  1,  0,  0,  0,  0,  0 
B,  1, 30,  1,  1,  1,  1,  1,  1,  0,  0 
B,  1, 31,  0,  1,  1,  1,  1,  0,  0,  0 
B,  2,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B,  2,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B,  2,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2,  5,  1,  0,  0,  0,  0,  0,  0,  0 
B,  2,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2,  7,  1,  0,  0,  0,  0,  0,  0,  0 
B,  2,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B,  2,  9,  1,  1,  1,  1,  0,  0,  0,  0 
B,  2, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B,  2, 11,  0,  0,  0,  1,  0,  0,  0,  0 
B,  2, 12,  0,  0,  0,  1,  1,  0,  0,  0 
B,  2, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 14,  1,  1,  1,  1,  1,  1,  0,  0 
B,  2, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 17,  1,  1,  1,  0,  0,  0,  0,  0 
B,  2, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B,  2, 19,  1,  1,  1,  0,  1,  1,  1,  1 
B,  2, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B,  2, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 25,  1,  1,  1,  0,  0,  0,  0,  0 
B,  2, 26,  1,  1,  1,  1,  1,  1,  0,  0 
B,  2, 27,  1,  1,  1,  1,  1,  0,  0,  0 
B,  2, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B,  2, 31,  1,  1,  0,  0,  0,  0,  0,  0 
B,  3,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3,  4,  0,  0,  0,  1,  1,  1,  1,  1 
B,  3,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3,  7,  0,  1,  1,  1,  1,  1,  1,  1 
B,  3,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3, 10,  0,  0,  0,  1,  1,  1,  1,  1 
B,  3, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B,  3, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B,  3, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3, 15,  0,  0,  0,  0,  1,  1,  1,  1 
B,  3, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B,  3, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B,  3, 20,  0,  0,  0,  0,  0,  1,  1,  1 
B,  3, 21,  0,  0,  0,  0,  0,  0,  1,  1 
B,  3, 22,  0,  0,  0,  0,  0,  1,  1,  1 
B,  3, 23,  1,  1,  1,  0,  0,  1,  1,  1 
B,  3, 24,  1,  1,  1,  1,  0,  0,  1,  1 
B,  3, 25,  0,  0,  0,  0,  0,  0,  0,  1 
B,  3, 26,  0,  0,  0,  0,  0,  0,  0,  1 
B,  3, 27,  1,  1,  1,  1,  0,  0,  0,  1 
B,  3, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B,  3, 29,  1,  1,  1,  1,  0,  0,  1,  1 
B,  3, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B,  3, 31,  1,  1,  1,  1,  0,  0,  0,  1 
B,  4,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B,  4,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B,  4,  4,  0,  0,  0,  1,  1,  1,  1,  1 
B,  4,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4,  6,  0,  0,  0,  0,  1,  1,  1,  1 
B,  4,  7,  0,  0,  0,  0,  0,  1,  1,  1 
B,  4,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 13,  1,  1,  1,  0,  0,  1,  0,  1 
B,  4, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 15,  1,  1,  1,  1,  0,  0,  0,  0 
B,  4, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 17,  1,  1,  1,  1,  1,  0,  0,  0 
B,  4, 18,  1,  1,  1,  1,  1,  1,  0,  0 
B,  4, 19,  0,  0,  1,  1,  1,  0,  0,  0 
B,  4, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 21,  1,  1,  1,  1,  1,  1,  1,  0 
B,  4, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B,  4, 23,  1,  1,  1,  1,  1,  0,  0,  0 
B,  4, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B,  4, 25,  1,  1,  1,  1,  1,  1,  0,  0 
B,  4, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B,  4, 27,  0,  0,  0,  1,  1,  1,  0,  0 
B,  4, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B,  4, 29,  0,  0,  0,  1,  1,  1,  0,  0 
B,  4, 30,  0,  0,  0,  0,  0,  1,  1,  0 
B,  4, 31,  0,  0,  0,  0,  1,  1,  1,  0 
B,  5,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5,  6,  0,  0,  1,  1,  1,  1,  1,  1 
B,  5,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B,  5, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B,  5, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B,  5, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B,  5, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B,  5, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 22,  0,  0,  0,  0,  0,  0,  0,  1 
B,  5, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 25,  0,  0,  1,  1,  1,  1,  1,  1 
B,  5, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B,  5, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B,  6,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6,  3,  0,  1,  1,  1,  1,  1,  1,  1 
B,  6,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6,  6,  0,  0,  0,  1,  1,  1,  1,  1 
B,  6,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 10,  0,  0,  0,  1,  1,  1,  1,  1 
B,  6, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 19,  0,  0,  1,  1,  1,  1,  1,  1 
B,  6, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 22,  0,  0,  0,  0,  1,  1,  1,  1 
B,  6, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 28,  0,  0,  0,  1,  1,  1,  1,  1 
B,  6, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B,  6, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B,  7,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  7,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B,  7,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B,  7,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 10,  1,  1,  0,  0,  0,  0,  0,  0 
B,  7, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B,  7, 15,  1,  1,  1,  1,  1,  1,  0,  0 
B,  7, 16,  1,  1,  1,  1,  1,  0,  0,  0 
B,  7, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B,  7, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 26,  1,  1,  1,  1,  0,  0,  0,  0 
B,  7, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B,  7, 28,  1,  1,  1,  1,  1,  0,  0,  0 
B,  7, 29,  1,  1,  1,  1,  1,  0,  0,  0 
B,  7, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B,  7, 31,  1,  1,  1,  1,  1,  1,  0,  0 
B,  8,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8,  6,  0,  0,  0,  0,  1,  1,  1,  1 
B,  8,  7,  0,  0,  0,  0,  1,  1,  1,  1 
B,  8,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8,  9,  0,  0,  0,  0,  0,  0,  1,  1 
B,  8, 10,  0,  0,  0,  0,  0,  1,  1,  1 
B,  8, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8, 16,  0,  1,  1,  1,  1,  1,  1,  1 
B,  8, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B,  8, 23,  0,  0,  0,  0,  0,  1,  1,  1 
B,  8, 24,  0,  0,  0,  0,  0,  0,  0,  1 
B,  8, 25,  1,  1,  0,  0,  0,  1,  1,  1 
B,  8, 26,  0,  0,  0,  0,  0,  0,  0,  1 
B,  8, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8, 29,  0,  0,  0,  0,  0,  0,  0,  1 
B,  8, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B,  8, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B,  9,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B,  9,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B,  9,  3,  0,  0,  1,  1,  1,  1,  1,  1 
B,  9,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9,  7,  1,  1,  0,  0,  0,  0,  0,  0 
B,  9,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B,  9,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 10,  1,  1,  1,  1,  0,  0,  0,  0 
B,  9, 11,  1,  1,  1,  1,  1,  0,  0,  0 
B,  9, 12,  0,  0,  0,  1,  1,  0,  0,  0 
B,  9, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B,  9, 15,  1,  1,  1,  1,  1,  1,  0,  0 
B,  9, 16,  1,  1,  1,  1,  1,  1,  0,  0 
B,  9, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B,  9, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B,  9, 19,  0,  0,  0,  1,  1,  1,  1,  1 
B,  9, 20,  1,  1,  1,  1,  1,  1,  1,  0 
B,  9, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 22,  0,  0,  0,  0,  1,  1,  1,  1 
B,  9, 23,  0,  0,  0,  0,  0,  1,  1,  0 
B,  9, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B,  9, 26,  1,  1,  1,  1,  1,  1,  1,  0 
B,  9, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B,  9, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 10,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 10,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 10, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 10, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 17,  0,  0,  0,  1,  1,  1,  1,  1 
B, 10, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 10, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 10, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 11,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 11,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 11,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 13,  1,  1,  1,  1,  1,  1,  1,  0 
B, 11, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 11, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 22,  0,  0,  0,  1,  1,  1,  1,  1 
B, 11, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 11, 31,  0,  0,  0,  0,  1,  1,  1,  1 
B, 12,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 12,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12,  3,  1,  0,  0,  0,  0,  0,  0,  0 
B, 12,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 12,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12,  7,  1,  1,  1,  1,  0,  0,  0,  0 
B, 12,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12,  9,  1,  1,  1,  0,  0,  0,  0,  0 
B, 12, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 11,  1,  1,  1,  1,  0,  0,  0,  0 
B, 12, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 13,  1,  1,  1,  1,  1,  0,  0,  0 
B, 12, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 15,  1,  1,  1,  1,  1,  0,  0,  0 
B, 12, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 17,  1,  1,  1,  1,  1,  1,  0,  0 
B, 12, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 12, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 20,  1,  1,  1,  1,  1,  0,  0,  0 
B, 12, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 23,  1,  1,  0,  0,  0,  0,  0,  0 
B, 12, 24,  1,  1,  1,  0,  0,  0,  0,  0 
B, 12, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 28,  1,  1,  1,  1,  1,  0,  0,  0 
B, 12, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 12, 30,  1,  1,  1,  1,  0,  0,  0,  0 
B, 12, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 13,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 13,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13,  7,  1,  1,  0,  0,  0,  0,  0,  0 
B, 13,  8,  1,  1,  1,  0,  0,  0,  0,  0 
B, 13,  9,  0,  1,  1,  0,  0,  0,  0,  0 
B, 13, 10,  0,  0,  1,  0,  0,  0,  0,  0 
B, 13, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 13, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 13,  1,  1,  1,  1,  0,  0,  0,  0 
B, 13, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 13, 15,  1,  1,  1,  1,  1,  1,  1,  0 
B, 13, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 13, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 13, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 25,  1,  1,  0,  0,  0,  0,  1,  0 
B, 13, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 27,  1,  0,  0,  0,  0,  0,  0,  0 
B, 13, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 13, 30,  1,  1,  1,  1,  1,  1,  1,  0 
B, 13, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 14,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 14,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14,  3,  0,  1,  1,  1,  1,  1,  1,  1 
B, 14,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 14,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 14,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 14,  9,  1,  0,  0,  1,  1,  1,  1,  1 
B, 14, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 14, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 14, 14,  0,  0,  0,  0,  0,  0,  0,  1 
B, 14, 15,  0,  0,  0,  0,  0,  0,  0,  1 
B, 14, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 14, 17,  1,  1,  1,  1,  0,  0,  0,  0 
B, 14, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 20,  1,  1,  1,  1,  1,  0,  0,  1 
B, 14, 21,  0,  0,  0,  0,  0,  0,  0,  1 
B, 14, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 14, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 14, 30,  0,  0,  0,  1,  1,  1,  1,  1 
B, 14, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 15,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 15,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B, 15, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 13,  0,  1,  1,  1,  1,  1,  1,  1 
B, 15, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 15, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 18,  0,  0,  0,  1,  1,  1,  1,  1 
B, 15, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 15, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 27,  0,  1,  1,  1,  1,  1,  1,  1 
B, 15, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 15, 31,  0,  0,  0,  1,  1,  1,  1,  1 
B, 16,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 16,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16,  8,  0,  0,  0,  0,  1,  1,  1,  1 
B, 16,  9,  0,  0,  0,  0,  1,  1,  1,  1 
B, 16, 10,  0,  0,  0,  0,  1,  1,  1,  1 
B, 16, 11,  1,  1,  1,  0,  0,  1,  1,  1 
B, 16, 12,  0,  0,  0,  0,  0,  1,  1,  1 
B, 16, 13,  0,  0,  0,  0,  0,  0,  0,  1 
B, 16, 14,  1,  1,  1,  0,  0,  1,  1,  1 
B, 16, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 16, 20,  1,  1,  1,  1,  0,  1,  1,  1 
B, 16, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16, 22,  0,  0,  0,  0,  0,  1,  1,  1 
B, 16, 23,  0,  0,  0,  0,  0,  0,  1,  1 
B, 16, 24,  1,  1,  0,  0,  0,  0,  0,  1 
B, 16, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 16, 26,  0,  0,  0,  0,  0,  0,  0,  1 
B, 16, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 16, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 16, 29,  0,  0,  0,  0,  0,  0,  1,  1 
B, 16, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B, 16, 31,  0,  0,  0,  0,  0,  0,  0,  1 
B, 17,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17,  6,  1,  1,  1,  0,  0,  0,  0,  0 
B, 17,  7,  1,  1,  1,  1,  0,  0,  0,  0 
B, 17,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17,  9,  1,  1,  1,  1,  0,  0,  0,  0 
B, 17, 10,  1,  1,  1,  1,  1,  0,  0,  0 
B, 17, 11,  0,  0,  1,  1,  0,  0,  0,  0 
B, 17, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17, 18,  1,  1,  1,  1,  1,  0,  0,  0 
B, 17, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 22,  0,  0,  0,  0,  1,  1,  1,  0 
B, 17, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17, 26,  1,  1,  1,  1,  1,  1,  1,  0 
B, 17, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 17, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 17, 30,  0,  0,  0,  0,  1,  1,  1,  0 
B, 17, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 18,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18,  7,  0,  1,  1,  1,  1,  1,  1,  1 
B, 18,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B, 18, 10,  1,  0,  1,  1,  1,  1,  1,  1 
B, 18, 11,  0,  0,  1,  1,  1,  1,  1,  1 
B, 18, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 13,  0,  0,  0,  0,  0,  1,  1,  1 
B, 18, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 15,  0,  0,  0,  0,  0,  1,  1,  1 
B, 18, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 20,  0,  0,  1,  1,  1,  1,  1,  1 
B, 18, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 18, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 18, 24,  0,  0,  0,  0,  0,  0,  1,  1 
B, 18, 25,  1,  1,  1,  0,  0,  1,  1,  1 
B, 18, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 18, 27,  1,  1,  1,  1,  0,  0,  1,  1 
B, 18, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 18, 29,  0,  0,  1,  1,  0,  0,  0,  1 
B, 18, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B, 18, 31,  0,  0,  0,  0,  0,  0,  0,  1 
B, 19,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19,  5,  1,  1,  1,  0,  0,  0,  0,  0 
B, 19,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B, 19,  9,  0,  1,  1,  1,  0,  0,  0,  0 
B, 19, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 11,  1,  1,  1,  1,  0,  0,  0,  0 
B, 19, 12,  0,  0,  1,  1,  1,  1,  1,  1 
B, 19, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 14,  1,  1,  1,  1,  1,  0,  0,  0 
B, 19, 15,  1,  1,  1,  1,  1,  1,  0,  0 
B, 19, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 19,  1,  1,  1,  1,  1,  1,  0,  0 
B, 19, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 23,  1,  1,  1,  1,  1,  1,  0,  0 
B, 19, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 19, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 19, 29,  1,  1,  1,  1,  0,  0,  0,  0 
B, 19, 30,  1,  1,  1,  1,  1,  1,  1,  0 
B, 19, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 20,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 20,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 20,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 20,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20,  6,  1,  1,  1,  1,  0,  0,  0,  0 
B, 20,  7,  1,  1,  1,  1,  1,  0,  0,  0 
B, 20,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 10,  0,  0,  1,  1,  1,  0,  0,  0 
B, 20, 11,  0,  0,  0,  1,  1,  1,  0,  0 
B, 20, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 17,  0,  0,  0,  0,  1,  1,  1,  1 
B, 20, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 20, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 20, 22,  0,  0,  0,  0,  0,  0,  1,  1 
B, 20, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 29,  0,  0,  1,  1,  1,  1,  1,  1 
B, 20, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 20, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21,  7,  1,  1,  1,  1,  0,  0,  0,  0 
B, 21,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21,  9,  0,  0,  0,  1,  1,  0,  0,  0 
B, 21, 10,  1,  1,  0,  0,  1,  0,  0,  0 
B, 21, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 12,  1,  1,  1,  1,  1,  1,  0,  0 
B, 21, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 21, 20,  0,  0,  0,  0,  1,  0,  0,  0 
B, 21, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 24,  1,  1,  1,  0,  0,  0,  0,  0 
B, 21, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 26,  1,  1,  1,  1,  1,  0,  0,  0 
B, 21, 27,  1,  1,  1,  0,  0,  0,  0,  0 
B, 21, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 29,  1,  1,  1,  1,  0,  0,  0,  0 
B, 21, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 21, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22,  6,  0,  0,  0,  0,  1,  1,  1,  1 
B, 22,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 15,  1,  1,  1,  1,  1,  0,  0,  0 
B, 22, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 20,  1,  0,  0,  1,  1,  0,  0,  0 
B, 22, 21,  1,  1,  1,  1,  1,  1,  1,  0 
B, 22, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 22, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 22, 31,  1,  1,  1,  1,  1,  0,  0,  0 
B, 23,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 23,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 23,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23,  8,  1,  1,  0,  0,  0,  0,  0,  0 
B, 23,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 17,  1,  1,  1,  1,  1,  1,  0,  0 
B, 23, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 23, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 23, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 23, 22,  0,  0,  0,  1,  1,  1,  1,  1 
B, 23, 23,  1,  1,  1,  1,  1,  1,  1,  0 
B, 23, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 23, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 29,  1,  1,  0,  0,  0,  0,  0,  0 
B, 23, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 23, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 24,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24,  3,  0,  0,  1,  1,  1,  1,  1,  1 
B, 24,  4,  0,  0,  0,  1,  1,  1,  1,  1 
B, 24,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24,  6,  0,  0,  0,  1,  1,  1,  1,  1 
B, 24,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24,  8,  0,  0,  0,  0,  1,  1,  1,  1 
B, 24,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 17,  0,  0,  0,  0,  0,  0,  1,  1 
B, 24, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 24, 22,  0,  0,  0,  0,  0,  1,  1,  1 
B, 24, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 24, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 24, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 24, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 25,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 25,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25,  6,  0,  0,  1,  1,  1,  1,  1,  1 
B, 25,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 25,  8,  0,  0,  0,  1,  1,  1,  1,  1 
B, 25,  9,  0,  0,  0,  1,  1,  1,  1,  1 
B, 25, 10,  0,  0,  0,  1,  1,  1,  1,  1 
B, 25, 11,  1,  1,  0,  1,  1,  1,  1,  1 
B, 25, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 15,  0,  0,  1,  1,  1,  1,  1,  1 
B, 25, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 19,  0,  0,  0,  0,  0,  0,  1,  1 
B, 25, 20,  1,  1,  1,  0,  0,  1,  1,  1 
B, 25, 21,  0,  0,  0,  0,  0,  0,  1,  1 
B, 25, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 23,  0,  0,  0,  0,  0,  0,  1,  1 
B, 25, 24,  0,  0,  0,  0,  0,  0,  0,  1 
B, 25, 25,  0,  0,  0,  1,  1,  0,  1,  1 
B, 25, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 25, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 25, 29,  0,  0,  0,  0,  0,  0,  0,  1 
B, 25, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B, 25, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 26,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26,  9,  0,  0,  0,  1,  1,  1,  1,  1 
B, 26, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 26, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26, 15,  0,  0,  0,  0,  0,  0,  0,  1 
B, 26, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 26, 24,  1,  1,  1,  1,  1,  0,  0,  1 
B, 26, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 26, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 26, 29,  0,  0,  0,  0,  1,  1,  1,  1 
B, 26, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B, 26, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 27,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 27,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 27,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27,  6,  1,  1,  1,  1,  0,  0,  0,  0 
B, 27,  7,  1,  1,  1,  1,  0,  0,  0,  0 
B, 27,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27,  9,  1,  1,  1,  1,  1,  0,  0,  0 
B, 27, 10,  1,  1,  1,  1,  1,  1,  0,  0 
B, 27, 11,  0,  0,  1,  1,  1,  1,  0,  0 
B, 27, 12,  1,  1,  1,  1,  1,  1,  1,  0 
B, 27, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 27, 14,  1,  1,  1,  1,  1,  1,  0,  0 
B, 27, 15,  1,  1,  1,  1,  1,  1,  1,  0 
B, 27, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 27, 20,  0,  0,  0,  0,  1,  1,  1,  0 
B, 27, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 22,  1,  1,  1,  1,  1,  1,  1,  0 
B, 27, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 26,  0,  0,  0,  0,  0,  0,  1,  0 
B, 27, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 27, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 29,  0,  0,  0,  0,  0,  0,  1,  0 
B, 27, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 27, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28,  6,  0,  0,  0,  1,  1,  1,  1,  1 
B, 28,  7,  0,  0,  0,  1,  1,  1,  1,  1 
B, 28,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28,  9,  0,  0,  0,  1,  1,  1,  1,  1 
B, 28, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 28, 12,  0,  0,  0,  0,  0,  0,  1,  1 
B, 28, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 16,  0,  0,  0,  1,  1,  1,  1,  1 
B, 28, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 28, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 20,  1,  1,  1,  1,  1,  0,  1,  1 
B, 28, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 22,  0,  0,  0,  0,  0,  0,  1,  1 
B, 28, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 28, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 28, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 28, 31,  0,  0,  0,  0,  0,  0,  0,  1 
B, 29,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 29,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 29,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 29, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 29, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 29, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30,  6,  0,  0,  1,  1,  1,  1,  1,  1 
B, 30,  7,  0,  0,  0,  1,  1,  1,  1,  1 
B, 30,  8,  0,  0,  0,  0,  1,  1,  1,  1 
B, 30,  9,  1,  1,  0,  1,  1,  1,  1,  1 
B, 30, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 30, 12,  0,  0,  0,  0,  0,  0,  1,  1 
B, 30, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 19,  0,  0,  0,  0,  0,  1,  1,  1 
B, 30, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 28,  0,  0,  0,  0,  0,  1,  1,  1 
B, 30, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 30, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 31,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 31,  4,  1,  1,  1,  0,  0,  0,  0,  0 
B, 31,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 10,  0,  0,  1,  1,  1,  1,  1,  1 
B, 31, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 31, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 31, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 31, 18,  0,  0,  0,  0,  0,  1,  1,  1 
B, 31, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 31, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 22,  0,  0,  0,  0,  0,  0,  1,  1 
B, 31, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 28,  0,  0,  0,  0,  1,  1,  1,  1 
B, 31, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 31, 31,  0,  0,  0,  0,  1,  1,  1,  1 
B, 32,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32,  5,  0,  0,  0,  1,  1,  1,  1,  1 
B, 32,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 19,  0,  0,  0,  1,  1,  1,  1,  1 
B, 32, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 32, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 33,  3,  1,  0,  0,  0,  0,  0,  0,  0 
B, 33,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 33,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 33, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 33, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 33, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 33, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 33, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 33, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 25,  0,  0,  0,  0,  1,  1,  1,  1 
B, 33, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 33, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34, 10,  1,  0,  0,  0,  0,  0,  0,  0 
B, 34, 11,  1,  1,  1,  0,  0,  0,  0,  0 
B, 34, 12,  1,  1,  1,  1,  0,  0,  0,  0 
B, 34, 13,  1,  1,  1,  1,  1,  1,  1,  0 
B, 34, 14,  1,  1,  1,  1,  0,  0,  0,  0 
B, 34, 15,  1,  1,  1,  1,  1,  1,  0,  0 
B, 34, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 34, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34, 20,  1,  1,  1,  1,  1,  1,  0,  0 
B, 34, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34, 22,  0,  0,  0,  0,  0,  1,  1,  0 
B, 34, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34, 25,  1,  1,  1,  1,  1,  1,  1,  0 
B, 34, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 34, 28,  0,  0,  0,  0,  0,  1,  1,  0 
B, 34, 29,  1,  1,  1,  1,  1,  1,  1,  0 
B, 34, 30,  0,  0,  0,  0,  0,  1,  1,  0 
B, 34, 31,  0,  0,  0,  0,  0,  1,  1,  0 
B, 35,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 35,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35,  8,  0,  0,  0,  0,  1,  1,  1,  1 
B, 35,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 12,  0,  0,  1,  1,  1,  1,  1,  1 
B, 35, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 14,  0,  0,  0,  0,  1,  1,  1,  0 
B, 35, 15,  0,  0,  0,  0,  0,  1,  1,  1 
B, 35, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 17,  0,  0,  0,  0,  0,  1,  1,  1 
B, 35, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 35, 29,  0,  0,  1,  1,  1,  1,  1,  1 
B, 35, 30,  0,  0,  0,  0,  0,  1,  1,  1 
B, 35, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 36,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 36,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36,  7,  1,  1,  0,  0,  0,  0,  0,  0 
B, 36,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B, 36,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 11,  1,  1,  1,  1,  0,  0,  0,  0 
B, 36, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 36, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 36, 14,  1,  1,  1,  1,  1,  0,  0,  0 
B, 36, 15,  1,  1,  1,  1,  1,  1,  0,  0 
B, 36, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 17,  0,  0,  0,  0,  1,  1,  1,  1 
B, 36, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 22,  1,  1,  1,  1,  1,  1,  1,  0 
B, 36, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 24,  1,  1,  1,  1,  1,  1,  1,  0 
B, 36, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 36, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 36, 30,  1,  1,  1,  1,  1,  1,  1,  0 
B, 36, 31,  1,  1,  1,  1,  1,  1,  1,  0 
B, 37,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 37,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 37,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 11,  0,  0,  1,  1,  1,  1,  1,  1 
B, 37, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 24,  0,  0,  0,  0,  0,  1,  1,  1 
B, 37, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 27,  0,  0,  0,  0,  0,  0,  1,  1 
B, 37, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 37, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 38,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 38,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 38,  7,  0,  0,  0,  1,  0,  0,  0,  0 
B, 38,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 11,  1,  1,  1,  1,  0,  0,  0,  0 
B, 38, 12,  1,  1,  1,  1,  1,  1,  1,  0 
B, 38, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 38, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 38, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 38, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 38, 26,  1,  1,  1,  1,  1,  1,  1,  0 
B, 38, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 38, 29,  1,  1,  0,  0,  0,  0,  0,  0 
B, 38, 30,  1,  1,  1,  1,  0,  0,  0,  0 
B, 38, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 39,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 39,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 39,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 11,  1,  1,  1,  0,  0,  0,  0,  0 
B, 39, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 15,  1,  1,  1,  0,  0,  0,  0,  0 
B, 39, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 17,  1,  0,  0,  0,  0,  0,  0,  0 
B, 39, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 20,  1,  1,  0,  0,  0,  0,  0,  0 
B, 39, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 23,  1,  1,  0,  0,  0,  0,  0,  0 
B, 39, 24,  1,  1,  1,  1,  1,  1,  0,  0 
B, 39, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 28,  1,  1,  1,  1,  1,  1,  0,  0 
B, 39, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 39, 30,  1,  1,  1,  1,  1,  0,  0,  0 
B, 39, 31,  1,  1,  1,  1,  1,  1,  0,  0 
B, 40,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40,  7,  0,  0,  0,  1,  1,  1,  1,  1 
B, 40,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40,  9,  1,  1,  0,  0,  0,  1,  1,  1 
B, 40, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 40, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 29,  1,  1,  0,  0,  0,  0,  0,  0 
B, 40, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 40, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 41,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 41,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 41,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41,  6,  0,  0,  1,  1,  1,  1,  1,  1 
B, 41,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 41, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 41, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 19,  0,  0,  0,  0,  0,  1,  1,  1 
B, 41, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 26,  0,  0,  0,  0,  0,  1,  1,  1 
B, 41, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 41, 30,  0,  0,  1,  1,  1,  1,  1,  1 
B, 41, 31,  0,  0,  0,  0,  0,  1,  1,  1 
B, 42,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42,  2,  0,  1,  1,  1,  1,  1,  1,  1 
B, 42,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42,  5,  0,  0,  0,  0,  1,  1,  1,  1 
B, 42,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 42, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 18,  0,  0,  0,  0,  1,  1,  1,  1 
B, 42, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 42, 21,  0,  0,  0,  0,  0,  1,  1,  1 
B, 42, 22,  0,  0,  0,  0,  0,  1,  1,  1 
B, 42, 23,  0,  0,  0,  0,  0,  1,  1,  1 
B, 42, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 25,  0,  0,  0,  0,  0,  0,  1,  1 
B, 42, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 27,  0,  0,  0,  1,  1,  1,  1,  1 
B, 42, 28,  0,  0,  0,  0,  0,  0,  1,  1 
B, 42, 29,  1,  1,  0,  0,  0,  1,  1,  1 
B, 42, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 42, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 10,  0,  0,  0,  1,  1,  1,  1,  1 
B, 43, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 43, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 23,  0,  0,  0,  1,  1,  1,  1,  1 
B, 43, 24,  0,  0,  0,  0,  1,  1,  1,  1 
B, 43, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 43, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44,  2,  0,  1,  1,  1,  1,  1,  1,  1 
B, 44,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 44,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 44,  6,  0,  0,  0,  1,  1,  1,  1,  1 
B, 44,  7,  1,  1,  0,  1,  1,  1,  1,  1 
B, 44,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44,  9,  0,  1,  1,  1,  1,  1,  1,  1 
B, 44, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 44, 12,  0,  0,  0,  0,  0,  1,  1,  1 
B, 44, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 44, 14,  1,  1,  0,  0,  1,  1,  1,  1 
B, 44, 15,  0,  0,  0,  0,  0,  1,  1,  1 
B, 44, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44, 18,  0,  0,  0,  0,  0,  1,  1,  1 
B, 44, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44, 20,  0,  0,  0,  0,  0,  1,  1,  1 
B, 44, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44, 22,  0,  0,  0,  0,  0,  0,  1,  1 
B, 44, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 44, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 44, 25,  0,  0,  0,  0,  0,  0,  1,  1 
B, 44, 26,  0,  0,  0,  0,  0,  0,  0,  1 
B, 44, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 44, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 44, 29,  0,  0,  0,  0,  0,  0,  0,  1 
B, 44, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B, 44, 31,  0,  0,  0,  0,  0,  0,  0,  1 
B, 45,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 45,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 45, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 45, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 22,  0,  0,  0,  0,  0,  1,  1,  1 
B, 45, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 45, 26,  0,  0,  0,  0,  0,  0,  1,  1 
B, 45, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 45, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 45, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 46,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 46,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 46, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 46, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 17,  0,  0,  0,  0,  1,  1,  1,  1 
B, 46, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 46, 19,  0,  0,  0,  0,  0,  0,  0,  1 
B, 46, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 21,  0,  0,  0,  0,  0,  0,  0,  1 
B, 46, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 46, 26,  0,  0,  0,  0,  0,  0,  0,  1 
B, 46, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 46, 29,  0,  0,  0,  0,  0,  0,  0,  1 
B, 46, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 46, 31,  0,  0,  0,  0,  0,  0,  0,  1 
B, 47,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 47,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 47,  8,  1,  0,  0,  1,  1,  1,  1,  1 
B, 47,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 47, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 13,  0,  0,  0,  0,  0,  0,  1,  1 
B, 47, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 18,  0,  0,  0,  0,  0,  1,  1,  1 
B, 47, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 47, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 22,  0,  1,  1,  1,  1,  1,  1,  1 
B, 47, 23,  0,  0,  0,  0,  0,  1,  1,  1 
B, 47, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 26,  0,  0,  0,  0,  0,  1,  1,  1 
B, 47, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 47, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 47, 29,  0,  0,  0,  0,  0,  1,  1,  1 
B, 47, 30,  1,  1,  1,  1,  0,  0,  1,  1 
B, 47, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 48,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 48,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 48,  6,  1,  1,  1,  1,  0,  0,  0,  0 
B, 48,  7,  0,  0,  1,  1,  0,  0,  0,  0 
B, 48,  8,  1,  1,  1,  1,  1,  0,  0,  0 
B, 48,  9,  1,  1,  1,  1,  1,  0,  0,  0 
B, 48, 10,  0,  0,  1,  1,  1,  0,  0,  0 
B, 48, 11,  1,  1,  1,  1,  1,  0,  0,  0 
B, 48, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 48, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48, 15,  1,  1,  1,  1,  1,  1,  0,  0 
B, 48, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 48, 20,  1,  1,  1,  1,  1,  1,  0,  0 
B, 48, 21,  1,  1,  1,  1,  1,  1,  1,  0 
B, 48, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 48, 23,  1,  1,  1,  1,  1,  1,  1,  0 
B, 48, 24,  0,  0,  0,  1,  1,  1,  0,  0 
B, 48, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 48, 27,  1,  1,  0,  0,  1,  1,  1,  0 
B, 48, 28,  1,  1,  1,  1,  1,  1,  0,  0 
B, 48, 29,  0,  0,  0,  0,  0,  1,  1,  0 
B, 48, 30,  1,  1,  1,  1,  1,  1,  1,  0 
B, 48, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49,  3,  1,  0,  0,  0,  0,  0,  0,  0 
B, 49,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 49,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B, 49, 10,  0,  0,  0,  0,  1,  1,  1,  1 
B, 49, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 49, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49, 14,  1,  1,  1,  0,  0,  1,  1,  1 
B, 49, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 23,  0,  0,  0,  0,  0,  0,  1,  1 
B, 49, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 49, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 27,  0,  0,  0,  0,  0,  0,  1,  1 
B, 49, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 49, 30,  0,  0,  0,  0,  0,  0,  1,  1 
B, 49, 31,  0,  0,  0,  0,  0,  0,  1,  1 
B, 50,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 50,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 50,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B, 50, 10,  1,  0,  1,  1,  1,  1,  1,  1 
B, 50, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 50, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 50, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 18,  0,  0,  0,  0,  1,  1,  1,  1 
B, 50, 19,  0,  0,  0,  0,  0,  1,  1,  1 
B, 50, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 21,  0,  0,  0,  0,  0,  0,  1,  1 
B, 50, 22,  0,  0,  0,  0,  0,  1,  1,  1 
B, 50, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 28,  0,  0,  0,  0,  1,  1,  1,  1 
B, 50, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 50, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 51,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51,  3,  0,  0,  1,  1,  1,  1,  1,  1 
B, 51,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 51,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 51,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 51, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 12,  0,  0,  0,  0,  0,  1,  1,  1 
B, 51, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 51, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 52, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 20,  0,  0,  0,  0,  0,  1,  1,  1 
B, 52, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 24,  0,  0,  0,  1,  1,  1,  1,  1 
B, 52, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 52, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53,  2,  0,  1,  1,  1,  1,  1,  1,  1 
B, 53,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 53,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 53,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53,  7,  0,  0,  0,  0,  1,  1,  1,  1 
B, 53,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 53,  9,  1,  1,  0,  0,  0,  1,  1,  1 
B, 53, 10,  0,  0,  0,  0,  0,  1,  1,  1 
B, 53, 11,  0,  0,  0,  0,  0,  1,  1,  1 
B, 53, 12,  0,  0,  0,  0,  0,  0,  1,  1 
B, 53, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 14,  1,  1,  1,  1,  0,  1,  1,  1 
B, 53, 15,  0,  0,  0,  0,  0,  0,  1,  1 
B, 53, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 53, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 53, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 53, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 53, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 53, 27,  0,  0,  0,  0,  0,  1,  1,  1 
B, 53, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 53, 29,  1,  1,  0,  0,  0,  0,  1,  1 
B, 53, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B, 53, 31,  0,  0,  0,  0,  0,  0,  0,  1 
B, 54,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54,  2,  1,  1,  0,  0,  0,  0,  0,  0 
B, 54,  3,  1,  1,  0,  0,  0,  0,  0,  0 
B, 54,  4,  1,  1,  1,  0,  0,  0,  0,  0 
B, 54,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 54,  6,  0,  0,  1,  1,  0,  0,  0,  0 
B, 54,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B, 54,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54, 11,  1,  1,  1,  1,  1,  0,  0,  0 
B, 54, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54, 14,  1,  1,  1,  1,  0,  0,  0,  0 
B, 54, 15,  1,  1,  1,  1,  0,  0,  0,  0 
B, 54, 16,  1,  1,  1,  1,  0,  0,  0,  0 
B, 54, 17,  1,  1,  1,  1,  1,  0,  0,  0 
B, 54, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54, 20,  1,  1,  1,  1,  0,  0,  0,  0 
B, 54, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 54, 22,  1,  1,  1,  1,  1,  1,  0,  0 
B, 54, 23,  1,  1,  1,  1,  1,  0,  0,  0 
B, 54, 24,  1,  1,  1,  1,  1,  0,  0,  0 
B, 54, 25,  1,  1,  1,  1,  1,  0,  0,  0 
B, 54, 26,  1,  1,  1,  1,  1,  1,  0,  0 
B, 54, 27,  0,  0,  1,  1,  1,  1,  0,  0 
B, 54, 28,  1,  1,  1,  1,  1,  1,  1,  0 
B, 54, 29,  0,  0,  0,  1,  1,  1,  1,  0 
B, 54, 30,  0,  0,  0,  0,  1,  1,  0,  0 
B, 54, 31,  1,  1,  1,  1,  1,  1,  1,  0 
B, 55,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 55,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 55, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 55, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 19,  0,  0,  0,  0,  1,  1,  1,  1 
B, 55, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 21,  0,  0,  0,  0,  0,  1,  1,  1 
B, 55, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 25,  0,  0,  0,  0,  0,  0,  1,  1 
B, 55, 26,  0,  0,  0,  0,  0,  0,  1,  1 
B, 55, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 55, 28,  0,  0,  0,  0,  0,  1,  1,  1 
B, 55, 29,  0,  0,  0,  0,  0,  1,  1,  1 
B, 55, 30,  0,  0,  0,  0,  0,  0,  1,  1 
B, 55, 31,  0,  0,  0,  0,  0,  0,  1,  1 
B, 56,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 56,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 56,  3,  1,  1,  0,  0,  0,  0,  0,  0 
B, 56,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56,  6,  0,  0,  0,  1,  0,  0,  0,  0 
B, 56,  7,  0,  0,  0,  1,  0,  0,  0,  0 
B, 56,  8,  1,  1,  0,  1,  1,  0,  0,  0 
B, 56,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 56, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 56, 12,  1,  1,  1,  1,  1,  0,  0,  0 
B, 56, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 15,  1,  1,  1,  1,  1,  1,  1,  0 
B, 56, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 18,  0,  0,  0,  0,  1,  1,  1,  1 
B, 56, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 24,  0,  0,  0,  0,  1,  1,  1,  1 
B, 56, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 26,  0,  0,  0,  0,  0,  1,  1,  1 
B, 56, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 56, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 56, 31,  0,  0,  0,  0,  0,  1,  1,  1 
B, 57,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57,  8,  0,  0,  0,  1,  1,  1,  1,  1 
B, 57,  9,  0,  0,  0,  0,  1,  1,  1,  1 
B, 57, 10,  1,  1,  0,  1,  1,  1,  1,  1 
B, 57, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 17,  0,  0,  0,  0,  1,  1,  1,  1 
B, 57, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 57, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 23,  0,  0,  1,  1,  1,  1,  1,  1 
B, 57, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 25,  0,  0,  1,  1,  1,  1,  1,  1 
B, 57, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 57, 30,  0,  0,  1,  1,  1,  1,  1,  1 
B, 57, 31,  0,  0,  0,  1,  1,  1,  1,  1 
B, 58,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58,  5,  0,  0,  0,  0,  1,  1,  1,  1 
B, 58,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 10,  0,  0,  0,  0,  1,  1,  1,  1 
B, 58, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 12,  0,  0,  0,  0,  1,  1,  1,  1 
B, 58, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 29,  0,  1,  1,  1,  1,  1,  1,  1 
B, 58, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 58, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59,  6,  0,  0,  1,  1,  1,  1,  1,  1 
B, 59,  7,  1,  0,  0,  1,  1,  1,  1,  1 
B, 59,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59,  9,  0,  0,  0,  1,  1,  1,  1,  1 
B, 59, 10,  0,  0,  0,  0,  1,  1,  1,  1 
B, 59, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 59, 12,  0,  0,  0,  0,  0,  1,  1,  1 
B, 59, 13,  1,  1,  0,  0,  0,  0,  0,  1 
B, 59, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 15,  1,  1,  1,  0,  0,  1,  1,  1 
B, 59, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 59, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 21,  0,  0,  0,  0,  0,  1,  1,  1 
B, 59, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 23,  0,  0,  0,  1,  1,  1,  1,  1 
B, 59, 24,  0,  0,  0,  0,  0,  0,  1,  1 
B, 59, 25,  1,  1,  0,  0,  1,  1,  1,  1 
B, 59, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 27,  0,  1,  1,  0,  1,  1,  1,  1 
B, 59, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 29,  0,  0,  0,  0,  1,  1,  1,  1 
B, 59, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 59, 31,  0,  0,  0,  0,  1,  1,  1,  1 
B, 60,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 60,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 60, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 16,  0,  0,  0,  0,  1,  1,  1,  1 
B, 60, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 60, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 60, 20,  0,  0,  0,  0,  0,  1,  1,  1 
B, 60, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 29,  0,  0,  1,  1,  1,  1,  1,  1 
B, 60, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 60, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B, 61,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 11,  1,  1,  1,  1,  0,  0,  0,  0 
B, 61, 12,  0,  0,  1,  1,  1,  1,  1,  1 
B, 61, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 15,  1,  1,  1,  1,  1,  1,  1,  0 
B, 61, 16,  0,  1,  1,  1,  1,  1,  1,  1 
B, 61, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 18,  0,  0,  0,  1,  1,  1,  1,  1 
B, 61, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 61, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 61, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 62,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 62,  6,  1,  1,  1,  1,  0,  0,  0,  0 
B, 62,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 21,  1,  1,  1,  1,  1,  1,  0,  0 
B, 62, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 23,  1,  1,  1,  1,  0,  0,  0,  0 
B, 62, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 25,  1,  1,  1,  1,  0,  0,  0,  0 
B, 62, 26,  1,  1,  1,  1,  1,  1,  1,  0 
B, 62, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 28,  1,  1,  1,  1,  1,  1,  1,  0 
B, 62, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 62, 30,  1,  1,  1,  0,  0,  0,  0,  0 
B, 62, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 63,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 63,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 63,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 63,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 63, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 17,  0,  0,  1,  1,  1,  1,  1,  1 
B, 63, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 63, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 21,  0,  0,  0,  0,  0,  0,  0,  1 
B, 63, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 24,  0,  0,  0,  0,  0,  0,  0,  1 
B, 63, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 28,  0,  0,  0,  1,  1,  1,  1,  1 
B, 63, 29,  0,  0,  0,  1,  1,  1,  1,  1 
B, 63, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 63, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 64,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64,  2,  1,  0,  0,  0,  0,  0,  0,  0 
B, 64,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 64,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64,  6,  1,  1,  1,  0,  0,  0,  0,  0 
B, 64,  7,  1,  1,  1,  0,  0,  0,  0,  0 
B, 64,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B, 64,  9,  1,  1,  1,  1,  0,  0,  0,  0 
B, 64, 10,  0,  1,  1,  1,  0,  0,  0,  0 
B, 64, 11,  0,  0,  0,  1,  0,  0,  0,  0 
B, 64, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 64, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 64, 14,  1,  1,  1,  1,  1,  0,  0,  0 
B, 64, 15,  1,  1,  1,  1,  1,  1,  1,  0 
B, 64, 16,  0,  1,  1,  1,  1,  0,  0,  0 
B, 64, 17,  0,  0,  1,  1,  1,  1,  1,  0 
B, 64, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 64, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 64, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 64, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 64, 26,  1,  1,  1,  1,  1,  0,  0,  0 
B, 64, 27,  1,  1,  1,  1,  1,  0,  0,  0 
B, 64, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 64, 29,  1,  1,  1,  1,  1,  0,  0,  0 
B, 64, 30,  1,  1,  1,  1,  1,  0,  0,  0 
B, 64, 31,  1,  1,  1,  1,  1,  1,  1,  0 
B, 65,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 65,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 65,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 65,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65,  9,  0,  0,  0,  1,  1,  1,  1,  1 
B, 65, 10,  0,  0,  0,  0,  1,  1,  1,  1 
B, 65, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 65, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 18,  0,  0,  0,  0,  1,  1,  1,  1 
B, 65, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 21,  0,  0,  0,  0,  0,  0,  1,  1 
B, 65, 22,  0,  0,  0,  0,  0,  0,  1,  1 
B, 65, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 65, 28,  0,  0,  0,  1,  1,  1,  1,  1 
B, 65, 29,  0,  0,  0,  1,  1,  1,  1,  1 
B, 65, 30,  0,  0,  0,  1,  1,  1,  1,  1 
B, 65, 31,  0,  0,  0,  0,  0,  1,  1,  1 
B, 66,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 66,  3,  0,  1,  1,  1,  1,  1,  1,  1 
B, 66,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 66,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66,  7,  0,  0,  0,  0,  0,  1,  1,  1 
B, 66,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66,  9,  0,  0,  0,  0,  0,  1,  1,  1 
B, 66, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 66, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 66, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 66, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 66, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 67,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B, 67, 10,  0,  0,  0,  0,  0,  1,  1,  1 
B, 67, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 19,  0,  0,  0,  1,  1,  1,  1,  1 
B, 67, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 21,  0,  0,  0,  0,  0,  0,  1,  1 
B, 67, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 24,  0,  0,  0,  0,  0,  1,  1,  1 
B, 67, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 26,  0,  0,  0,  0,  0,  0,  1,  1 
B, 67, 27,  1,  0,  0,  0,  1,  1,  1,  1 
B, 67, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 67, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 68,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68,  3,  0,  0,  1,  1,  1,  1,  1,  1 
B, 68,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68,  6,  0,  0,  0,  1,  1,  1,  1,  1 
B, 68,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 12,  0,  0,  0,  0,  0,  0,  1,  1 
B, 68, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 68, 14,  0,  0,  0,  0,  0,  1,  1,  1 
B, 68, 15,  0,  0,  0,  0,  0,  0,  1,  1 
B, 68, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 68, 20,  0,  0,  0,  0,  0,  0,  1,  1 
B, 68, 21,  0,  0,  0,  0,  0,  0,  0,  1 
B, 68, 22,  0,  0,  0,  0,  0,  0,  0,  1 
B, 68, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 68, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 68, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 68, 29,  0,  0,  0,  0,  0,  0,  0,  1 
B, 68, 30,  1,  1,  0,  0,  0,  1,  0,  1 
B, 68, 31,  0,  0,  0,  0,  0,  0,  0,  1 
B, 69,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 69,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 69,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 69, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 69, 21,  0,  0,  0,  0,  0,  1,  1,  1 
B, 69, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 24,  0,  0,  0,  0,  0,  0,  1,  1 
B, 69, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 69, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 69, 30,  0,  0,  1,  1,  1,  1,  1,  1 
B, 69, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 70,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 70,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 70,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70,  7,  1,  1,  0,  0,  0,  0,  0,  0 
B, 70,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 11,  1,  1,  1,  1,  0,  0,  0,  0 
B, 70, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 26,  1,  1,  1,  1,  1,  0,  0,  0 
B, 70, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 70, 29,  1,  1,  0,  0,  0,  0,  0,  0 
B, 70, 30,  1,  1,  1,  0,  0,  0,  0,  0 
B, 70, 31,  1,  1,  1,  1,  1,  0,  0,  0 
B, 71,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71,  3,  0,  0,  1,  1,  1,  1,  1,  1 
B, 71,  4,  0,  0,  0,  1,  1,  1,  1,  1 
B, 71,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 71,  6,  1,  1,  1,  1,  0,  0,  0,  0 
B, 71,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 71, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 20,  0,  0,  0,  0,  0,  1,  1,  1 
B, 71, 21,  0,  0,  0,  0,  0,  0,  1,  1 
B, 71, 22,  0,  0,  0,  0,  0,  0,  1,  1 
B, 71, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 24,  0,  0,  0,  0,  0,  0,  0,  1 
B, 71, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 71, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 71, 29,  0,  0,  0,  1,  1,  1,  1,  1 
B, 71, 30,  0,  0,  0,  1,  1,  1,  1,  1 
B, 71, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72,  2,  0,  0,  1,  1,  1,  1,  1,  1 
B, 72,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 72,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 72,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B, 72, 10,  0,  0,  1,  1,  1,  1,  1,  1 
B, 72, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 12,  0,  0,  0,  0,  0,  0,  1,  1 
B, 72, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 72, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 17,  0,  0,  0,  1,  1,  1,  1,  1 
B, 72, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 19,  0,  0,  0,  0,  1,  1,  1,  1 
B, 72, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 21,  0,  0,  0,  0,  0,  1,  1,  1 
B, 72, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 72, 28,  0,  0,  0,  1,  1,  1,  1,  1 
B, 72, 29,  0,  0,  0,  1,  1,  1,  1,  1 
B, 72, 30,  1,  0,  0,  0,  1,  1,  1,  1 
B, 72, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 73,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 73,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 73, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 73, 18,  0,  0,  0,  0,  0,  1,  1,  1 
B, 73, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 27,  0,  0,  0,  1,  1,  1,  1,  0 
B, 73, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 29,  0,  0,  0,  1,  1,  1,  1,  1 
B, 73, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 73, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  3,  0,  0,  1,  1,  1,  1,  1,  1 
B, 74,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74,  9,  0,  1,  1,  1,  1,  1,  1,  1 
B, 74, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 11,  0,  0,  1,  1,  1,  1,  1,  1 
B, 74, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 17,  0,  0,  0,  1,  1,  1,  1,  1 
B, 74, 18,  0,  0,  0,  0,  0,  1,  1,  1 
B, 74, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 74, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 23,  0,  0,  0,  0,  0,  1,  1,  1 
B, 74, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 74, 29,  0,  0,  1,  1,  1,  1,  1,  1 
B, 74, 30,  0,  0,  0,  1,  1,  1,  1,  1 
B, 74, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75,  3,  1,  1,  0,  0,  0,  0,  0,  0 
B, 75,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 14,  1,  1,  1,  1,  1,  1,  0,  0 
B, 75, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 75, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 19,  0,  0,  0,  0,  1,  1,  1,  1 
B, 75, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 75, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 27,  0,  0,  0,  1,  1,  1,  1,  1 
B, 75, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 75, 30,  0,  0,  1,  1,  1,  1,  1,  1 
B, 75, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 76,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 76,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76,  6,  1,  1,  0,  0,  0,  0,  0,  0 
B, 76,  7,  1,  1,  0,  0,  0,  0,  0,  0 
B, 76,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 76, 17,  1,  1,  1,  1,  1,  0,  0,  0 
B, 76, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 20,  0,  0,  0,  0,  1,  0,  0,  0 
B, 76, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 22,  1,  1,  1,  1,  1,  0,  0,  0 
B, 76, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 25,  1,  1,  0,  0,  0,  0,  0,  0 
B, 76, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 27,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 76, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 77,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77, 13,  0,  0,  0,  0,  1,  1,  1,  1 
B, 77, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 77, 15,  0,  0,  0,  0,  0,  0,  1,  1 
B, 77, 16,  0,  0,  0,  0,  0,  1,  1,  1 
B, 77, 17,  0,  0,  0,  0,  0,  0,  1,  1 
B, 77, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 20,  1,  1,  1,  1,  0,  0,  1,  0 
B, 77, 21,  0,  0,  0,  0,  0,  0,  0,  1 
B, 77, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 77, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 77, 27,  0,  0,  0,  0,  0,  0,  1,  1 
B, 77, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 77, 29,  1,  1,  0,  0,  0,  0,  0,  1 
B, 77, 30,  0,  0,  0,  0,  0,  0,  0,  1 
B, 77, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 78,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 12,  0,  0,  1,  1,  1,  1,  1,  1 
B, 78, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 19,  0,  0,  1,  1,  1,  1,  1,  1 
B, 78, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 78, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79,  3,  1,  1,  0,  0,  0,  0,  0,  0 
B, 79,  4,  1,  1,  1,  0,  0,  0,  0,  0 
B, 79,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79,  7,  0,  0,  1,  1,  1,  0,  0,  0 
B, 79,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79,  9,  0,  0,  1,  1,  1,  0,  0,  0 
B, 79, 10,  1,  1,  1,  1,  1,  1,  0,  0 
B, 79, 11,  0,  0,  1,  1,  1,  1,  0,  0 
B, 79, 12,  0,  0,  0,  0,  1,  1,  0,  0 
B, 79, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79, 14,  1,  1,  1,  1,  1,  1,  1,  0 
B, 79, 15,  0,  0,  0,  0,  1,  1,  1,  0 
B, 79, 16,  0,  0,  0,  0,  0,  1,  0,  0 
B, 79, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79, 22,  1,  1,  1,  1,  1,  1,  1,  0 
B, 79, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79, 24,  1,  1,  1,  1,  1,  1,  0,  0 
B, 79, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 79, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 79, 29,  1,  1,  1,  1,  1,  1,  1,  0 
B, 79, 30,  0,  0,  0,  1,  1,  1,  1,  0 
B, 79, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 80,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80,  7,  1,  0,  0,  0,  0,  0,  0,  0 
B, 80,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 10,  1,  1,  1,  0,  0,  0,  0,  0 
B, 80, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 20,  1,  1,  1,  1,  1,  1,  1,  0 
B, 80, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 22,  0,  0,  0,  0,  0,  1,  1,  0 
B, 80, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 80, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 80, 30,  0,  0,  0,  0,  1,  0,  0,  0 
B, 80, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 81,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81,  7,  0,  1,  1,  1,  1,  1,  1,  1 
B, 81,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 81, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 23,  0,  0,  0,  0,  0,  1,  1,  1 
B, 81, 24,  0,  0,  0,  0,  0,  1,  1,  1 
B, 81, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 81, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 82,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82,  6,  0,  0,  0,  0,  1,  1,  1,  1 
B, 82,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 10,  0,  0,  0,  1,  1,  1,  1,  1 
B, 82, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 82, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 15,  0,  0,  0,  0,  1,  1,  1,  1 
B, 82, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 19,  0,  0,  0,  0,  1,  1,  1,  1 
B, 82, 20,  0,  0,  0,  0,  1,  1,  1,  1 
B, 82, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 22,  0,  0,  0,  0,  0,  1,  1,  1 
B, 82, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 24,  0,  0,  0,  0,  0,  1,  1,  1 
B, 82, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 82, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 28,  0,  0,  0,  0,  0,  0,  1,  1 
B, 82, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 82, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 83,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83,  2,  1,  0,  0,  0,  0,  0,  0,  0 
B, 83,  3,  1,  1,  0,  0,  0,  0,  0,  0 
B, 83,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 83,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 83, 11,  1,  1,  1,  1,  1,  1,  0,  0 
B, 83, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 83, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 18,  1,  1,  1,  1,  1,  0,  0,  0 
B, 83, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 83, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 83, 24,  1,  1,  1,  1,  1,  1,  1,  0 
B, 83, 25,  0,  0,  1,  1,  1,  0,  0,  0 
B, 83, 26,  1,  1,  1,  1,  1,  1,  1,  0 
B, 83, 27,  1,  1,  1,  1,  1,  1,  1,  0 
B, 83, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 83, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 83, 30,  0,  0,  0,  1,  1,  1,  1,  0 
B, 83, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 84,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 84,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84,  7,  0,  1,  1,  1,  1,  1,  1,  1 
B, 84,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84,  9,  0,  0,  0,  1,  1,  1,  1,  1 
B, 84, 10,  1,  0,  0,  1,  1,  1,  1,  1 
B, 84, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 14,  0,  0,  0,  0,  1,  1,  1,  1 
B, 84, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 84, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 22,  0,  0,  0,  0,  0,  0,  0,  1 
B, 84, 23,  0,  0,  0,  0,  0,  0,  1,  1 
B, 84, 24,  0,  0,  0,  0,  0,  0,  0,  1 
B, 84, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 27,  0,  0,  1,  1,  1,  1,  1,  1 
B, 84, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 29,  0,  0,  1,  1,  1,  1,  1,  1 
B, 84, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 84, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85,  6,  1,  1,  1,  0,  1,  1,  1,  1 
B, 85,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85, 14,  0,  0,  0,  0,  0,  0,  1,  1 
B, 85, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 85, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 85, 30,  0,  0,  1,  1,  1,  1,  1,  1 
B, 85, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 86,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 23,  0,  0,  0,  0,  1,  1,  1,  1 
B, 86, 24,  0,  0,  0,  0,  1,  1,  1,  1 
B, 86, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 28,  0,  0,  0,  0,  0,  1,  1,  1 
B, 86, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 86, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 87,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 87,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87,  6,  0,  0,  1,  1,  1,  1,  1,  1 
B, 87,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 11,  0,  0,  0,  1,  1,  1,  0,  1 
B, 87, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 20,  0,  0,  0,  0,  0,  1,  1,  1 
B, 87, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 87, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 88,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 88,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 88,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 88,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B, 88,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 11,  1,  1,  1,  0,  0,  0,  0,  0 
B, 88, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 88, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 88, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 20,  1,  1,  1,  1,  1,  1,  0,  1 
B, 88, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 23,  1,  1,  1,  1,  1,  1,  0,  0 
B, 88, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 88, 27,  0,  0,  1,  0,  0,  1,  0,  0 
B, 88, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 29,  1,  1,  1,  1,  0,  0,  0,  0 
B, 88, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 88, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 89,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 89,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89,  6,  0,  0,  1,  1,  1,  1,  1,  1 
B, 89,  7,  0,  0,  1,  1,  1,  1,  1,  1 
B, 89,  8,  0,  0,  0,  0,  1,  1,  1,  1 
B, 89,  9,  0,  0,  0,  0,  1,  1,  1,  1 
B, 89, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 89, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 14,  0,  0,  1,  1,  1,  1,  1,  1 
B, 89, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 89, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 19,  0,  0,  1,  1,  1,  1,  1,  1 
B, 89, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 89, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 22,  0,  0,  0,  0,  1,  1,  1,  1 
B, 89, 23,  0,  0,  0,  0,  1,  1,  1,  1 
B, 89, 24,  0,  0,  0,  0,  0,  1,  1,  1 
B, 89, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 29,  0,  0,  1,  1,  1,  1,  1,  1 
B, 89, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 89, 31,  0,  0,  0,  0,  1,  1,  1,  1 
B, 90,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 90,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 90,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 12,  0,  0,  0,  1,  1,  1,  1,  1 
B, 90, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 90, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 18,  0,  0,  0,  1,  1,  1,  1,  1 
B, 90, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 90, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91,  8,  0,  0,  0,  1,  1,  1,  1,  1 
B, 91,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 11,  0,  0,  0,  1,  1,  1,  1,  1 
B, 91, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 15,  0,  0,  0,  1,  1,  1,  1,  1 
B, 91, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 91, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 91, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 28,  0,  0,  0,  0,  0,  0,  0,  1 
B, 91, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 91, 30,  0,  0,  0,  1,  1,  1,  1,  1 
B, 91, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 92,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 92,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 13,  1,  1,  1,  1,  1,  0,  0,  0 
B, 92, 14,  1,  1,  1,  1,  0,  0,  0,  0 
B, 92, 15,  1,  1,  1,  1,  1,  0,  0,  0 
B, 92, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 17,  1,  1,  1,  1,  1,  0,  0,  0 
B, 92, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 92, 20,  1,  1,  1,  1,  1,  1,  1,  0 
B, 92, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 23,  1,  1,  1,  1,  1,  1,  0,  0 
B, 92, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 25,  0,  0,  0,  0,  0,  1,  0,  0 
B, 92, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 92, 27,  1,  1,  1,  0,  0,  1,  0,  0 
B, 92, 28,  1,  1,  1,  1,  1,  1,  1,  0 
B, 92, 29,  1,  1,  1,  1,  0,  0,  0,  0 
B, 92, 30,  0,  0,  1,  1,  0,  1,  0,  0 
B, 92, 31,  1,  1,  1,  1,  1,  1,  1,  0 
B, 93,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 93,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93,  4,  1,  1,  0,  0,  0,  0,  0,  0 
B, 93,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 93,  6,  1,  1,  1,  1,  0,  0,  0,  0 
B, 93,  7,  1,  1,  1,  1,  0,  0,  0,  0 
B, 93,  8,  1,  1,  1,  1,  0,  0,  0,  0 
B, 93,  9,  0,  0,  1,  1,  1,  0,  0,  0 
B, 93, 10,  1,  1,  1,  1,  1,  0,  0,  0 
B, 93, 11,  1,  1,  1,  1,  1,  0,  0,  0 
B, 93, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 15,  1,  1,  0,  0,  0,  0,  0,  0 
B, 93, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 17,  1,  1,  1,  0,  0,  0,  0,  0 
B, 93, 18,  1,  1,  1,  1,  1,  0,  0,  0 
B, 93, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 20,  0,  0,  0,  1,  0,  0,  0,  0 
B, 93, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 22,  1,  1,  1,  1,  0,  0,  0,  0 
B, 93, 23,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 27,  1,  1,  0,  0,  0,  0,  0,  0 
B, 93, 28,  1,  1,  1,  1,  1,  0,  0,  0 
B, 93, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 93, 31,  1,  1,  1,  1,  1,  0,  0,  0 
B, 94,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 94,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94,  8,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94,  9,  0,  0,  1,  1,  1,  1,  1,  1 
B, 94, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 94, 12,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 21,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 26,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 29,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 94, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 95,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 95,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95,  6,  1,  1,  1,  1,  0,  0,  0,  0 
B, 95,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 13,  1,  1,  1,  1,  1,  1,  0,  0 
B, 95, 14,  1,  1,  1,  1,  1,  0,  0,  0 
B, 95, 15,  1,  1,  1,  1,  1,  1,  0,  0 
B, 95, 16,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 17,  1,  1,  1,  1,  1,  1,  0,  0 
B, 95, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 95, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 95, 20,  1,  1,  1,  1,  1,  1,  1,  0 
B, 95, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 23,  1,  1,  1,  1,  1,  1,  1,  0 
B, 95, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 95, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 27,  1,  0,  0,  0,  0,  0,  0,  0 
B, 95, 28,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 29,  1,  1,  0,  0,  0,  0,  0,  0 
B, 95, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 95, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96,  3,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96,  4,  1,  1,  1,  0,  0,  0,  0,  0 
B, 96,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96,  6,  1,  1,  1,  0,  0,  0,  0,  0 
B, 96,  7,  1,  1,  1,  0,  0,  0,  0,  0 
B, 96,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 13,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 14,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 96, 17,  1,  1,  1,  1,  1,  0,  0,  0 
B, 96, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 20,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 22,  1,  1,  1,  0,  0,  0,  0,  0 
B, 96, 23,  1,  1,  1,  1,  0,  0,  0,  0 
B, 96, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 25,  1,  1,  1,  1,  1,  1,  1,  1 
B, 96, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 96, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 96, 28,  0,  1,  1,  1,  1,  0,  0,  0 
B, 96, 29,  0,  0,  1,  1,  1,  1,  1,  0 
B, 96, 30,  1,  1,  1,  1,  1,  0,  0,  0 
B, 96, 31,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97,  4,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97,  5,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97,  6,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97, 11,  0,  0,  0,  0,  1,  1,  1,  1 
B, 97, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97, 14,  0,  0,  0,  0,  0,  0,  0,  1 
B, 97, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97, 17,  0,  0,  0,  0,  0,  0,  0,  1 
B, 97, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97, 19,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 20,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97, 21,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 22,  0,  0,  0,  0,  0,  0,  0,  1 
B, 97, 23,  1,  1,  1,  1,  1,  1,  0,  1 
B, 97, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 27,  1,  1,  0,  0,  0,  0,  0,  0 
B, 97, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 97, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 97, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98,  1,  0,  0,  0,  0,  0,  0,  0,  0 
B, 98,  2,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98,  4,  0,  0,  1,  1,  1,  1,  1,  1 
B, 98,  5,  0,  0,  0,  1,  1,  1,  1,  1 
B, 98,  6,  0,  0,  0,  1,  1,  1,  1,  1 
B, 98,  7,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 98,  9,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 10,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 11,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 12,  0,  0,  0,  0,  1,  1,  1,  1 
B, 98, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 14,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 15,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 16,  0,  0,  0,  0,  1,  1,  1,  1 
B, 98, 17,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 18,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 20,  0,  1,  1,  0,  0,  1,  1,  1 
B, 98, 21,  0,  0,  0,  0,  0,  1,  1,  1 
B, 98, 22,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 24,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 98, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 98, 27,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 28,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 29,  0,  0,  1,  1,  1,  1,  1,  1 
B, 98, 30,  1,  1,  1,  1,  1,  1,  1,  1 
B, 98, 31,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99,  1,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99,  2,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99,  3,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99,  4,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99,  5,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99,  6,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99,  7,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99,  8,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99,  9,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 10,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 11,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 12,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 13,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99, 14,  1,  1,  1,  1,  1,  0,  0,  0 
B, 99, 15,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 16,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99, 17,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 18,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 19,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99, 20,  1,  1,  1,  1,  1,  1,  1,  0 
B, 99, 21,  0,  0,  0,  1,  1,  1,  1,  0 
B, 99, 22,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 23,  1,  1,  1,  1,  1,  1,  1,  1 
B, 99, 24,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 25,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 26,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 27,  1,  1,  0,  0,  0,  0,  0,  0 
B, 99, 28,  1,  1,  1,  1,  1,  1,  1,  0 
B, 99, 29,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 30,  0,  0,  0,  0,  0,  0,  0,  0 
B, 99, 31,  1,  1,  1,  1,  1,  1,  1,  1 


==> Answer_Data_2011.csv <==
G,  q, t ,G+ID, X0, X1, X5,X11,X21, Xa, C0, Ca 
A,  0,  1,A105,  0,  0,  0,  0,  0,  0, 50,  0 
A,  0,  2,A103,  1,  1,  1,  1,  1,  1,100,100 
A,  0,  3,A102,  0,  0,  0,  0,  0,  0, 70, 70 
A,  0,  4,A101,  0,  0,  0,  0,  0,  0,100,100 
A,  0,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A,  0,  6,A113,  0,  0,  0,  0,  0,  0, 70, 80 
A,  0,  7,A111,  0,  0,  0,  0,  0,  0, 60, 80 
A,  0,  8,A114,  0,  0,  0,  0,  0,  0, 60, 90 
A,  0,  9,A112,  1,  1,  0,  0,  0,  0, 60, 60 
A,  0, 10,A121,  0,  0,  0,  0,  0,  0, 70, 80 
A,  0, 11,A131,  1,  1,  1,  1,  1,  1, 60, 50 
A,  0, 12,A134,  0,  0,  0,  0,  0,  0, 80, 90 
A,  0, 13,A133,  1,  1,  1,  0,  0,  0, 50, 60 
A,  0, 14,A135,  1,  1,  1,  0,  0,  0, 70, 60 
A,  0, 15,A132,  1,  1,  1,  1,  1,  1, 90, 60
A,  0, 16,A141,  0,  0,  1,  0,  0,  0, 60, 80 
A,  0, 17,A142,  0,  0,  0,  0,  0,  0, 50, 70 
A,  0, 18,A143,  1,  1,  1,  1,  1,  1, 80, 70 
A,  0, 19,A145,  0,  0,  1,  0,  0,  0, 70, 60 
A,  0, 20,A144,  0,  0,  0,  0,  0,  0, 50, 80 
A,  0, 21,A151,  0,  0,  0,  0,  0,  0, 50, 60 
A,  0, 22,A152,  0,  0,  0,  0,  0,  0, 60, 90 
A,  0, 23,A161,  0,  0,  0,  0,  0,  0, 80, 80 
A,  0, 24,A162,  1,  1,  1,  1,  1,  1, 80, 60 
A,  0, 25,A201,  1,  1,  1,  0,  0,  0, 60, 80 
A,  0, 26,A202,  1,  1,  1,  1,  1,  0, 90, 90 
A,  0, 27,A205,  0,  0,  0,  0,  0,  0,100,100 
A,  0, 28,A204,  0,  0,  1,  0,  0,  0, 50, 50 
A,  0, 29,A203,  0,  0,  1,  0,  0,  0, 50, 80 
A,  0, 30,A211,  1,  1,  1,  1,  0,  0, 60, 70 
A,  0, 31,A214,  1,  1,  1,  1,  1,  1, 50, 60 
A,  0, 32,A213,  0,  0,  0,  0,  0,  0, 80, 90 
A,  0, 33,A215,  0,  0,  1,  0,  0,  0, 50,100 
A,  0, 34,A212,  1,  1,  1,  1,  1,  0, 50, 50 
A,  0, 35,A223,  0,  0,  1,  0,  0,  0, 50, 60 
A,  0, 36,A222,  0,  0,  0,  0,  0,  0, 50, 80 
A,  0, 37,A233,  0,  0,  0,  0,  0,  0, 80, 80 
A,  0, 38,A234,  1,  1,  1,  1,  1,  0, 50, 50 
A,  0, 39,A231,  1,  1,  1,  1,  0,  0, 70, 80 
A,  0, 40,A235,  0,  0,  1,  0,  0,  0, 50, 70 
A,  0, 41,A232,  1,  0,  1,  0,  0,  0, 50, 50 
A,  0, 42,A243,  1,  0,  1,  0,  0,  0, 60, 80 
A,  0, 43,A244,  1,  1,  1,  1,  0,  0, 70, 80 
A,  0, 44,A245,  0,  0,  0,  0,  0,  0, 90, 90 
A,  0, 45,A242,  0,  0,  0,  0,  0,  0, 70, 90 
A,  0, 46,A241,  1,  1,  1,  1,  1,  1, 60, 50 
A,  0, 47,A253,  0,  0,  0,  0,  0,  0, 50, 60 
A,  0, 48,A254,  1,  1,  1,  1,  1,  0, 50, 50 
A,  0, 49,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A,  0, 50,A263,  1,  1,  1,  1,  0,  0, 60, 70 
A,  0, 51,A261,  1,  1,  1,  1,  1,  1, 80, 70 
A,  0, 52,A262,  1,  1,  1,  1,  1,  1, 70, 60 
A,  1,  1,A103,  0,  0,  0,  0,  0,  0, 50,  0 
A,  1,  2,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A,  1,  3,A105,  0,  0,  0,  0,  0,  0, 80, 80 
A,  1,  4,A102,  0,  0,  0,  0,  0,  0, 60, 80 
A,  1,  5,A101,  1,  1,  1,  1,  1,  1,100,100 
A,  1,  6,A114,  0,  0,  0,  0,  0,  0, 70, 80 
A,  1,  7,A112,  0,  0,  0,  0,  0,  0, 70, 90 
A,  1,  8,A113,  0,  0,  0,  0,  0,  0, 70, 90 
A,  1,  9,A111,  0,  0,  0,  0,  0,  0, 60, 80 
A,  1, 10,A121,  0,  0,  0,  0,  0,  0, 60, 70 
A,  1, 11,A133,  0,  0,  0,  0,  0,  0, 60, 80 
A,  1, 12,A132,  0,  0,  0,  0,  0,  0, 60, 80 
A,  1, 13,A134,  1,  1,  1,  0,  0,  0, 70, 50 
A,  1, 14,A131,  1,  1,  1,  0,  0,  0, 70, 60 
A,  1, 15,A135,  1,  1,  1,  1,  0,  0, 80, 60 
A,  1, 16,A143,  1,  1,  1,  0,  0,  0, 60, 70 
A,  1, 17,A141,  0,  0,  1,  0,  0,  0, 50, 80 
A,  1, 18,A144,  1,  0,  1,  0,  0,  0, 50, 60 
A,  1, 19,A142,  0,  0,  0,  0,  0,  0, 60, 60 
A,  1, 20,A145,  1,  1,  1,  1,  0,  0, 60, 50 
A,  1, 21,A152,  0,  0,  1,  0,  0,  0, 90, 90 
A,  1, 22,A151,  0,  0,  1,  0,  0,  0, 80, 80 
A,  1, 23,A161,  0,  0,  0,  0,  0,  0,100,100 
A,  1, 24,A162,  1,  1,  1,  1,  1,  1, 90, 80 
A,  1, 25,A203,  1,  0,  1,  0,  0,  0, 50, 90 
A,  1, 26,A205,  0,  0,  0,  0,  0,  0, 90, 90 
A,  1, 27,A201,  1,  1,  1,  1,  1,  1, 80, 70 
A,  1, 28,A202,  0,  0,  1,  1,  0,  0,100,100 
A,  1, 29,A204,  0,  0,  1,  0,  0,  0, 50, 50 
A,  1, 30,A213,  0,  0,  1,  0,  0,  0, 50,100 
A,  1, 31,A212,  0,  0,  0,  0,  0,  0, 80, 90 
A,  1, 32,A211,  0,  0,  0,  0,  0,  0, 70, 90 
A,  1, 33,A214,  1,  1,  1,  1,  0,  0, 70, 90 
A,  1, 34,A215,  1,  1,  1,  1,  1,  1,100,100 
A,  1, 35,A222,  0,  0,  0,  0,  0,  0, 50, 90 
A,  1, 36,A223,  0,  0,  0,  0,  0,  0, 70, 80 
A,  1, 37,A231,  0,  0,  0,  0,  0,  0, 60, 80 
A,  1, 38,A232,  0,  0,  0,  0,  0,  0, 50, 80 
A,  1, 39,A235,  0,  0,  0,  0,  0,  0, 50, 70 
A,  1, 40,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A,  1, 41,A233,  0,  0,  0,  0,  0,  0, 70, 80 
A,  1, 42,A241,  0,  0,  0,  0,  0,  0, 80, 80 
A,  1, 43,A243,  0,  0,  0,  0,  0,  0, 60, 80 
A,  1, 44,A244,  0,  0,  0,  0,  0,  0, 70, 90 
A,  1, 45,A245,  1,  1,  0,  0,  0,  0, 60, 90 
A,  1, 46,A242,  0,  0,  0,  0,  0,  0, 60, 80 
A,  1, 47,A251,  1,  1,  0,  0,  0,  0, 80,100 
A,  1, 48,A253,  1,  1,  1,  0,  0,  0, 50, 50 
A,  1, 49,A254,  1,  1,  1,  1,  0,  0, 50, 50 
A,  1, 50,A261,  0,  0,  0,  0,  0,  0,100,100 
A,  1, 51,A262,  0,  0,  0,  0,  0,  0, 50, 70 
A,  1, 52,A263,  1,  0,  0,  0,  0,  0, 70, 70 
A,  2,  1,A101,  1,  1,  1,  1,  1,  1,100,  0 
A,  2,  2,A105,  1,  1,  1,  1,  1,  1, 70, 70 
A,  2,  3,A103,  1,  1,  1,  1,  1,  1, 90, 90 
A,  2,  4,A102,  1,  1,  1,  1,  1,  1, 90, 90 
A,  2,  5,A104,  0,  1,  1,  1,  1,  1, 60, 50 
A,  2,  6,A113,  1,  1,  1,  1,  1,  1, 50, 80 
A,  2,  7,A111,  1,  1,  1,  1,  1,  1, 60, 80 
A,  2,  8,A112,  1,  1,  1,  1,  1,  1, 60, 80 
A,  2,  9,A114,  0,  0,  1,  1,  1,  1, 50,100 
A,  2, 10,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A,  2, 11,A132,  1,  1,  1,  1,  1,  1, 60, 80 
A,  2, 12,A133,  1,  1,  1,  1,  1,  1, 50, 70 
A,  2, 13,A131,  0,  0,  0,  1,  1,  1, 70, 60 
A,  2, 14,A134,  1,  1,  1,  1,  1,  1, 50, 60 
A,  2, 15,A135,  1,  1,  1,  1,  1,  1, 80, 80 
A,  2, 16,A145,  1,  1,  1,  1,  1,  1, 80, 80 
A,  2, 17,A144,  1,  1,  1,  1,  1,  1, 50,100 
A,  2, 18,A142,  1,  1,  1,  1,  1,  1, 50, 90 
A,  2, 19,A143,  1,  1,  1,  1,  1,  1, 50, 70 
A,  2, 20,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A,  2, 21,A152,  1,  1,  1,  1,  1,  1, 60,100 
A,  2, 22,A151,  1,  1,  1,  1,  1,  1, 50, 80 
A,  2, 23,A161,  1,  1,  1,  1,  1,  1, 70, 50 
A,  2, 24,A162,  1,  1,  1,  1,  1,  1, 80, 80 
A,  2, 25,A205,  0,  0,  0,  0,  1,  1, 80, 60 
A,  2, 26,A203,  1,  1,  1,  1,  1,  1,100,100 
A,  2, 27,A202,  1,  1,  1,  1,  1,  1, 50, 70 
A,  2, 28,A201,  1,  1,  1,  1,  1,  1, 70,100 
A,  2, 29,A204,  1,  1,  1,  1,  1,  1, 90, 90 
A,  2, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A,  2, 31,A213,  0,  0,  1,  1,  1,  1, 60,100 
A,  2, 32,A212,  1,  1,  1,  1,  1,  1, 50, 90 
A,  2, 33,A211,  0,  0,  0,  0,  0,  1, 80, 60 
A,  2, 34,A214,  1,  1,  1,  1,  1,  1,100,100 
A,  2, 35,A222,  1,  1,  1,  1,  1,  1, 80,100 
A,  2, 36,A223,  1,  1,  1,  1,  1,  1, 80, 90 
A,  2, 37,A235,  0,  1,  1,  1,  1,  1, 60, 70 
A,  2, 38,A232,  0,  0,  1,  1,  1,  1, 70, 80 
A,  2, 39,A231,  1,  1,  1,  1,  1,  1, 60, 80 
A,  2, 40,A234,  1,  1,  1,  1,  1,  1, 50, 80 
A,  2, 41,A233,  1,  1,  1,  1,  1,  1, 60, 60 
A,  2, 42,A245,  1,  1,  1,  1,  1,  1, 70, 90 
A,  2, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A,  2, 44,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A,  2, 45,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A,  2, 46,A241,  1,  1,  1,  1,  1,  1, 70, 80 
A,  2, 47,A251,  1,  1,  1,  1,  1,  1, 70, 90 
A,  2, 48,A254,  1,  1,  1,  1,  1,  1, 50, 90 
A,  2, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,  2, 50,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A,  2, 51,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A,  2, 52,A263,  1,  1,  1,  1,  1,  1, 80, 90 
A,  3,  1,A102,  1,  1,  1,  1,  1,  1, 70,  0 
A,  3,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,  3,  3,A104,  0,  0,  0,  0,  0,  0, 70, 70 
A,  3,  4,A105,  0,  0,  0,  0,  0,  0, 50, 60 
A,  3,  5,A103,  1,  1,  1,  1,  1,  1, 80, 80 
A,  3,  6,A114,  1,  1,  1,  1,  1,  1, 60, 50 
A,  3,  7,A113,  0,  0,  0,  0,  0,  0, 70, 70 
A,  3,  8,A112,  0,  0,  0,  0,  0,  0,100,100 
A,  3,  9,A111,  0,  0,  0,  0,  0,  0, 50, 70 
A,  3, 10,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A,  3, 11,A133,  0,  0,  0,  0,  0,  0, 80, 90 
A,  3, 12,A132,  0,  0,  0,  0,  0,  0, 90, 90 
A,  3, 13,A131,  0,  0,  0,  0,  0,  0, 80, 80 
A,  3, 14,A134,  1,  1,  1,  1,  1,  1, 70, 60 
A,  3, 15,A135,  1,  1,  1,  0,  0,  0, 80, 70 
A,  3, 16,A145,  1,  1,  1,  1,  1,  1, 70, 60 
A,  3, 17,A141,  0,  0,  0,  0,  0,  0, 80, 90 
A,  3, 18,A144,  0,  0,  0,  0,  0,  0, 50, 80 
A,  3, 19,A142,  0,  0,  0,  0,  0,  0, 50, 60 
A,  3, 20,A143,  0,  0,  0,  0,  0,  0, 50, 70 
A,  3, 21,A151,  0,  0,  0,  0,  0,  0, 60, 80 
A,  3, 22,A152,  0,  0,  0,  0,  0,  0, 70, 70 
A,  3, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,  3, 24,A162,  0,  0,  0,  0,  0,  0, 70, 80 
A,  3, 25,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A,  3, 26,A203,  0,  0,  0,  0,  0,  0, 50, 80 
A,  3, 27,A205,  1,  1,  1,  1,  1,  1, 50, 50 
A,  3, 28,A201,  0,  1,  0,  0,  0,  0, 50, 70 
A,  3, 29,A202,  0,  0,  0,  0,  0,  0, 80, 90 
A,  3, 30,A214,  1,  1,  1,  1,  1,  1, 60, 60 
A,  3, 31,A215,  0,  0,  0,  0,  0,  0, 80,100 
A,  3, 32,A211,  0,  0,  0,  0,  0,  0,100,100 
A,  3, 33,A213,  1,  1,  1,  1,  1,  0, 50, 70 
A,  3, 34,A212,  0,  0,  0,  0,  0,  0, 90, 90 
A,  3, 35,A223,  0,  0,  0,  0,  0,  0,100,100 
A,  3, 36,A222,  1,  1,  1,  1,  0,  0, 50, 80 
A,  3, 37,A234,  0,  0,  0,  0,  0,  0, 60, 50 
A,  3, 38,A231,  0,  0,  0,  0,  0,  0, 70, 80 
A,  3, 39,A233,  0,  0,  0,  0,  0,  0, 90, 90 
A,  3, 40,A232,  1,  1,  0,  0,  0,  0, 50, 60 
A,  3, 41,A235,  1,  1,  1,  0,  0,  0, 70, 80 
A,  3, 42,A241,  1,  1,  1,  1,  1,  1, 50, 50 
A,  3, 43,A243,  0,  0,  0,  0,  0,  0, 70, 90 
A,  3, 44,A244,  0,  0,  0,  0,  0,  0, 80, 80 
A,  3, 45,A245,  1,  1,  1,  1,  1,  1, 80, 60 
A,  3, 46,A242,  0,  0,  0,  0,  0,  0, 50, 60 
A,  3, 47,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A,  3, 48,A254,  0,  0,  0,  0,  0,  0, 70, 70 
A,  3, 49,A253,  0,  0,  0,  0,  0,  0, 50, 60 
A,  3, 50,A263,  0,  0,  0,  0,  0,  0, 60, 80 
A,  3, 51,A261,  1,  1,  1,  1,  1,  1, 90,100 
A,  3, 52,A262,  0,  0,  0,  0,  0,  0, 90, 90 
A,  4,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A,  4,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,  4,  3,A103,  1,  1,  1,  1,  1,  1,100, 90 
A,  4,  4,A105,  1,  1,  1,  1,  1,  1, 50, 50 
A,  4,  5,A104,  1,  1,  1,  1,  1,  1, 80, 90 
A,  4,  6,A113,  1,  1,  1,  1,  1,  1, 90, 90 
A,  4,  7,A114,  1,  1,  1,  1,  1,  1, 80,100 
A,  4,  8,A112,  0,  0,  1,  1,  1,  1, 60, 60 
A,  4,  9,A111,  1,  1,  1,  1,  1,  1, 60, 70 
A,  4, 10,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A,  4, 11,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A,  4, 12,A134,  1,  1,  1,  1,  1,  1, 80, 90 
A,  4, 13,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A,  4, 14,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A,  4, 15,A132,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 16,A141,  0,  0,  0,  1,  1,  1, 60, 50 
A,  4, 17,A144,  0,  0,  0,  1,  1,  1, 50, 60 
A,  4, 18,A142,  1,  1,  1,  1,  1,  1, 60, 70 
A,  4, 19,A145,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 20,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A,  4, 21,A152,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 22,A151,  0,  0,  1,  1,  1,  1, 50, 70 
A,  4, 23,A161,  1,  1,  1,  1,  1,  1,100, 80 
A,  4, 24,A162,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 25,A204,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 26,A205,  1,  1,  1,  1,  1,  1, 80, 90 
A,  4, 27,A201,  1,  1,  1,  1,  1,  1, 90,100 
A,  4, 28,A203,  1,  1,  1,  1,  1,  1, 50, 90 
A,  4, 29,A202,  0,  0,  0,  0,  0,  0, 80, 70 
A,  4, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 31,A213,  1,  1,  1,  1,  1,  1, 80, 90 
A,  4, 32,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A,  4, 33,A214,  1,  1,  1,  1,  1,  1, 60, 70 
A,  4, 34,A212,  1,  1,  1,  1,  1,  1, 90,100 
A,  4, 35,A223,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 36,A222,  0,  0,  0,  0,  0,  0, 50, 50 
A,  4, 37,A231,  1,  1,  1,  1,  1,  1, 60, 80 
A,  4, 38,A234,  1,  1,  1,  1,  1,  1, 70, 80 
A,  4, 39,A235,  1,  1,  1,  1,  1,  1, 50, 80 
A,  4, 40,A233,  0,  0,  1,  1,  1,  1, 60, 90 
A,  4, 41,A232,  1,  1,  1,  1,  1,  1, 60, 80 
A,  4, 42,A243,  0,  0,  1,  1,  1,  1, 60, 80 
A,  4, 43,A241,  0,  0,  0,  0,  1,  1, 50, 50 
A,  4, 44,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A,  4, 45,A244,  1,  1,  1,  1,  1,  1, 70, 80 
A,  4, 46,A242,  0,  0,  0,  1,  1,  1, 60, 60 
A,  4, 47,A251,  1,  1,  1,  1,  1,  1,100, 90 
A,  4, 48,A254,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,  4, 50,A263,  0,  0,  1,  1,  1,  1, 60, 70 
A,  4, 51,A261,  1,  1,  1,  1,  1,  1,100,100 
A,  4, 52,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A,  5,  1,A101,  0,  0,  0,  0,  0,  0,100,  0 
A,  5,  2,A102,  0,  0,  0,  0,  0,  0, 70, 70 
A,  5,  3,A103,  0,  0,  0,  0,  0,  0, 50, 60 
A,  5,  4,A105,  0,  0,  0,  0,  0,  0, 50, 80 
A,  5,  5,A104,  0,  0,  0,  0,  0,  0, 50, 70 
A,  5,  6,A113,  0,  0,  0,  0,  0,  0, 70, 90 
A,  5,  7,A114,  0,  0,  0,  0,  0,  0, 60,100 
A,  5,  8,A111,  0,  0,  0,  0,  0,  0, 80, 90 
A,  5,  9,A112,  0,  0,  0,  0,  0,  0, 90,100 
A,  5, 10,A121,  0,  0,  0,  0,  0,  0, 60, 70 
A,  5, 11,A133,  1,  1,  1,  1,  1,  1, 60, 50 
A,  5, 12,A131,  0,  0,  0,  0,  0,  0, 50, 60 
A,  5, 13,A135,  1,  1,  1,  0,  0,  0, 90, 70 
A,  5, 14,A132,  1,  1,  1,  1,  1,  1, 90, 70 
A,  5, 15,A134,  1,  1,  1,  0,  0,  0, 60, 50 
A,  5, 16,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A,  5, 17,A143,  1,  1,  1,  1,  1,  1, 70, 60 
A,  5, 18,A141,  0,  0,  0,  0,  0,  0, 60, 70 
A,  5, 19,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A,  5, 20,A144,  0,  0,  0,  0,  0,  0, 50, 80 
A,  5, 21,A151,  0,  0,  0,  0,  0,  0,100,100 
A,  5, 22,A152,  1,  1,  0,  0,  0,  0, 80, 50 
A,  5, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,  5, 24,A162,  0,  0,  0,  0,  0,  0, 60, 60 
A,  5, 25,A204,  0,  0,  0,  0,  0,  0, 90, 90 
A,  5, 26,A202,  1,  1,  1,  0,  0,  0,100, 80 
A,  5, 27,A205,  1,  1,  1,  1,  0,  0, 80, 50 
A,  5, 28,A203,  1,  1,  1,  1,  1,  1, 90, 80 
A,  5, 29,A201,  0,  0,  0,  0,  0,  0, 60, 90 
A,  5, 30,A214,  1,  1,  1,  1,  0,  0, 70,100 
A,  5, 31,A213,  1,  1,  1,  1,  1,  0, 90, 80 
A,  5, 32,A215,  1,  1,  1,  1,  1,  0,100, 90 
A,  5, 33,A211,  1,  1,  1,  1,  1,  1, 50, 50 
A,  5, 34,A212,  1,  1,  1,  1,  1,  1, 80, 80 
A,  5, 35,A222,  1,  1,  1,  1,  1,  1, 90, 80 
A,  5, 36,A223,  1,  1,  1,  1,  1,  1,100, 80 
A,  5, 37,A231,  0,  0,  1,  0,  0,  0, 50, 80 
A,  5, 38,A234,  0,  0,  0,  0,  0,  0, 60, 60 
A,  5, 39,A232,  0,  0,  1,  1,  0,  0, 50, 60 
A,  5, 40,A235,  0,  0,  0,  1,  0,  0, 90, 80 
A,  5, 41,A233,  0,  0,  0,  1,  1,  0, 70, 80 
A,  5, 42,A243,  0,  0,  0,  1,  0,  0, 60, 80 
A,  5, 43,A245,  1,  1,  1,  1,  1,  1,100, 90 
A,  5, 44,A241,  1,  1,  1,  1,  1,  1, 90, 50 
A,  5, 45,A244,  1,  1,  1,  1,  1,  1, 70, 70 
A,  5, 46,A242,  0,  0,  0,  0,  0,  0, 60, 80 
A,  5, 47,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A,  5, 48,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,  5, 49,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A,  5, 50,A261,  0,  1,  1,  1,  1,  0, 90, 70 
A,  5, 51,A263,  0,  0,  0,  1,  1,  0, 70, 70 
A,  5, 52,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A,  6,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A,  6,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,  6,  3,A105,  1,  1,  1,  1,  1,  1, 50, 60 
A,  6,  4,A103,  0,  0,  1,  1,  1,  1, 50, 60 
A,  6,  5,A104,  1,  0,  1,  1,  1,  1, 50, 50 
A,  6,  6,A113,  0,  0,  1,  1,  1,  1, 70, 70 
A,  6,  7,A114,  1,  1,  1,  1,  1,  1, 80,100 
A,  6,  8,A112,  1,  1,  1,  1,  1,  1, 90, 90 
A,  6,  9,A111,  1,  1,  1,  1,  1,  1, 60, 80 
A,  6, 10,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A,  6, 11,A132,  1,  1,  1,  1,  1,  1, 50, 80 
A,  6, 12,A133,  0,  0,  0,  0,  0,  0, 50, 50 
A,  6, 13,A131,  1,  1,  1,  1,  1,  1, 60, 60 
A,  6, 14,A134,  1,  1,  1,  1,  1,  1, 50, 60 
A,  6, 15,A135,  0,  0,  0,  1,  1,  1, 70, 50 
A,  6, 16,A143,  1,  1,  1,  1,  1,  1, 60, 70 
A,  6, 17,A144,  0,  0,  0,  1,  1,  1, 50, 80 
A,  6, 18,A141,  1,  1,  1,  1,  1,  1, 60, 60 
A,  6, 19,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A,  6, 20,A145,  0,  0,  0,  1,  1,  1, 70, 60 
A,  6, 21,A152,  0,  0,  0,  1,  1,  1, 50, 50 
A,  6, 22,A151,  1,  1,  1,  1,  1,  1, 60, 60 
A,  6, 23,A161,  0,  0,  0,  0,  0,  0,100,100 
A,  6, 24,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A,  6, 25,A203,  1,  0,  0,  1,  1,  1, 60, 90 
A,  6, 26,A205,  1,  1,  1,  1,  1,  1, 80, 80 
A,  6, 27,A202,  1,  1,  1,  1,  1,  1, 80, 90 
A,  6, 28,A204,  1,  1,  1,  1,  1,  1, 90, 50 
A,  6, 29,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A,  6, 30,A211,  0,  0,  0,  1,  1,  1, 80, 70 
A,  6, 31,A213,  0,  0,  0,  0,  0,  0, 50, 50 
A,  6, 32,A214,  0,  0,  0,  1,  1,  1, 50, 50 
A,  6, 33,A215,  1,  1,  0,  1,  1,  1, 50,100 
A,  6, 34,A212,  1,  1,  1,  1,  1,  1, 50, 70 
A,  6, 35,A223,  1,  1,  0,  1,  1,  1, 50, 70 
A,  6, 36,A222,  1,  1,  1,  1,  1,  1, 50, 80 
A,  6, 37,A231,  1,  1,  1,  1,  0,  0, 50, 50 
A,  6, 38,A232,  0,  1,  1,  1,  1,  1, 50, 60 
A,  6, 39,A235,  0,  1,  1,  1,  1,  1, 50, 70 
A,  6, 40,A233,  1,  1,  1,  1,  1,  1, 50, 60 
A,  6, 41,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A,  6, 42,A243,  0,  0,  1,  1,  1,  1, 60, 80 
A,  6, 43,A245,  1,  1,  1,  1,  1,  1, 60, 90 
A,  6, 44,A241,  1,  1,  1,  1,  1,  1, 50, 70 
A,  6, 45,A244,  0,  0,  1,  1,  1,  1, 60, 80 
A,  6, 46,A242,  0,  0,  0,  1,  1,  1, 50, 70 
A,  6, 47,A251,  1,  0,  1,  1,  1,  1, 90, 90 
A,  6, 48,A254,  0,  0,  0,  1,  1,  1, 50, 50 
A,  6, 49,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A,  6, 50,A263,  1,  1,  1,  1,  1,  1, 90, 90 
A,  6, 51,A261,  0,  0,  0,  0,  0,  0, 70, 80 
A,  6, 52,A262,  1,  1,  1,  1,  1,  1, 50, 60 
A,  7,  1,A101,  1,  1,  1,  1,  1,  1,100,  0 
A,  7,  2,A102,  0,  0,  0,  0,  0,  0, 80, 80 
A,  7,  3,A105,  1,  0,  1,  1,  1,  1, 50, 50 
A,  7,  4,A103,  1,  1,  1,  1,  1,  1, 80, 90 
A,  7,  5,A104,  1,  1,  1,  1,  1,  1,100,100 
A,  7,  6,A113,  0,  0,  1,  1,  1,  1, 80, 70 
A,  7,  7,A114,  1,  1,  1,  1,  1,  1, 50, 80 
A,  7,  8,A112,  1,  1,  1,  1,  1,  1,100,100 
A,  7,  9,A111,  1,  1,  1,  1,  1,  1, 60, 80 
A,  7, 10,A121,  0,  0,  0,  1,  1,  1, 50, 50 
A,  7, 11,A133,  1,  1,  1,  1,  1,  1, 60, 80 
A,  7, 12,A131,  0,  0,  0,  1,  1,  1, 60, 60 
A,  7, 13,A132,  1,  1,  1,  1,  1,  1, 50, 80 
A,  7, 14,A134,  0,  0,  0,  1,  1,  1, 70, 50 
A,  7, 15,A135,  0,  0,  0,  0,  1,  1, 90, 60 
A,  7, 16,A145,  0,  0,  0,  0,  0,  0, 80, 70 
A,  7, 17,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A,  7, 18,A144,  0,  0,  0,  1,  1,  1, 50, 70 
A,  7, 19,A143,  1,  1,  1,  1,  1,  1, 80, 80 
A,  7, 20,A142,  0,  1,  1,  1,  1,  1, 50, 50 
A,  7, 21,A151,  1,  1,  1,  1,  1,  1, 50, 70 
A,  7, 22,A152,  0,  0,  1,  1,  1,  1, 80, 50 
A,  7, 23,A161,  0,  0,  0,  1,  1,  0, 80, 90 
A,  7, 24,A162,  0,  0,  0,  0,  0,  0, 60, 50 
A,  7, 25,A201,  0,  0,  0,  0,  1,  1, 60, 60 
A,  7, 26,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A,  7, 27,A204,  0,  0,  0,  0,  0,  0, 50, 90 
A,  7, 28,A203,  1,  1,  1,  1,  1,  1, 70, 80 
A,  7, 29,A202,  1,  1,  1,  1,  1,  1,100,100 
A,  7, 30,A213,  0,  0,  1,  1,  1,  1, 80, 80 
A,  7, 31,A215,  1,  1,  1,  1,  1,  1,100,100 
A,  7, 32,A212,  1,  1,  0,  0,  1,  1, 50, 60 
A,  7, 33,A211,  1,  1,  1,  1,  1,  1, 80, 90 
A,  7, 34,A214,  0,  0,  0,  0,  0,  1, 70, 60 
A,  7, 35,A223,  1,  0,  1,  1,  1,  1, 80, 80 
A,  7, 36,A222,  0,  0,  0,  0,  0,  1, 80, 80 
A,  7, 37,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A,  7, 38,A231,  0,  0,  0,  0,  0,  1, 50, 60 
A,  7, 39,A232,  0,  0,  0,  0,  1,  1, 60, 60 
A,  7, 40,A235,  0,  0,  0,  0,  1,  1, 50, 50 
A,  7, 41,A233,  0,  0,  0,  0,  0,  1, 90, 90 
A,  7, 42,A243,  0,  0,  0,  0,  0,  1, 60, 80 
A,  7, 43,A244,  1,  1,  0,  0,  1,  1, 80, 80 
A,  7, 44,A245,  0,  0,  0,  0,  0,  0, 70, 70 
A,  7, 45,A241,  0,  0,  0,  0,  0,  0, 60, 50 
A,  7, 46,A242,  0,  0,  0,  0,  0,  1, 50, 60 
A,  7, 47,A251,  1,  1,  1,  1,  1,  1,100,100 
A,  7, 48,A254,  1,  1,  1,  1,  1,  1,100, 90 
A,  7, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,  7, 50,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A,  7, 51,A261,  0,  0,  0,  0,  0,  0, 80,100 
A,  7, 52,A263,  0,  0,  0,  0,  0,  0, 60, 50 
A,  8,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A,  8,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,  8,  3,A105,  0,  0,  0,  0,  0,  0, 50, 50 
A,  8,  4,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A,  8,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A,  8,  6,A113,  1,  1,  1,  1,  1,  1,100, 90 
A,  8,  7,A114,  0,  0,  0,  0,  0,  0, 50, 50 
A,  8,  8,A112,  0,  0,  0,  0,  0,  0, 60, 60 
A,  8,  9,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A,  8, 10,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A,  8, 11,A133,  0,  0,  0,  0,  0,  0, 50, 60 
A,  8, 12,A131,  0,  0,  0,  0,  0,  0, 50, 50 
A,  8, 13,A132,  1,  1,  1,  1,  1,  1,100,100 
A,  8, 14,A134,  1,  1,  1,  1,  1,  1, 70, 60 
A,  8, 15,A135,  1,  1,  1,  1,  1,  1, 90, 90 
A,  8, 16,A145,  0,  0,  0,  0,  0,  0, 60, 60 
A,  8, 17,A143,  0,  0,  0,  0,  0,  0, 50, 50 
A,  8, 18,A141,  1,  1,  1,  1,  1,  1, 60, 60 
A,  8, 19,A144,  0,  0,  0,  0,  0,  0, 50, 70 
A,  8, 20,A142,  1,  1,  1,  1,  1,  1, 70, 60 
A,  8, 21,A152,  1,  1,  0,  0,  1,  1, 50, 50 
A,  8, 22,A151,  1,  1,  1,  0,  0,  0, 50, 50 
A,  8, 23,A161,  0,  0,  0,  0,  0,  0,100, 70 
A,  8, 24,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A,  8, 25,A205,  1,  1,  1,  1,  1,  1, 60, 50 
A,  8, 26,A203,  1,  1,  1,  1,  1,  1,100,100 
A,  8, 27,A202,  1,  1,  1,  1,  1,  1,100,100 
A,  8, 28,A204,  1,  1,  1,  1,  1,  0, 50, 50 
A,  8, 29,A201,  0,  1,  1,  1,  1,  0, 50, 60 
A,  8, 30,A214,  0,  1,  1,  1,  1,  0, 50, 80 
A,  8, 31,A215,  1,  1,  1,  1,  1,  1, 50, 50 
A,  8, 32,A211,  0,  0,  0,  0,  0,  0, 50, 50 
A,  8, 33,A213,  0,  0,  0,  0,  1,  1, 70, 80 
A,  8, 34,A212,  1,  1,  1,  1,  1,  0, 50, 50 
A,  8, 35,A223,  1,  1,  1,  1,  1,  0, 50, 50 
A,  8, 36,A222,  0,  0,  0,  0,  1,  0, 50, 70 
A,  8, 37,A231,  0,  0,  1,  0,  0,  0, 60, 60 
A,  8, 38,A234,  0,  0,  1,  1,  1,  0, 50, 50 
A,  8, 39,A235,  0,  0,  0,  0,  1,  0, 50, 50 
A,  8, 40,A232,  1,  1,  1,  1,  1,  0, 50, 50 
A,  8, 41,A233,  1,  1,  1,  1,  1,  1, 80, 80 
A,  8, 42,A243,  0,  1,  1,  1,  1,  0, 50, 90 
A,  8, 43,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A,  8, 44,A241,  1,  1,  1,  1,  1,  1, 50, 50 
A,  8, 45,A244,  1,  1,  1,  1,  1,  1, 90, 80 
A,  8, 46,A242,  1,  1,  1,  1,  1,  1, 50, 50 
A,  8, 47,A251,  1,  1,  1,  1,  1,  1, 80, 90 
A,  8, 48,A254,  0,  0,  0,  0,  1,  0, 50, 50 
A,  8, 49,A253,  0,  0,  0,  1,  1,  0, 50, 50 
A,  8, 50,A263,  0,  0,  0,  0,  1,  0, 60, 60 
A,  8, 51,A261,  1,  1,  1,  1,  1,  1, 90, 80 
A,  8, 52,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A,  9,  1,A101,  0,  0,  0,  0,  0,  0,100,  0 
A,  9,  2,A102,  1,  1,  1,  1,  1,  1, 90, 90 
A,  9,  3,A105,  0,  1,  0,  0,  0,  0, 50, 50 
A,  9,  4,A103,  1,  1,  1,  1,  1,  1, 50, 70 
A,  9,  5,A104,  0,  0,  0,  0,  0,  0, 70, 70 
A,  9,  6,A113,  1,  0,  0,  0,  0,  0, 60, 70 
A,  9,  7,A114,  1,  0,  0,  0,  0,  0, 50, 70 
A,  9,  8,A112,  0,  0,  0,  0,  0,  0, 70, 90 
A,  9,  9,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A,  9, 10,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A,  9, 11,A133,  1,  1,  1,  1,  1,  1,100,100 
A,  9, 12,A131,  0,  0,  0,  0,  0,  0, 60, 60 
A,  9, 13,A132,  0,  0,  0,  0,  0,  0, 60, 80 
A,  9, 14,A134,  1,  1,  1,  0,  0,  0, 60, 50 
A,  9, 15,A135,  1,  1,  1,  1,  1,  1,100,100 
A,  9, 16,A145,  1,  1,  1,  1,  1,  1,100, 80 
A,  9, 17,A144,  1,  1,  1,  0,  0,  0, 50, 70 
A,  9, 18,A143,  1,  1,  1,  1,  1,  1, 90, 70 
A,  9, 19,A141,  1,  1,  1,  1,  0,  0, 50, 50 
A,  9, 20,A142,  0,  0,  1,  0,  0,  0, 50, 50 
A,  9, 21,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A,  9, 22,A152,  1,  1,  1,  1,  0,  0, 70, 50 
A,  9, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,  9, 24,A162,  1,  1,  1,  1,  1,  1,100,100 
A,  9, 25,A204,  1,  1,  1,  1,  1,  1,100, 50 
A,  9, 26,A205,  0,  0,  0,  0,  0,  0, 90, 90 
A,  9, 27,A203,  1,  1,  1,  1,  1,  1, 80, 80 
A,  9, 28,A202,  1,  1,  1,  1,  1,  0,100, 70 
A,  9, 29,A201,  1,  1,  1,  1,  1,  1,100,100 
A,  9, 30,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A,  9, 31,A214,  1,  1,  1,  1,  1,  1, 70, 70 
A,  9, 32,A215,  1,  1,  1,  1,  1,  1,100,100 
A,  9, 33,A211,  1,  1,  1,  1,  1,  1, 50, 50 
A,  9, 34,A212,  1,  1,  1,  1,  1,  1, 50, 50 
A,  9, 35,A223,  1,  1,  1,  1,  1,  1, 80, 70 
A,  9, 36,A222,  1,  1,  1,  1,  1,  1, 80, 80 
A,  9, 37,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A,  9, 38,A231,  0,  0,  0,  1,  1,  1, 70, 80 
A,  9, 39,A233,  1,  1,  1,  1,  1,  1, 70, 70 
A,  9, 40,A232,  0,  0,  1,  1,  1,  1, 70, 50 
A,  9, 41,A235,  1,  1,  1,  1,  1,  1, 50, 50 
A,  9, 42,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A,  9, 43,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A,  9, 44,A241,  1,  1,  1,  1,  1,  1, 60, 70 
A,  9, 45,A244,  0,  1,  1,  1,  1,  1, 70, 70 
A,  9, 46,A242,  0,  0,  1,  1,  1,  1, 60, 60 
A,  9, 47,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A,  9, 48,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,  9, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,  9, 50,A261,  0,  0,  0,  1,  1,  1, 90, 90 
A,  9, 51,A263,  1,  1,  1,  1,  1,  1, 90,100 
A,  9, 52,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 10,  1,A102,  0,  0,  0,  0,  0,  0, 90,  0 
A, 10,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 10,  3,A105,  1,  0,  0,  0,  0,  0, 50, 60 
A, 10,  4,A103,  1,  1,  0,  0,  0,  0, 50, 60 
A, 10,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A, 10,  6,A113,  1,  0,  0,  0,  0,  0, 60, 80 
A, 10,  7,A114,  1,  1,  0,  0,  0,  0, 50, 90 
A, 10,  8,A112,  1,  1,  1,  0,  0,  0, 80, 70 
A, 10,  9,A111,  0,  0,  0,  0,  0,  0, 60, 80 
A, 10, 10,A121,  1,  1,  1,  0,  0,  0, 50, 60 
A, 10, 11,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 10, 12,A133,  1,  1,  1,  0,  0,  0, 50, 50 
A, 10, 13,A132,  1,  1,  1,  1,  1,  1, 80, 60 
A, 10, 14,A134,  1,  1,  1,  0,  0,  0, 60, 50 
A, 10, 15,A135,  0,  0,  1,  1,  0,  0, 50, 80 
A, 10, 16,A145,  1,  1,  1,  1,  1,  1, 90, 80 
A, 10, 17,A141,  1,  1,  1,  1,  0,  0, 60, 50 
A, 10, 18,A144,  1,  1,  1,  1,  0,  0, 50, 80 
A, 10, 19,A143,  1,  1,  1,  1,  1,  1, 70, 70 
A, 10, 20,A142,  1,  1,  1,  1,  1,  1, 60, 50 
A, 10, 21,A151,  1,  1,  1,  1,  0,  0, 80, 60 
A, 10, 22,A152,  1,  1,  1,  1,  1,  1, 70, 50 
A, 10, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 10, 24,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 10, 25,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 10, 26,A204,  0,  0,  1,  1,  0,  0,100, 90 
A, 10, 27,A203,  1,  0,  1,  1,  1,  0, 50, 70 
A, 10, 28,A202,  0,  0,  0,  1,  0,  0, 90, 70 
A, 10, 29,A201,  1,  1,  1,  1,  1,  1, 70, 70 
A, 10, 30,A213,  0,  0,  0,  0,  0,  0, 70, 80 
A, 10, 31,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 10, 32,A215,  0,  0,  0,  1,  1,  0, 50,100 
A, 10, 33,A211,  0,  0,  0,  0,  0,  0, 70, 60 
A, 10, 34,A212,  0,  0,  0,  0,  0,  0, 70, 90 
A, 10, 35,A223,  1,  1,  0,  1,  0,  0,100, 70 
A, 10, 36,A222,  1,  1,  0,  1,  1,  0, 70, 80 
A, 10, 37,A231,  0,  1,  0,  1,  1,  0, 50, 60 
A, 10, 38,A234,  0,  1,  0,  1,  1,  0, 50, 50 
A, 10, 39,A232,  1,  1,  0,  1,  1,  0, 60, 50 
A, 10, 40,A235,  1,  1,  0,  1,  1,  0, 50, 50 
A, 10, 41,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 10, 42,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 10, 43,A244,  0,  0,  0,  0,  0,  0, 50, 70 
A, 10, 44,A245,  0,  0,  0,  0,  0,  0, 60, 60 
A, 10, 45,A241,  0,  0,  0,  0,  0,  0, 60, 70 
A, 10, 46,A242,  1,  1,  1,  1,  1,  0, 50, 60 
A, 10, 47,A251,  0,  0,  0,  0,  0,  1, 90, 90 
A, 10, 48,A254,  0,  0,  0,  0,  0,  0, 50, 50 
A, 10, 49,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 10, 50,A263,  1,  1,  1,  1,  1,  1, 50, 50 
A, 10, 51,A261,  1,  1,  1,  1,  1,  1,100, 90 
A, 10, 52,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 11,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 11,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 11,  3,A105,  1,  1,  1,  1,  1,  1,100,100 
A, 11,  4,A103,  1,  1,  1,  1,  1,  1, 70, 80 
A, 11,  5,A104,  1,  1,  1,  1,  1,  1,100,100 
A, 11,  6,A113,  1,  1,  1,  1,  1,  1, 90, 90 
A, 11,  7,A114,  1,  1,  1,  1,  1,  1,100,100 
A, 11,  8,A112,  1,  1,  1,  1,  1,  1, 90,100 
A, 11,  9,A111,  1,  1,  1,  1,  1,  1, 60, 80 
A, 11, 10,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 11, 11,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 12,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 11, 13,A133,  1,  1,  1,  1,  1,  1, 90, 90 
A, 11, 14,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 15,A134,  1,  1,  1,  1,  1,  1, 80, 90 
A, 11, 16,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 17,A141,  1,  1,  1,  1,  1,  1, 90,100 
A, 11, 18,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 19,A144,  0,  0,  0,  0,  1,  1, 80,100 
A, 11, 20,A142,  1,  1,  1,  1,  1,  1, 80, 70 
A, 11, 21,A152,  0,  1,  1,  1,  1,  1, 70, 90 
A, 11, 22,A151,  0,  0,  0,  0,  0,  0, 90, 90 
A, 11, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 24,A162,  1,  1,  1,  1,  1,  1, 80, 80 
A, 11, 25,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 26,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 11, 27,A203,  1,  1,  1,  1,  1,  1, 70,100 
A, 11, 28,A201,  1,  1,  1,  1,  1,  1, 80, 80 
A, 11, 29,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 30,A213,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 31,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 32,A214,  1,  1,  1,  1,  1,  1, 90,100 
A, 11, 33,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A, 11, 34,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A, 11, 35,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 36,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 37,A231,  0,  0,  0,  0,  0,  0, 60, 60 
A, 11, 38,A234,  1,  0,  1,  1,  1,  1, 50, 60 
A, 11, 39,A232,  1,  1,  1,  1,  1,  1, 70, 90 
A, 11, 40,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 41,A233,  1,  1,  1,  1,  1,  1, 70, 80 
A, 11, 42,A243,  1,  1,  1,  1,  1,  1, 90,100 
A, 11, 43,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 11, 44,A244,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 45,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 46,A242,  1,  1,  1,  1,  1,  1, 90,100 
A, 11, 47,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 48,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A, 11, 49,A253,  1,  1,  1,  1,  1,  1,100,100 
A, 11, 50,A261,  0,  0,  0,  0,  0,  1, 90, 90 
A, 11, 51,A263,  1,  1,  1,  1,  1,  1, 70,100 
A, 11, 52,A262,  0,  0,  0,  1,  1,  1, 60, 50 
A, 12,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 12,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 12,  3,A105,  1,  1,  1,  1,  1,  1, 50, 50 
A, 12,  4,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 12,  5,A104,  1,  1,  1,  1,  1,  1, 50, 50 
A, 12,  6,A113,  1,  1,  1,  1,  1,  1, 60, 60 
A, 12,  7,A114,  0,  0,  1,  1,  1,  1, 50, 70 
A, 12,  8,A112,  0,  0,  1,  1,  1,  1, 80, 80 
A, 12,  9,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 12, 10,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 12, 11,A133,  1,  1,  1,  1,  1,  1, 70, 80 
A, 12, 12,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 12, 13,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 12, 14,A135,  1,  1,  1,  1,  1,  1, 60, 60 
A, 12, 15,A134,  0,  0,  1,  1,  1,  1, 60, 50 
A, 12, 16,A145,  1,  1,  1,  1,  1,  1, 70, 70 
A, 12, 17,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A, 12, 18,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 12, 19,A144,  1,  1,  1,  1,  1,  1, 50, 90 
A, 12, 20,A142,  1,  1,  1,  1,  1,  1, 60, 80 
A, 12, 21,A151,  1,  1,  1,  1,  1,  1, 60, 60 
A, 12, 22,A152,  1,  1,  1,  1,  1,  1, 50, 70 
A, 12, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 12, 24,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 12, 25,A205,  1,  1,  1,  1,  1,  1, 60, 70 
A, 12, 26,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 12, 27,A203,  1,  1,  1,  1,  1,  1,100,100 
A, 12, 28,A201,  1,  1,  1,  1,  1,  1, 60, 80 
A, 12, 29,A202,  0,  0,  0,  0,  0,  1, 50, 80 
A, 12, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 12, 31,A213,  1,  1,  1,  1,  1,  1, 50, 70 
A, 12, 32,A214,  1,  1,  1,  1,  1,  1, 80, 80 
A, 12, 33,A211,  1,  1,  1,  1,  1,  1, 80, 80 
A, 12, 34,A212,  1,  1,  1,  1,  1,  1, 50, 60 
A, 12, 35,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 12, 36,A222,  1,  1,  1,  1,  1,  1, 80, 90 
A, 12, 37,A235,  1,  1,  1,  1,  1,  1, 50, 50 
A, 12, 38,A234,  1,  1,  1,  1,  1,  1, 50, 70 
A, 12, 39,A231,  1,  1,  1,  1,  1,  1, 80, 80 
A, 12, 40,A232,  0,  1,  1,  1,  1,  1, 50, 60 
A, 12, 41,A233,  1,  1,  1,  1,  1,  1, 50, 60 
A, 12, 42,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 12, 43,A245,  1,  1,  1,  1,  1,  1, 70, 70 
A, 12, 44,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A, 12, 45,A241,  1,  1,  1,  1,  1,  1, 50, 70 
A, 12, 46,A242,  1,  1,  1,  1,  1,  1, 60, 90 
A, 12, 47,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 12, 48,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 12, 49,A253,  1,  1,  1,  1,  1,  1, 50, 70 
A, 12, 50,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A, 12, 51,A263,  1,  1,  1,  1,  1,  1, 50, 60 
A, 12, 52,A262,  1,  1,  1,  1,  1,  1, 50, 60 
A, 13,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A, 13,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 13,  3,A105,  1,  0,  1,  1,  1,  1, 50, 50 
A, 13,  4,A103,  0,  0,  0,  0,  0,  0, 60, 70 
A, 13,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A, 13,  6,A113,  0,  0,  0,  0,  0,  0, 70, 70 
A, 13,  7,A114,  0,  0,  0,  0,  0,  0, 80,100 
A, 13,  8,A112,  0,  0,  0,  0,  0,  0, 90, 90 
A, 13,  9,A111,  1,  1,  0,  0,  0,  0, 50, 50 
A, 13, 10,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A, 13, 11,A131,  0,  0,  0,  0,  0,  0, 70, 70 
A, 13, 12,A133,  0,  0,  0,  0,  0,  0, 70, 80 
A, 13, 13,A132,  0,  0,  0,  0,  0,  0, 60, 80 
A, 13, 14,A135,  1,  1,  1,  0,  0,  0, 60, 50 
A, 13, 15,A134,  0,  0,  0,  0,  0,  0, 60, 80 
A, 13, 16,A145,  0,  0,  0,  0,  0,  0, 90, 90 
A, 13, 17,A141,  1,  0,  0,  0,  0,  0, 60, 50 
A, 13, 18,A143,  0,  0,  0,  0,  0,  0, 50, 60 
A, 13, 19,A144,  1,  0,  0,  0,  0,  0, 50, 80 
A, 13, 20,A142,  1,  1,  1,  1,  1,  1, 80, 60 
A, 13, 21,A151,  0,  0,  0,  0,  0,  0, 80, 90 
A, 13, 22,A152,  1,  1,  0,  0,  0,  0, 70, 60 
A, 13, 23,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 13, 24,A162,  0,  0,  0,  0,  0,  0, 70, 70 
A, 13, 25,A205,  0,  0,  0,  0,  0,  0, 70, 80 
A, 13, 26,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 13, 27,A203,  0,  0,  0,  0,  0,  0, 70,100 
A, 13, 28,A202,  1,  1,  0,  0,  0,  0,100, 90 
A, 13, 29,A201,  1,  1,  0,  0,  0,  0, 50, 80 
A, 13, 30,A214,  1,  1,  1,  1,  1,  0, 60, 60 
A, 13, 31,A213,  0,  0,  0,  0,  0,  0, 80, 90 
A, 13, 32,A215,  0,  0,  0,  0,  0,  0, 50, 60 
A, 13, 33,A211,  1,  1,  1,  1,  1,  1, 50, 50 
A, 13, 34,A212,  0,  0,  0,  0,  0,  0, 70, 80 
A, 13, 35,A223,  0,  0,  0,  0,  0,  0, 50,100 
A, 13, 36,A222,  0,  0,  0,  0,  0,  0, 60, 80 
A, 13, 37,A231,  0,  0,  0,  0,  0,  0, 60, 70 
A, 13, 38,A234,  0,  0,  0,  0,  0,  0, 60, 60 
A, 13, 39,A232,  0,  0,  0,  0,  0,  0, 50, 60 
A, 13, 40,A235,  0,  0,  0,  0,  0,  0, 50, 50 
A, 13, 41,A233,  1,  1,  1,  0,  1,  0, 70, 70 
A, 13, 42,A243,  1,  1,  1,  1,  1,  0, 80, 80 
A, 13, 43,A241,  0,  0,  0,  0,  0,  0, 50, 80 
A, 13, 44,A244,  0,  0,  0,  0,  0,  0, 90, 90 
A, 13, 45,A245,  1,  1,  1,  1,  1,  1, 80, 70 
A, 13, 46,A242,  1,  1,  1,  1,  0,  0, 60, 60 
A, 13, 47,A251,  0,  0,  0,  0,  0,  1, 90, 90 
A, 13, 48,A254,  0,  0,  0,  0,  0,  0, 50, 50 
A, 13, 49,A253,  1,  1,  1,  1,  0,  0, 50, 50 
A, 13, 50,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 13, 51,A263,  1,  1,  1,  1,  1,  0, 80, 70 
A, 13, 52,A262,  0,  0,  0,  0,  0,  0, 90, 90 
A, 14,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 14,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 14,  3,A105,  1,  1,  1,  1,  1,  1, 50, 50 
A, 14,  4,A103,  1,  1,  1,  1,  1,  1, 50, 60 
A, 14,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A, 14,  6,A113,  1,  1,  1,  1,  1,  1, 70, 80 
A, 14,  7,A114,  1,  1,  1,  1,  1,  1, 80,100 
A, 14,  8,A111,  1,  1,  1,  1,  1,  1, 90, 90 
A, 14,  9,A112,  1,  1,  1,  1,  1,  1, 80, 90 
A, 14, 10,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 14, 11,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 14, 12,A133,  1,  1,  1,  1,  1,  1, 80, 80 
A, 14, 13,A132,  1,  1,  1,  1,  1,  1, 90,100 
A, 14, 14,A135,  1,  1,  1,  1,  1,  1, 50, 70 
A, 14, 15,A134,  0,  0,  1,  1,  1,  1, 50, 50 
A, 14, 16,A145,  1,  1,  1,  1,  1,  1, 80, 80 
A, 14, 17,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 14, 18,A143,  0,  0,  1,  1,  1,  1, 50, 60 
A, 14, 19,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 14, 20,A142,  1,  1,  1,  1,  1,  1, 60, 80 
A, 14, 21,A151,  1,  1,  1,  1,  1,  1, 50, 80 
A, 14, 22,A152,  0,  0,  1,  1,  1,  1, 50, 90 
A, 14, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 14, 24,A162,  0,  0,  0,  1,  1,  1, 50, 50 
A, 14, 25,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 14, 26,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 14, 27,A203,  1,  1,  1,  1,  1,  1, 50, 90 
A, 14, 28,A201,  1,  1,  1,  1,  1,  1, 60, 90 
A, 14, 29,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 14, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 14, 31,A213,  0,  0,  0,  1,  1,  1, 50, 80 
A, 14, 32,A214,  0,  0,  1,  1,  1,  1, 50, 90 
A, 14, 33,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 14, 34,A212,  1,  1,  1,  1,  1,  1, 90,100 
A, 14, 35,A223,  0,  1,  1,  1,  1,  1, 50,100 
A, 14, 36,A222,  1,  1,  1,  1,  1,  1, 50, 90 
A, 14, 37,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 14, 38,A234,  1,  1,  1,  1,  1,  1, 80, 80 
A, 14, 39,A232,  0,  1,  1,  1,  1,  1, 50, 70 
A, 14, 40,A235,  0,  0,  1,  1,  1,  1, 50, 50 
A, 14, 41,A233,  0,  0,  0,  1,  1,  1, 60, 80 
A, 14, 42,A243,  0,  0,  1,  1,  1,  1, 70, 90 
A, 14, 43,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 14, 44,A244,  1,  1,  1,  1,  1,  1, 60, 90 
A, 14, 45,A241,  1,  1,  1,  1,  1,  1, 70, 80 
A, 14, 46,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 14, 47,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 14, 48,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 14, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 14, 50,A261,  0,  0,  0,  1,  1,  1, 80,100 
A, 14, 51,A263,  0,  0,  0,  0,  0,  0,100, 70 
A, 14, 52,A262,  0,  0,  0,  0,  0,  1, 50, 50 
A, 15,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 15,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 15,  3,A105,  1,  1,  1,  1,  1,  1,100, 70 
A, 15,  4,A103,  1,  1,  1,  1,  1,  1, 60, 70 
A, 15,  5,A104,  1,  1,  1,  1,  1,  1, 50, 50 
A, 15,  6,A113,  1,  0,  0,  0,  0,  0, 50, 60 
A, 15,  7,A112,  1,  1,  1,  1,  1,  1, 90, 60 
A, 15,  8,A111,  0,  0,  0,  0,  0,  0, 70, 60 
A, 15,  9,A121,  0,  0,  0,  0,  0,  0, 60, 60 
A, 15, 10,A131,  0,  0,  0,  0,  0,  0, 60, 60 
A, 15, 11,A133,  0,  0,  0,  0,  0,  0, 70, 70 
A, 15, 12,A132,  0,  0,  0,  0,  0,  0, 50, 70 
A, 15, 13,A135,  0,  0,  0,  0,  0,  0, 50, 60 
A, 15, 14,A134,  0,  0,  0,  0,  0,  0, 80, 80 
A, 15, 15,A145,  1,  1,  0,  0,  0,  0, 60, 50 
A, 15, 16,A141,  0,  0,  0,  0,  0,  0, 50, 60 
A, 15, 17,A143,  0,  0,  0,  0,  0,  0, 60, 60 
A, 15, 18,A144,  0,  0,  0,  0,  0,  0, 50, 80 
A, 15, 19,A142,  1,  1,  0,  0,  0,  0, 50, 50 
A, 15, 20,A151,  1,  1,  1,  1,  1,  1, 80, 80 
A, 15, 21,A152,  0,  0,  0,  0,  0,  0, 90,100 
A, 15, 22,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 15, 23,A162,  1,  1,  1,  1,  1,  1, 90, 80 
A, 15, 24,A205,  1,  1,  1,  1,  1,  1, 80, 60 
A, 15, 25,A204,  0,  0,  0,  0,  0,  0, 60, 50 
A, 15, 26,A203,  1,  1,  1,  1,  0,  0, 60, 60 
A, 15, 27,A201,  0,  1,  1,  0,  0,  0, 50, 60 
A, 15, 28,A202,  0,  0,  0,  1,  1,  0,100, 90 
A, 15, 29,A214,  1,  1,  1,  1,  1,  1, 70, 50 
A, 15, 30,A215,  0,  0,  0,  0,  0,  0, 50, 80 
A, 15, 31,A213,  0,  0,  0,  0,  0,  0, 50, 70 
A, 15, 32,A211,  0,  0,  0,  0,  0,  0,100, 90 
A, 15, 33,A212,  0,  0,  0,  0,  0,  0, 80, 80 
A, 15, 34,A223,  0,  0,  0,  0,  0,  0, 90,100 
A, 15, 35,A222,  0,  0,  0,  0,  0,  0, 90, 90 
A, 15, 36,A231,  0,  0,  0,  0,  0,  0, 80,100 
A, 15, 37,A234,  1,  1,  1,  1,  1,  1, 80, 60 
A, 15, 38,A232,  0,  0,  0,  0,  0,  0, 50, 50 
A, 15, 39,A235,  0,  0,  0,  0,  0,  0, 50, 50 
A, 15, 40,A233,  0,  0,  0,  0,  0,  0, 90, 90 
A, 15, 41,A243,  1,  1,  1,  0,  0,  0, 70, 80 
A, 15, 42,A245,  1,  1,  0,  0,  0,  0, 70, 70 
A, 15, 43,A244,  1,  1,  1,  0,  0,  0, 70, 70 
A, 15, 44,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 15, 45,A242,  1,  1,  1,  1,  0,  0, 50, 60 
A, 15, 46,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 15, 47,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A, 15, 48,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 15, 49,A261,  1,  1,  1,  1,  1,  1, 80, 80 
A, 15, 50,A263,  1,  1,  1,  1,  1,  1, 50, 50 
A, 15, 51,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 16,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 16,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 16,  3,A105,  0,  0,  0,  0,  0,  0, 50, 50 
A, 16,  4,A103,  1,  1,  1,  1,  1,  1, 70, 50 
A, 16,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A, 16,  6,A113,  0,  0,  0,  0,  0,  0, 70, 70 
A, 16,  7,A112,  0,  0,  0,  0,  0,  0, 90, 80 
A, 16,  8,A111,  0,  0,  0,  0,  0,  0, 60, 60 
A, 16,  9,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A, 16, 10,A131,  0,  0,  0,  0,  0,  0, 60, 60 
A, 16, 11,A133,  1,  1,  1,  1,  1,  1, 80, 80 
A, 16, 12,A132,  1,  1,  1,  0,  0,  0, 80, 60 
A, 16, 13,A135,  1,  1,  1,  0,  0,  0, 60, 50 
A, 16, 14,A134,  1,  1,  1,  0,  0,  0, 50, 60 
A, 16, 15,A145,  1,  1,  1,  0,  0,  0, 80, 60 
A, 16, 16,A141,  1,  1,  1,  1,  1,  1, 70, 60 
A, 16, 17,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 16, 18,A144,  0,  1,  1,  1,  0,  0, 50, 80 
A, 16, 19,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 16, 20,A151,  0,  0,  0,  0,  0,  0, 80, 80 
A, 16, 21,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 16, 22,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 16, 23,A162,  1,  1,  1,  1,  1,  1, 60, 50 
A, 16, 24,A205,  1,  1,  1,  1,  1,  1, 70, 60 
A, 16, 25,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 16, 26,A203,  0,  0,  1,  1,  0,  0, 50, 60 
A, 16, 27,A201,  1,  1,  1,  1,  1,  1, 60, 60 
A, 16, 28,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 16, 29,A215,  1,  1,  1,  1,  1,  1,100, 50 
A, 16, 30,A213,  0,  0,  0,  0,  0,  0, 80, 70 
A, 16, 31,A214,  0,  0,  0,  0,  0,  0, 50, 90 
A, 16, 32,A211,  0,  0,  0,  0,  0,  0, 80, 70 
A, 16, 33,A212,  0,  0,  0,  0,  0,  0, 50, 60 
A, 16, 34,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 16, 35,A222,  1,  1,  1,  1,  1,  1, 80, 80 
A, 16, 36,A231,  0,  0,  0,  0,  0,  0, 60, 60 
A, 16, 37,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 16, 38,A232,  0,  1,  1,  1,  1,  0, 60, 50 
A, 16, 39,A235,  0,  0,  0,  0,  1,  0, 50, 60 
A, 16, 40,A233,  1,  1,  1,  1,  1,  1, 60, 60 
A, 16, 41,A243,  0,  0,  0,  0,  0,  0, 80, 90 
A, 16, 42,A244,  1,  1,  1,  1,  1,  1, 90, 80 
A, 16, 43,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 16, 44,A241,  1,  1,  1,  1,  1,  1, 80, 80 
A, 16, 45,A242,  1,  1,  1,  1,  1,  1, 60, 50 
A, 16, 46,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 16, 47,A254,  0,  0,  0,  0,  1,  0, 50, 50 
A, 16, 48,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 16, 49,A263,  0,  0,  0,  0,  0,  0, 90, 90 
A, 16, 50,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 16, 51,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 17,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 17,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 17,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 17,  4,A113,  1,  1,  1,  1,  1,  1, 70, 90 
A, 17,  5,A112,  0,  0,  1,  1,  1,  1, 90, 90 
A, 17,  6,A111,  1,  1,  1,  1,  1,  1, 60, 70 
A, 17,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 17,  8,A131,  1,  1,  1,  1,  1,  1, 60, 60 
A, 17,  9,A133,  0,  0,  0,  0,  0,  0, 50, 50 
A, 17, 10,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 11,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 12,A134,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 17, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 17, 15,A143,  1,  1,  1,  1,  1,  1, 70, 70 
A, 17, 16,A144,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 17,A142,  0,  1,  1,  1,  1,  1, 50, 50 
A, 17, 18,A151,  0,  0,  0,  0,  0,  0, 60, 50 
A, 17, 19,A152,  1,  1,  1,  1,  1,  1, 70, 90 
A, 17, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 17, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 23,A204,  0,  0,  1,  1,  1,  1, 50, 50 
A, 17, 24,A203,  1,  0,  1,  1,  1,  1, 50,100 
A, 17, 25,A201,  0,  0,  1,  1,  1,  1, 70, 80 
A, 17, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 27,A213,  0,  1,  1,  1,  1,  1, 70,100 
A, 17, 28,A211,  1,  1,  1,  1,  1,  1, 90, 80 
A, 17, 29,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 31,A212,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 32,A223,  1,  1,  1,  1,  1,  1, 90,100 
A, 17, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 35,A234,  0,  1,  1,  1,  1,  1, 50, 50 
A, 17, 36,A232,  0,  1,  1,  1,  1,  1, 50, 60 
A, 17, 37,A235,  1,  1,  1,  1,  1,  1, 70, 70 
A, 17, 38,A233,  0,  0,  0,  0,  1,  1, 60, 80 
A, 17, 39,A243,  0,  0,  0,  0,  1,  1, 70, 80 
A, 17, 40,A245,  0,  0,  0,  0,  0,  0, 70, 70 
A, 17, 41,A244,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 42,A241,  0,  0,  0,  0,  0,  1, 50, 60 
A, 17, 43,A242,  0,  0,  0,  0,  1,  1, 50, 70 
A, 17, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 46,A253,  0,  0,  0,  0,  0,  1, 50, 50 
A, 17, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 17, 48,A263,  0,  0,  0,  0,  1,  1, 70, 90 
A, 17, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 18,  1,A102,  0,  0,  0,  0,  0,  0, 70,  0 
A, 18,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 18,  3,A103,  0,  0,  0,  0,  0,  0,100,100 
A, 18,  4,A113,  0,  0,  0,  0,  0,  0, 70, 90 
A, 18,  5,A112,  0,  0,  0,  0,  0,  0, 90, 90 
A, 18,  6,A111,  0,  0,  0,  0,  0,  0, 60, 70 
A, 18,  7,A121,  1,  1,  1,  0,  0,  0, 50, 60 
A, 18,  8,A131,  1,  1,  1,  0,  0,  0, 70, 50 
A, 18,  9,A133,  0,  0,  0,  0,  0,  0, 70, 80 
A, 18, 10,A132,  0,  0,  0,  0,  0,  0, 90, 90 
A, 18, 11,A135,  1,  0,  1,  1,  1,  1,100,100 
A, 18, 12,A134,  0,  0,  1,  0,  0,  0, 50, 50 
A, 18, 13,A145,  1,  1,  1,  0,  0,  0, 60, 50 
A, 18, 14,A141,  0,  0,  0,  0,  0,  0, 60, 80 
A, 18, 15,A143,  0,  0,  0,  0,  0,  0, 60, 70 
A, 18, 16,A144,  0,  0,  0,  0,  0,  0, 50, 90 
A, 18, 17,A142,  0,  0,  0,  0,  0,  0, 60, 70 
A, 18, 18,A151,  0,  0,  0,  0,  0,  0,100,100 
A, 18, 19,A152,  0,  0,  0,  0,  0,  0, 50, 50 
A, 18, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 18, 21,A162,  0,  0,  0,  0,  0,  0, 70, 70 
A, 18, 22,A205,  0,  0,  0,  0,  0,  0, 80, 80 
A, 18, 23,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 18, 24,A203,  0,  0,  0,  0,  0,  0, 70,100 
A, 18, 25,A201,  1,  1,  0,  0,  0,  0, 70, 80 
A, 18, 26,A202,  0,  0,  0,  0,  0,  0,100,100 
A, 18, 27,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 18, 28,A213,  1,  1,  1,  1,  0,  0, 80, 60 
A, 18, 29,A211,  0,  0,  0,  0,  0,  0,100, 90 
A, 18, 30,A214,  0,  0,  0,  0,  0,  0, 50, 70 
A, 18, 31,A212,  0,  0,  0,  0,  0,  0, 80, 90 
A, 18, 32,A223,  0,  0,  0,  0,  0,  0,100,100 
A, 18, 33,A222,  0,  0,  0,  0,  0,  0, 70, 80 
A, 18, 34,A231,  0,  0,  0,  0,  0,  0, 90,100 
A, 18, 35,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A, 18, 36,A232,  0,  0,  0,  0,  0,  0, 50, 70 
A, 18, 37,A235,  0,  0,  0,  0,  0,  0, 80, 80 
A, 18, 38,A233,  0,  0,  0,  0,  0,  0, 90, 90 
A, 18, 39,A243,  0,  0,  0,  0,  0,  0, 90, 90 
A, 18, 40,A245,  0,  0,  0,  0,  0,  0, 60, 70 
A, 18, 41,A244,  0,  0,  0,  0,  0,  0, 80,100 
A, 18, 42,A241,  0,  0,  0,  0,  0,  0, 80, 90 
A, 18, 43,A242,  0,  0,  0,  0,  0,  0, 70,100 
A, 18, 44,A251,  1,  1,  1,  1,  1,  1, 80, 90 
A, 18, 45,A254,  1,  1,  1,  1,  0,  0, 50, 50 
A, 18, 46,A253,  0,  0,  0,  0,  0,  0, 60, 80 
A, 18, 47,A261,  0,  0,  0,  0,  0,  0,100,100 
A, 18, 48,A263,  0,  0,  1,  0,  0,  0, 70, 80 
A, 18, 49,A262,  0,  0,  0,  0,  0,  0, 50, 60 
A, 19,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 19,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 19,  3,A103,  1,  1,  1,  1,  1,  1, 50, 60 
A, 19,  4,A113,  1,  1,  1,  1,  1,  1, 70, 80 
A, 19,  5,A112,  0,  1,  1,  1,  1,  1, 80, 90 
A, 19,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 19,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 19,  8,A131,  1,  1,  1,  1,  1,  1, 50, 70 
A, 19,  9,A133,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 10,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 11,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A, 19, 12,A134,  1,  1,  1,  1,  1,  1, 70, 90 
A, 19, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 14,A141,  1,  1,  1,  1,  1,  1, 70, 90 
A, 19, 15,A143,  1,  1,  1,  1,  1,  1, 70, 80 
A, 19, 16,A144,  1,  1,  1,  1,  1,  1,100, 90 
A, 19, 17,A142,  1,  1,  1,  1,  1,  1, 90,100 
A, 19, 18,A151,  1,  1,  1,  1,  1,  1, 50, 80 
A, 19, 19,A152,  1,  1,  1,  1,  1,  1, 60, 80 
A, 19, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 21,A162,  0,  0,  0,  0,  0,  0, 60, 50 
A, 19, 22,A205,  0,  0,  0,  1,  1,  1, 80, 50 
A, 19, 23,A204,  0,  0,  1,  1,  1,  1, 50, 50 
A, 19, 24,A203,  0,  0,  1,  1,  1,  1, 60, 90 
A, 19, 25,A201,  1,  1,  1,  1,  1,  1, 90,100 
A, 19, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 27,A213,  1,  1,  1,  1,  1,  1, 90, 80 
A, 19, 28,A214,  1,  1,  1,  1,  1,  1, 80, 90 
A, 19, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 30,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 31,A212,  1,  1,  1,  1,  1,  1, 60, 90 
A, 19, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 33,A222,  1,  1,  1,  1,  1,  1, 70, 90 
A, 19, 34,A231,  1,  1,  1,  1,  1,  1, 90, 90 
A, 19, 35,A234,  0,  1,  1,  1,  1,  1, 50, 50 
A, 19, 36,A232,  0,  0,  1,  1,  1,  1, 70, 60 
A, 19, 37,A235,  1,  1,  1,  1,  1,  1, 90, 90 
A, 19, 38,A233,  1,  1,  1,  1,  1,  1, 80, 90 
A, 19, 39,A243,  1,  1,  1,  1,  1,  1, 80,100 
A, 19, 40,A244,  0,  0,  1,  1,  1,  1, 70, 80 
A, 19, 41,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 42,A241,  0,  1,  1,  1,  1,  1, 50, 50 
A, 19, 43,A242,  0,  0,  1,  1,  1,  1, 50, 80 
A, 19, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 19, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 19, 48,A263,  1,  1,  1,  1,  1,  1, 80, 90 
A, 19, 49,A262,  1,  1,  1,  1,  1,  1, 50, 70 
A, 20,  1,A102,  0,  0,  0,  0,  0,  0, 70,  0 
A, 20,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 20,  3,A103,  0,  0,  0,  0,  0,  0,100,100 
A, 20,  4,A113,  0,  0,  0,  0,  0,  0, 70, 80 
A, 20,  5,A112,  0,  0,  0,  0,  0,  0, 90, 90 
A, 20,  6,A111,  0,  0,  0,  0,  0,  0, 50, 70 
A, 20,  7,A121,  1,  1,  0,  0,  0,  0, 50, 60 
A, 20,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 20,  9,A133,  1,  1,  1,  1,  1,  1, 90, 70 
A, 20, 10,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 20, 11,A135,  1,  1,  1,  1,  1,  1, 70, 60 
A, 20, 12,A134,  0,  0,  0,  0,  0,  0, 70, 70 
A, 20, 13,A145,  1,  1,  1,  1,  1,  1, 60, 50 
A, 20, 14,A141,  1,  1,  1,  1,  1,  1, 80, 80 
A, 20, 15,A143,  0,  0,  0,  0,  0,  0, 60, 70 
A, 20, 16,A144,  0,  0,  0,  0,  0,  0, 50, 60 
A, 20, 17,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A, 20, 18,A151,  0,  0,  0,  0,  0,  0, 90, 90 
A, 20, 19,A152,  0,  0,  0,  1,  0,  0, 60, 50 
A, 20, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 20, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 20, 22,A205,  1,  1,  1,  1,  1,  1, 80, 70 
A, 20, 23,A204,  1,  1,  1,  1,  1,  1,100,100 
A, 20, 24,A203,  1,  1,  1,  1,  0,  0, 50, 70 
A, 20, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 20, 26,A202,  0,  0,  1,  1,  0,  0, 70, 80 
A, 20, 27,A213,  1,  1,  1,  1,  1,  1,100,100 
A, 20, 28,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 20, 29,A214,  0,  1,  1,  1,  1,  1, 70, 70 
A, 20, 30,A211,  1,  1,  1,  1,  1,  1, 80, 90 
A, 20, 31,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A, 20, 32,A223,  0,  0,  1,  1,  1,  0, 80, 60 
A, 20, 33,A222,  1,  1,  1,  1,  1,  1, 60, 70 
A, 20, 34,A231,  1,  1,  1,  1,  1,  1, 90, 80 
A, 20, 35,A234,  0,  0,  0,  1,  1,  0, 50, 50 
A, 20, 36,A232,  1,  0,  1,  1,  1,  1, 50, 50 
A, 20, 37,A235,  1,  0,  1,  1,  1,  1, 60, 50 
A, 20, 38,A233,  1,  1,  1,  1,  1,  1, 90, 50 
A, 20, 39,A243,  0,  0,  0,  1,  1,  1, 80, 80 
A, 20, 40,A245,  1,  1,  1,  1,  1,  1, 70, 80 
A, 20, 41,A244,  0,  0,  1,  1,  1,  1, 70, 70 
A, 20, 42,A241,  1,  1,  1,  1,  1,  1, 80, 80 
A, 20, 43,A242,  1,  1,  1,  1,  1,  1, 60, 80 
A, 20, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 20, 45,A254,  1,  1,  1,  1,  1,  1, 50, 70 
A, 20, 46,A253,  1,  1,  1,  1,  1,  1, 50, 70 
A, 20, 47,A261,  0,  0,  0,  1,  1,  1,100,100 
A, 20, 48,A263,  0,  0,  1,  1,  1,  1, 70, 80 
A, 20, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 21,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A, 21,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 21,  3,A103,  1,  1,  0,  0,  0,  0, 70, 70 
A, 21,  4,A113,  1,  1,  1,  1,  1,  1, 70, 60 
A, 21,  5,A112,  0,  0,  0,  0,  0,  0, 80, 90 
A, 21,  6,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A, 21,  7,A121,  1,  1,  0,  0,  0,  0, 50, 60 
A, 21,  8,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A, 21,  9,A133,  1,  1,  1,  1,  1,  1, 80, 80 
A, 21, 10,A135,  1,  1,  1,  1,  1,  1, 60, 50 
A, 21, 11,A132,  1,  1,  1,  1,  1,  1, 60, 70 
A, 21, 12,A134,  1,  1,  1,  1,  1,  1, 60, 60 
A, 21, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 21, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 21, 15,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 21, 16,A144,  0,  0,  0,  1,  1,  1, 50, 70 
A, 21, 17,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A, 21, 18,A151,  0,  0,  0,  0,  1,  1, 80, 50 
A, 21, 19,A152,  0,  0,  0,  1,  1,  1, 70, 70 
A, 21, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 21, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 21, 22,A205,  1,  1,  1,  1,  1,  1, 70, 70 
A, 21, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 21, 24,A203,  1,  1,  1,  1,  1,  1, 80,100 
A, 21, 25,A201,  1,  1,  1,  1,  1,  1, 60, 80 
A, 21, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 21, 27,A214,  0,  0,  0,  1,  1,  1, 80, 60 
A, 21, 28,A213,  1,  1,  1,  1,  1,  1, 60, 60 
A, 21, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 21, 30,A211,  0,  0,  0,  1,  1,  1, 70, 60 
A, 21, 31,A212,  1,  1,  1,  1,  1,  1, 60, 70 
A, 21, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 21, 33,A222,  1,  1,  1,  1,  1,  1, 60, 90 
A, 21, 34,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A, 21, 35,A234,  0,  0,  0,  1,  1,  1, 50, 50 
A, 21, 36,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 21, 37,A235,  0,  0,  0,  1,  1,  1, 60, 50 
A, 21, 38,A233,  1,  1,  1,  1,  1,  1, 60, 60 
A, 21, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 21, 40,A244,  1,  1,  1,  1,  1,  1, 80, 90 
A, 21, 41,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 21, 42,A241,  0,  0,  0,  0,  1,  1, 70, 70 
A, 21, 43,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 21, 44,A251,  0,  1,  1,  1,  1,  0, 90, 90 
A, 21, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 21, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 21, 47,A261,  0,  0,  0,  0,  0,  1, 90,100 
A, 21, 48,A263,  0,  0,  0,  0,  0,  1, 70, 70 
A, 21, 49,A262,  0,  0,  0,  0,  1,  1, 50, 50 
A, 22,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 22,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 22,  3,A103,  0,  0,  0,  0,  0,  0, 70, 80 
A, 22,  4,A113,  1,  0,  0,  0,  0,  0, 60, 80 
A, 22,  5,A112,  0,  0,  0,  0,  0,  0, 70, 80 
A, 22,  6,A111,  0,  0,  0,  0,  0,  0, 50, 70 
A, 22,  7,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A, 22,  8,A131,  0,  0,  0,  0,  0,  0, 60, 70 
A, 22,  9,A133,  0,  0,  0,  0,  0,  0, 50, 70 
A, 22, 10,A135,  1,  1,  0,  0,  0,  0, 60, 70 
A, 22, 11,A132,  1,  1,  1,  0,  0,  0, 90, 60 
A, 22, 12,A134,  0,  0,  0,  0,  0,  0, 60, 80 
A, 22, 13,A145,  1,  1,  1,  1,  1,  1,100, 90 
A, 22, 14,A141,  0,  0,  0,  0,  0,  0, 60, 80 
A, 22, 15,A143,  1,  1,  1,  1,  0,  0, 70, 50 
A, 22, 16,A144,  1,  1,  1,  1,  0,  0, 50, 80 
A, 22, 17,A142,  1,  1,  1,  1,  1,  1, 80, 70 
A, 22, 18,A151,  1,  1,  1,  1,  1,  1,100,100 
A, 22, 19,A152,  1,  1,  1,  1,  0,  0, 50, 50 
A, 22, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 22, 21,A162,  1,  1,  1,  1,  1,  1, 70, 60 
A, 22, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 22, 23,A204,  1,  1,  1,  1,  1,  1, 90, 90 
A, 22, 24,A203,  0,  0,  0,  0,  0,  0,100,100 
A, 22, 25,A201,  1,  1,  1,  0,  0,  0, 80, 80 
A, 22, 26,A202,  0,  0,  0,  0,  0,  0, 90,100 
A, 22, 27,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A, 22, 28,A214,  0,  0,  0,  0,  0,  0, 90, 90 
A, 22, 29,A215,  0,  0,  1,  1,  1,  1, 50,100 
A, 22, 30,A211,  0,  0,  0,  0,  0,  0, 80, 90 
A, 22, 31,A212,  0,  0,  0,  0,  0,  0, 70, 80 
A, 22, 32,A223,  1,  1,  1,  1,  1,  0,100, 70 
A, 22, 33,A222,  1,  1,  1,  1,  1,  1, 70, 70 
A, 22, 34,A231,  0,  0,  0,  0,  0,  0,100,100 
A, 22, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 22, 36,A232,  1,  1,  1,  1,  1,  0, 70, 50 
A, 22, 37,A235,  0,  0,  1,  0,  0,  0,100, 90 
A, 22, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 22, 39,A243,  0,  0,  0,  0,  0,  0, 70, 90 
A, 22, 40,A241,  1,  1,  1,  1,  1,  1, 80, 50 
A, 22, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 22, 42,A244,  1,  1,  1,  1,  1,  1, 70, 70 
A, 22, 43,A242,  0,  0,  0,  0,  0,  0, 70, 50 
A, 22, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 22, 45,A254,  0,  0,  0,  0,  0,  0, 60, 50 
A, 22, 46,A253,  1,  1,  1,  1,  1,  1, 60, 50 
A, 22, 47,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 22, 48,A263,  0,  1,  1,  1,  1,  1, 80, 70 
A, 22, 49,A262,  0,  0,  0,  0,  0,  0, 80, 80 
A, 23,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 23,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 23,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 23,  4,A113,  0,  1,  0,  0,  0,  0, 70, 70 
A, 23,  5,A112,  0,  1,  0,  0,  0,  0, 70, 80 
A, 23,  6,A111,  1,  1,  0,  0,  0,  0, 50, 50 
A, 23,  7,A121,  1,  1,  0,  0,  0,  0, 50, 60 
A, 23,  8,A131,  0,  0,  0,  0,  0,  0, 50, 60 
A, 23,  9,A133,  0,  0,  0,  0,  0,  0, 60, 70 
A, 23, 10,A132,  0,  0,  0,  0,  0,  0, 50, 80 
A, 23, 11,A135,  0,  0,  0,  0,  0,  0, 80, 90 
A, 23, 12,A134,  1,  1,  0,  0,  0,  0, 60, 50 
A, 23, 13,A145,  1,  1,  0,  0,  0,  0, 50, 50 
A, 23, 14,A141,  1,  1,  1,  1,  0,  0, 50, 50 
A, 23, 15,A143,  1,  1,  1,  0,  0,  0, 50, 50 
A, 23, 16,A144,  0,  0,  1,  0,  0,  0, 50, 70 
A, 23, 17,A142,  1,  1,  1,  1,  0,  0, 50, 50 
A, 23, 18,A151,  1,  1,  1,  1,  0,  0, 50, 50 
A, 23, 19,A152,  0,  0,  1,  0,  0,  0, 70, 80 
A, 23, 20,A161,  0,  0,  0,  0,  0,  0,100, 80 
A, 23, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 23, 22,A205,  0,  0,  0,  0,  0,  0, 50, 50 
A, 23, 23,A204,  1,  1,  1,  1,  1,  1, 50, 80 
A, 23, 24,A203,  0,  1,  1,  0,  0,  0, 50, 80 
A, 23, 25,A201,  1,  1,  1,  1,  0,  0, 60, 60 
A, 23, 26,A202,  1,  1,  1,  1,  1,  1,100, 50 
A, 23, 27,A211,  0,  0,  0,  0,  0,  0,100,100 
A, 23, 28,A215,  1,  1,  1,  1,  1,  0, 60, 80 
A, 23, 29,A214,  0,  0,  1,  1,  0,  0, 50, 50 
A, 23, 30,A213,  0,  0,  0,  0,  0,  0, 70, 80 
A, 23, 31,A212,  1,  1,  1,  1,  1,  0, 80, 70 
A, 23, 32,A223,  0,  1,  1,  1,  0,  0, 90, 70 
A, 23, 33,A222,  0,  0,  0,  0,  0,  0, 50, 60 
A, 23, 34,A231,  1,  1,  1,  1,  1,  1, 80, 60 
A, 23, 35,A234,  0,  1,  1,  1,  0,  0, 50, 50 
A, 23, 36,A232,  1,  1,  1,  1,  1,  1, 80, 70 
A, 23, 37,A235,  1,  1,  1,  1,  0,  0, 50, 50 
A, 23, 38,A233,  1,  1,  1,  1,  1,  1, 50, 50 
A, 23, 39,A243,  0,  0,  0,  1,  0,  0, 70, 80 
A, 23, 40,A244,  0,  0,  0,  0,  0,  0, 70, 90 
A, 23, 41,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 23, 42,A241,  1,  1,  1,  1,  1,  1, 60, 50 
A, 23, 43,A242,  1,  1,  1,  1,  1,  0, 50, 50 
A, 23, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 23, 45,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A, 23, 46,A253,  1,  1,  1,  1,  1,  1, 60, 50 
A, 23, 47,A261,  0,  0,  0,  0,  1,  0, 90, 80 
A, 23, 48,A263,  0,  0,  0,  1,  1,  0, 50, 90 
A, 23, 49,A262,  0,  0,  0,  0,  0,  0, 80, 80 
A, 24,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 24,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 24,  3,A103,  1,  1,  1,  1,  1,  1, 60, 70 
A, 24,  4,A113,  0,  1,  1,  1,  1,  1, 70, 80 
A, 24,  5,A112,  0,  0,  1,  1,  1,  1, 70, 70 
A, 24,  6,A111,  0,  0,  1,  1,  1,  1, 60, 50 
A, 24,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 24,  8,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A, 24,  9,A133,  0,  0,  0,  1,  1,  1, 50, 50 
A, 24, 10,A135,  0,  0,  0,  1,  1,  1, 60, 50 
A, 24, 11,A132,  1,  1,  1,  1,  1,  1, 70, 80 
A, 24, 12,A134,  1,  1,  1,  1,  1,  1, 60, 80 
A, 24, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 24, 14,A141,  1,  1,  1,  1,  1,  1, 50, 80 
A, 24, 15,A143,  1,  1,  1,  1,  1,  1, 70, 70 
A, 24, 16,A144,  0,  0,  0,  1,  1,  1, 50, 80 
A, 24, 17,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A, 24, 18,A151,  1,  1,  1,  1,  1,  1, 70, 80 
A, 24, 19,A152,  1,  1,  1,  1,  1,  1, 50, 80 
A, 24, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 24, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 24, 22,A205,  0,  0,  0,  0,  0,  0, 50, 50 
A, 24, 23,A204,  1,  0,  1,  1,  1,  1, 50, 50 
A, 24, 24,A203,  0,  0,  1,  1,  1,  1, 50,100 
A, 24, 25,A201,  0,  0,  1,  1,  1,  1, 50, 60 
A, 24, 26,A202,  1,  1,  1,  1,  1,  1,100, 70 
A, 24, 27,A213,  1,  1,  1,  1,  1,  1, 50, 80 
A, 24, 28,A214,  0,  0,  1,  1,  1,  1, 50, 50 
A, 24, 29,A211,  0,  0,  1,  1,  1,  1, 50, 50 
A, 24, 30,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 24, 31,A212,  1,  1,  1,  1,  1,  1, 50,100 
A, 24, 32,A223,  1,  1,  1,  1,  1,  1, 90,100 
A, 24, 33,A222,  0,  0,  1,  1,  1,  1, 50, 90 
A, 24, 34,A231,  1,  1,  1,  1,  1,  1, 60, 80 
A, 24, 35,A234,  0,  0,  0,  0,  0,  1, 50, 50 
A, 24, 36,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 24, 37,A235,  0,  0,  1,  1,  1,  1, 50, 50 
A, 24, 38,A233,  1,  1,  0,  1,  1,  1, 50, 60 
A, 24, 39,A243,  1,  1,  1,  1,  1,  1, 60, 80 
A, 24, 40,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 24, 41,A244,  0,  0,  1,  1,  1,  1, 60, 50 
A, 24, 42,A241,  0,  0,  0,  0,  0,  1, 50, 60 
A, 24, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 24, 44,A251,  0,  0,  0,  0,  0,  0, 90, 80 
A, 24, 45,A254,  0,  0,  0,  0,  0,  1, 50, 50 
A, 24, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 24, 47,A261,  0,  0,  0,  0,  0,  1, 90, 60 
A, 24, 48,A263,  1,  0,  0,  1,  1,  1, 50, 80 
A, 24, 49,A262,  0,  0,  0,  0,  0,  1, 50, 50 
A, 25,  1,A102,  1,  1,  1,  1,  1,  1, 70,  0 
A, 25,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 25,  3,A103,  1,  1,  1,  1,  1,  1, 50, 60 
A, 25,  4,A113,  0,  1,  1,  1,  1,  1, 60, 80 
A, 25,  5,A112,  1,  1,  1,  1,  1,  1, 90, 90 
A, 25,  6,A111,  0,  0,  1,  1,  1,  1, 60, 50 
A, 25,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 25,  8,A131,  1,  1,  1,  1,  1,  1, 90,100 
A, 25,  9,A133,  1,  1,  1,  1,  1,  1, 90, 90 
A, 25, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 12,A134,  0,  0,  1,  1,  1,  1, 70, 50 
A, 25, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 15,A143,  1,  1,  1,  1,  1,  1, 60, 70 
A, 25, 16,A144,  0,  0,  1,  1,  1,  1, 50,100 
A, 25, 17,A142,  0,  0,  1,  1,  1,  1, 50, 60 
A, 25, 18,A151,  1,  1,  1,  1,  1,  1, 60, 70 
A, 25, 19,A152,  1,  1,  1,  1,  1,  1, 50, 90 
A, 25, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 21,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A, 25, 22,A205,  0,  0,  1,  1,  1,  1, 50, 50 
A, 25, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 25, 24,A203,  0,  1,  1,  1,  1,  1, 50,100 
A, 25, 25,A201,  1,  1,  1,  1,  1,  1, 60,100 
A, 25, 26,A202,  1,  1,  1,  1,  1,  1, 90, 70 
A, 25, 27,A213,  1,  1,  1,  1,  1,  1, 60, 90 
A, 25, 28,A211,  0,  0,  0,  0,  0,  1, 80, 70 
A, 25, 29,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 31,A212,  1,  1,  1,  1,  1,  1, 50, 90 
A, 25, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 33,A222,  0,  1,  1,  1,  1,  1, 60, 90 
A, 25, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 25, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 25, 36,A232,  1,  1,  1,  1,  1,  1, 60, 70 
A, 25, 37,A235,  0,  1,  1,  1,  1,  1, 50, 70 
A, 25, 38,A233,  0,  0,  1,  1,  1,  1, 50, 80 
A, 25, 39,A243,  0,  0,  0,  0,  1,  1, 80, 90 
A, 25, 40,A244,  0,  0,  0,  1,  1,  1, 60, 70 
A, 25, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 25, 42,A241,  1,  1,  1,  1,  1,  1, 50, 70 
A, 25, 43,A242,  1,  1,  1,  1,  1,  1, 50, 90 
A, 25, 44,A251,  0,  0,  0,  0,  0,  0, 80, 90 
A, 25, 45,A254,  1,  1,  1,  1,  1,  1, 60, 70 
A, 25, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 25, 47,A263,  1,  0,  1,  1,  1,  1, 80, 90 
A, 25, 48,A261,  0,  0,  0,  0,  0,  1,100,100 
A, 25, 49,A262,  1,  1,  1,  1,  1,  1, 60, 60 
A, 26,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A, 26,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 26,  3,A103,  1,  1,  1,  1,  1,  1, 50, 70 
A, 26,  4,A113,  1,  1,  1,  1,  1,  1, 90, 90 
A, 26,  5,A112,  0,  1,  1,  1,  1,  1, 70, 70 
A, 26,  6,A111,  1,  1,  1,  1,  1,  1, 70, 70 
A, 26,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 26,  8,A131,  1,  1,  1,  1,  1,  1, 60, 70 
A, 26,  9,A133,  0,  0,  1,  1,  1,  1, 50, 50 
A, 26, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 12,A134,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 13,A145,  1,  1,  1,  1,  1,  1, 60, 70 
A, 26, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 26, 15,A143,  1,  1,  1,  1,  1,  1, 60, 70 
A, 26, 16,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 26, 17,A142,  0,  1,  1,  1,  1,  1, 50, 60 
A, 26, 18,A151,  1,  1,  1,  1,  1,  1, 70, 90 
A, 26, 19,A152,  0,  1,  1,  1,  1,  1, 70, 80 
A, 26, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 21,A162,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 26, 23,A204,  0,  0,  0,  0,  0,  1, 90, 50 
A, 26, 24,A203,  1,  0,  1,  1,  1,  1, 50,100 
A, 26, 25,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 26, 26,A202,  0,  0,  0,  0,  1,  1,100,100 
A, 26, 27,A214,  1,  1,  0,  1,  1,  1, 50, 50 
A, 26, 28,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A, 26, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 30,A211,  1,  1,  1,  1,  1,  1,100, 90 
A, 26, 31,A212,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 32,A223,  1,  1,  1,  1,  1,  1,100, 90 
A, 26, 33,A222,  0,  0,  1,  1,  1,  1, 90, 90 
A, 26, 34,A231,  1,  0,  1,  1,  1,  1, 50, 80 
A, 26, 35,A234,  0,  0,  0,  0,  1,  1, 50, 50 
A, 26, 36,A232,  1,  1,  1,  1,  1,  1,100,100 
A, 26, 37,A235,  1,  1,  1,  1,  1,  1, 50, 80 
A, 26, 38,A233,  0,  0,  0,  0,  0,  1, 60, 60 
A, 26, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 26, 40,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A, 26, 41,A244,  1,  1,  1,  1,  1,  1, 60, 90 
A, 26, 42,A241,  0,  0,  0,  0,  0,  1, 70, 50 
A, 26, 43,A242,  0,  0,  0,  0,  1,  1, 50, 70 
A, 26, 44,A251,  0,  0,  0,  0,  0,  1,100, 90 
A, 26, 45,A254,  1,  0,  0,  0,  0,  1, 50, 60 
A, 26, 46,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A, 26, 47,A261,  1,  1,  0,  0,  0,  1, 90, 90 
A, 26, 48,A263,  0,  0,  0,  0,  0,  1, 70, 50 
A, 26, 49,A262,  0,  0,  0,  0,  0,  1, 50, 60 
A, 27,  1,A102,  0,  0,  0,  0,  0,  0, 70,  0 
A, 27,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 27,  3,A103,  1,  1,  1,  1,  1,  1, 90, 90 
A, 27,  4,A113,  1,  1,  1,  1,  1,  1, 70, 70 
A, 27,  5,A112,  1,  1,  1,  1,  1,  1, 90, 80 
A, 27,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 27,  7,A121,  1,  1,  1,  1,  1,  1, 60, 60 
A, 27,  8,A131,  0,  0,  0,  0,  0,  0, 50, 50 
A, 27,  9,A133,  1,  1,  1,  1,  1,  1, 60, 70 
A, 27, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 27, 11,A132,  1,  1,  1,  1,  1,  1, 50, 90 
A, 27, 12,A134,  0,  0,  0,  1,  1,  1, 70, 60 
A, 27, 13,A145,  1,  1,  1,  1,  1,  1, 60, 70 
A, 27, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 27, 15,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 27, 16,A144,  0,  1,  1,  1,  1,  1, 50, 90 
A, 27, 17,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 27, 18,A151,  0,  0,  0,  0,  0,  0, 90, 90 
A, 27, 19,A152,  1,  1,  1,  1,  1,  1, 80, 90 
A, 27, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 27, 21,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A, 27, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 27, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 27, 24,A203,  1,  1,  1,  1,  1,  1, 80,100 
A, 27, 25,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 27, 26,A202,  1,  1,  1,  1,  1,  1, 90,100 
A, 27, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 27, 28,A213,  1,  1,  1,  1,  1,  1, 60, 80 
A, 27, 29,A211,  1,  1,  1,  1,  1,  1, 80, 90 
A, 27, 30,A215,  1,  1,  1,  1,  1,  1, 80,100 
A, 27, 31,A212,  0,  0,  1,  1,  1,  1, 60, 80 
A, 27, 32,A223,  1,  0,  1,  1,  1,  1, 90, 90 
A, 27, 33,A222,  0,  0,  0,  0,  1,  1, 70, 70 
A, 27, 34,A231,  1,  1,  1,  1,  1,  1, 80, 80 
A, 27, 35,A232,  1,  1,  1,  1,  1,  1, 50, 60 
A, 27, 36,A234,  0,  0,  0,  1,  1,  1, 50, 60 
A, 27, 37,A235,  1,  1,  1,  1,  1,  1, 50, 90 
A, 27, 38,A233,  0,  0,  0,  0,  1,  1,100, 90 
A, 27, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 27, 40,A245,  1,  1,  1,  1,  1,  1, 70, 70 
A, 27, 41,A244,  1,  1,  1,  1,  1,  1, 80, 90 
A, 27, 42,A241,  1,  1,  1,  1,  1,  1, 80, 90 
A, 27, 43,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 27, 44,A251,  1,  1,  1,  1,  1,  1, 90,100 
A, 27, 45,A254,  1,  1,  1,  1,  1,  1, 50, 80 
A, 27, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 27, 47,A263,  1,  1,  1,  1,  1,  1, 80, 80 
A, 27, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 27, 49,A262,  1,  1,  1,  1,  1,  1, 50, 60 
A, 28,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 28,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 28,  3,A103,  1,  1,  1,  1,  1,  1, 50, 80 
A, 28,  4,A113,  1,  1,  1,  1,  1,  1, 70, 80 
A, 28,  5,A112,  0,  1,  1,  1,  1,  1, 90, 90 
A, 28,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 28,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 28,  8,A131,  1,  1,  1,  1,  1,  1, 60, 60 
A, 28,  9,A133,  1,  1,  1,  1,  1,  1, 60, 60 
A, 28, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 28, 11,A132,  1,  1,  1,  1,  1,  1, 50, 90 
A, 28, 12,A134,  0,  0,  1,  1,  1,  1, 60, 50 
A, 28, 13,A145,  0,  0,  0,  1,  1,  1, 80, 60 
A, 28, 14,A141,  1,  1,  1,  1,  1,  1, 50, 60 
A, 28, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 28, 16,A144,  0,  1,  1,  1,  1,  1, 50, 70 
A, 28, 17,A142,  0,  0,  1,  1,  1,  1, 50, 50 
A, 28, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A, 28, 19,A152,  0,  1,  1,  1,  1,  1, 50, 70 
A, 28, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 21,A162,  1,  1,  1,  1,  1,  1, 90, 90 
A, 28, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 28, 24,A203,  1,  1,  1,  1,  1,  1, 50,100 
A, 28, 25,A201,  1,  1,  1,  1,  1,  1, 90, 90 
A, 28, 26,A202,  0,  0,  0,  1,  1,  1,100,100 
A, 28, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 28,A213,  0,  1,  1,  1,  1,  1, 80, 70 
A, 28, 29,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A, 28, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 31,A212,  1,  1,  1,  1,  1,  1, 50,100 
A, 28, 32,A223,  1,  1,  1,  1,  1,  1, 50,100 
A, 28, 33,A222,  0,  0,  1,  1,  1,  1, 50, 70 
A, 28, 34,A231,  1,  0,  0,  0,  1,  1, 50, 70 
A, 28, 35,A232,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 36,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 28, 37,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 39,A243,  1,  1,  1,  1,  1,  1, 50, 90 
A, 28, 40,A244,  1,  1,  1,  1,  1,  1, 60,100 
A, 28, 41,A245,  0,  0,  0,  0,  0,  0, 90, 90 
A, 28, 42,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 43,A242,  1,  1,  1,  1,  1,  1, 80,100 
A, 28, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 28, 47,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 28, 48,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 28, 49,A262,  0,  0,  0,  1,  1,  1, 50, 50 
A, 29,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 29,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 29,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 29,  4,A113,  1,  1,  1,  1,  1,  1, 70, 80 
A, 29,  5,A112,  0,  1,  1,  1,  1,  1, 50, 90 
A, 29,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 29,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 29,  8,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A, 29,  9,A133,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 12,A134,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 29, 14,A141,  0,  0,  1,  1,  1,  1, 50, 50 
A, 29, 15,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 29, 16,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A, 29, 17,A142,  1,  1,  1,  1,  1,  1, 90,100 
A, 29, 18,A151,  1,  1,  1,  1,  1,  1, 80, 80 
A, 29, 19,A152,  1,  1,  1,  1,  1,  1, 60, 90 
A, 29, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 21,A162,  0,  0,  0,  0,  0,  0, 60, 50 
A, 29, 22,A205,  1,  1,  1,  1,  1,  1, 50, 50 
A, 29, 23,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A, 29, 24,A203,  0,  0,  0,  1,  1,  1, 50, 90 
A, 29, 25,A201,  1,  0,  0,  1,  1,  1, 50, 60 
A, 29, 26,A202,  1,  1,  0,  0,  0,  1, 90,100 
A, 29, 27,A213,  0,  0,  0,  0,  0,  0, 80, 60 
A, 29, 28,A214,  1,  1,  1,  1,  1,  1, 90, 90 
A, 29, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 30,A211,  1,  1,  1,  1,  1,  1, 50, 50 
A, 29, 31,A212,  0,  0,  0,  0,  1,  1, 50, 60 
A, 29, 32,A223,  0,  0,  1,  1,  1,  1, 80, 90 
A, 29, 33,A222,  1,  1,  1,  1,  1,  1, 70, 70 
A, 29, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 35,A232,  0,  1,  1,  1,  1,  1, 50, 50 
A, 29, 36,A234,  0,  1,  1,  1,  1,  1, 50, 50 
A, 29, 37,A235,  1,  1,  1,  1,  1,  1, 80, 90 
A, 29, 38,A233,  0,  0,  0,  0,  0,  0, 90, 90 
A, 29, 39,A243,  1,  1,  1,  1,  1,  1, 60, 80 
A, 29, 40,A245,  0,  1,  1,  1,  1,  1, 60, 70 
A, 29, 41,A244,  1,  1,  1,  1,  1,  1, 60, 90 
A, 29, 42,A241,  0,  0,  0,  0,  0,  0, 80, 80 
A, 29, 43,A242,  0,  0,  0,  1,  1,  1, 50, 70 
A, 29, 44,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A, 29, 45,A254,  1,  1,  1,  1,  1,  1, 60, 60 
A, 29, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 29, 47,A263,  1,  1,  1,  1,  1,  1, 80, 90 
A, 29, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 29, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 30,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 30,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 30,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 30,  4,A113,  1,  1,  1,  1,  1,  1, 80, 90 
A, 30,  5,A112,  0,  1,  1,  1,  1,  1, 50, 70 
A, 30,  6,A111,  1,  1,  1,  1,  1,  1, 60, 70 
A, 30,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 30,  8,A131,  1,  1,  1,  1,  1,  1, 50, 70 
A, 30,  9,A133,  0,  0,  0,  1,  1,  1, 60, 60 
A, 30, 10,A135,  0,  0,  0,  0,  0,  0, 90, 70 
A, 30, 11,A132,  0,  0,  0,  1,  1,  1, 60, 60 
A, 30, 12,A134,  0,  0,  0,  1,  1,  1, 50, 50 
A, 30, 13,A145,  0,  0,  0,  1,  1,  1, 80, 70 
A, 30, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 30, 15,A143,  1,  1,  1,  1,  1,  1, 60, 60 
A, 30, 16,A144,  0,  1,  1,  1,  1,  1, 50, 80 
A, 30, 17,A142,  0,  0,  0,  0,  0,  0, 90, 60 
A, 30, 18,A151,  0,  0,  0,  0,  0,  0, 80, 80 
A, 30, 19,A152,  1,  0,  1,  1,  1,  1, 50, 70 
A, 30, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 30, 21,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A, 30, 22,A205,  0,  0,  0,  0,  0,  0, 90, 50 
A, 30, 23,A204,  1,  1,  0,  1,  1,  1, 50, 50 
A, 30, 24,A203,  0,  0,  0,  0,  0,  0, 90, 70 
A, 30, 25,A201,  1,  0,  0,  1,  1,  1, 50, 60 
A, 30, 26,A202,  0,  0,  0,  0,  0,  0,100,100 
A, 30, 27,A214,  0,  0,  0,  0,  1,  1, 50, 50 
A, 30, 28,A213,  1,  0,  0,  0,  0,  0, 70, 70 
A, 30, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 30, 30,A211,  1,  1,  1,  1,  1,  1, 50, 50 
A, 30, 31,A212,  1,  1,  1,  1,  1,  1, 50, 60 
A, 30, 32,A223,  0,  1,  1,  1,  1,  1, 80, 90 
A, 30, 33,A222,  1,  1,  1,  1,  1,  1, 70, 80 
A, 30, 34,A231,  1,  1,  1,  1,  1,  1, 90, 90 
A, 30, 35,A234,  0,  0,  0,  0,  0,  0, 50, 60 
A, 30, 36,A232,  0,  0,  1,  1,  1,  1, 50, 50 
A, 30, 37,A235,  0,  0,  1,  1,  1,  1, 50, 70 
A, 30, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 30, 39,A243,  0,  0,  0,  1,  1,  1, 70, 80 
A, 30, 40,A244,  1,  1,  1,  1,  1,  1, 60, 70 
A, 30, 41,A245,  1,  1,  1,  1,  1,  1, 70, 80 
A, 30, 42,A241,  1,  1,  1,  1,  1,  1, 70, 80 
A, 30, 43,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 30, 44,A251,  0,  0,  0,  0,  0,  0, 90, 80 
A, 30, 45,A254,  0,  0,  0,  0,  1,  1, 60, 50 
A, 30, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 30, 47,A261,  0,  0,  1,  1,  1,  1, 80,100 
A, 30, 48,A263,  0,  1,  1,  1,  1,  1, 50,100 
A, 30, 49,A262,  0,  0,  0,  0,  1,  1, 50, 60 
A, 31,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A, 31,  2,A101,  1,  0,  0,  0,  0,  0,100,100 
A, 31,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 31,  4,A113,  1,  1,  1,  1,  1,  1, 70, 80 
A, 31,  5,A112,  1,  1,  1,  1,  1,  1, 70, 60 
A, 31,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 31,  7,A121,  1,  1,  1,  1,  1,  1, 50, 70 
A, 31,  8,A131,  1,  0,  0,  0,  0,  0, 50, 50 
A, 31,  9,A133,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 12,A134,  1,  1,  1,  1,  1,  1, 70, 90 
A, 31, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 16,A142,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 17,A144,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 18,A151,  1,  1,  1,  1,  1,  1, 60, 70 
A, 31, 19,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 21,A162,  1,  1,  1,  1,  1,  1, 90, 90 
A, 31, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 23,A204,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 24,A203,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 28,A213,  1,  1,  1,  1,  1,  1, 80,100 
A, 31, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 30,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 31,A212,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 33,A222,  1,  1,  1,  1,  1,  1, 80,100 
A, 31, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 35,A234,  1,  1,  1,  1,  1,  1, 50, 80 
A, 31, 36,A232,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 37,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 38,A233,  1,  1,  0,  0,  0,  0,100,100 
A, 31, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 31, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 31, 41,A244,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 42,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 43,A242,  1,  1,  1,  1,  1,  1, 70,100 
A, 31, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 31, 45,A254,  1,  1,  1,  1,  1,  1, 50, 70 
A, 31, 46,A253,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 47,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 31, 48,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A, 31, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 32,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 32,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 32,  3,A103,  0,  0,  0,  0,  0,  0, 50, 50 
A, 32,  4,A113,  1,  0,  0,  0,  0,  0, 60, 70 
A, 32,  5,A112,  1,  0,  0,  0,  0,  0, 50, 90 
A, 32,  6,A111,  0,  0,  0,  0,  0,  0, 60, 70 
A, 32,  7,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A, 32,  8,A131,  0,  0,  0,  0,  0,  0, 50, 50 
A, 32,  9,A133,  0,  0,  0,  0,  0,  0, 60, 70 
A, 32, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 32, 11,A132,  0,  0,  0,  0,  0,  0, 50, 60 
A, 32, 12,A134,  0,  0,  0,  0,  0,  0, 50, 70 
A, 32, 13,A145,  0,  0,  0,  0,  0,  0, 60, 60 
A, 32, 14,A141,  1,  1,  1,  0,  0,  0, 50, 50 
A, 32, 15,A143,  1,  1,  1,  1,  1,  1, 60, 60 
A, 32, 16,A144,  1,  1,  1,  0,  0,  0, 50, 80 
A, 32, 17,A142,  0,  0,  0,  0,  0,  0, 50, 70 
A, 32, 18,A151,  1,  1,  1,  0,  0,  0, 80, 50 
A, 32, 19,A152,  0,  1,  1,  0,  0,  0, 50, 50 
A, 32, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 32, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 32, 22,A205,  0,  0,  0,  0,  0,  0, 80, 80 
A, 32, 23,A204,  1,  1,  1,  0,  0,  0, 60, 60 
A, 32, 24,A203,  0,  0,  0,  0,  0,  0, 70, 90 
A, 32, 25,A201,  0,  0,  0,  0,  0,  0, 70, 90 
A, 32, 26,A202,  1,  1,  1,  0,  0,  0, 90, 80 
A, 32, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 32, 28,A213,  0,  0,  0,  0,  0,  0, 80, 80 
A, 32, 29,A215,  0,  0,  0,  0,  0,  0,100,100 
A, 32, 30,A211,  0,  0,  0,  0,  0,  0, 50, 50 
A, 32, 31,A212,  1,  1,  0,  0,  0,  0, 50, 60 
A, 32, 32,A223,  0,  0,  0,  0,  0,  0, 80, 80 
A, 32, 33,A222,  0,  0,  0,  0,  0,  0, 50, 70 
A, 32, 34,A231,  0,  0,  0,  0,  0,  0,100,100 
A, 32, 35,A232,  0,  0,  0,  0,  0,  0, 50, 60 
A, 32, 36,A234,  0,  0,  0,  0,  0,  0, 50, 60 
A, 32, 37,A235,  0,  0,  0,  0,  0,  0, 90, 90 
A, 32, 38,A233,  1,  1,  0,  1,  0,  0, 50, 50 
A, 32, 39,A243,  0,  0,  0,  0,  0,  0, 80, 90 
A, 32, 40,A245,  0,  0,  0,  0,  0,  0, 90, 90 
A, 32, 41,A244,  0,  0,  0,  0,  0,  0, 70, 90 
A, 32, 42,A241,  0,  0,  0,  0,  0,  0, 70, 90 
A, 32, 43,A242,  0,  0,  0,  0,  0,  0, 50, 80 
A, 32, 44,A251,  0,  0,  0,  0,  0,  0, 80, 90 
A, 32, 45,A254,  1,  1,  1,  0,  0,  0, 50, 50 
A, 32, 46,A253,  0,  0,  0,  0,  0,  0, 50, 60 
A, 32, 47,A263,  0,  0,  0,  0,  0,  0,100,100 
A, 32, 48,A261,  1,  1,  1,  1,  1,  0,100, 90 
A, 32, 49,A262,  1,  1,  1,  1,  0,  0, 50, 50 
A, 33,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 33,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 33,  3,A103,  1,  1,  1,  1,  1,  1, 70, 70 
A, 33,  4,A113,  0,  1,  0,  0,  0,  0, 50, 60 
A, 33,  5,A112,  0,  1,  0,  0,  0,  0, 50, 90 
A, 33,  6,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A, 33,  7,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A, 33,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 33,  9,A133,  1,  1,  1,  1,  1,  1, 60, 60 
A, 33, 10,A135,  1,  1,  1,  1,  1,  1, 50, 50 
A, 33, 11,A132,  0,  0,  0,  0,  0,  0,100,100 
A, 33, 12,A134,  0,  0,  0,  1,  1,  1, 50, 50 
A, 33, 13,A145,  0,  0,  0,  0,  0,  0, 60, 60 
A, 33, 14,A141,  1,  1,  1,  1,  1,  1, 50, 50 
A, 33, 15,A143,  1,  1,  1,  1,  1,  1, 60, 60 
A, 33, 16,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A, 33, 17,A144,  1,  1,  1,  1,  1,  1, 50, 50 
A, 33, 18,A151,  1,  1,  1,  1,  1,  1, 80, 60 
A, 33, 19,A152,  1,  1,  1,  1,  1,  1, 60, 50 
A, 33, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 33, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 33, 22,A205,  0,  0,  0,  0,  0,  0, 90, 70 
A, 33, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 33, 24,A203,  0,  1,  1,  1,  1,  1, 50, 80 
A, 33, 25,A201,  1,  1,  1,  1,  1,  1, 60, 80 
A, 33, 26,A202,  0,  0,  0,  0,  1,  1, 90, 50 
A, 33, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 33, 28,A213,  0,  0,  0,  0,  0,  0, 60, 70 
A, 33, 29,A215,  1,  1,  1,  1,  1,  1, 70, 70 
A, 33, 30,A211,  0,  1,  0,  1,  1,  1, 50, 50 
A, 33, 31,A212,  1,  1,  1,  1,  1,  1, 50, 70 
A, 33, 32,A223,  1,  1,  1,  1,  1,  1, 90, 80 
A, 33, 33,A222,  0,  0,  0,  0,  1,  1, 50, 70 
A, 33, 34,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A, 33, 35,A234,  0,  1,  1,  1,  0,  0, 50, 50 
A, 33, 36,A232,  0,  1,  1,  1,  1,  1, 50, 50 
A, 33, 37,A235,  1,  1,  1,  1,  1,  1, 70, 70 
A, 33, 38,A233,  1,  1,  1,  1,  1,  1, 50, 50 
A, 33, 39,A243,  0,  1,  1,  1,  1,  1, 50, 90 
A, 33, 40,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 33, 41,A244,  0,  0,  1,  1,  1,  1, 60, 50 
A, 33, 42,A241,  1,  1,  1,  1,  1,  1, 50, 70 
A, 33, 43,A242,  1,  1,  1,  1,  1,  1, 50, 60 
A, 33, 44,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 33, 45,A254,  1,  1,  1,  1,  1,  1, 60, 60 
A, 33, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 33, 47,A261,  0,  0,  0,  0,  0,  0, 90,100 
A, 33, 48,A263,  1,  1,  1,  1,  1,  1, 90,100 
A, 33, 49,A262,  0,  0,  0,  0,  1,  1, 50, 50 
A, 34,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 34,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 34,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 34,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 34,  5,A112,  1,  1,  1,  1,  1,  1,100,100 
A, 34,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 34,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 34,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 34,  9,A133,  1,  1,  1,  1,  1,  1, 70, 80 
A, 34, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 12,A134,  1,  1,  1,  1,  1,  1, 90,100 
A, 34, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 34, 14,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A, 34, 15,A143,  1,  1,  1,  1,  1,  1, 70, 70 
A, 34, 16,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 34, 17,A144,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 18,A151,  1,  1,  1,  1,  1,  1, 90,100 
A, 34, 19,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 21,A162,  1,  1,  1,  1,  1,  1, 90, 90 
A, 34, 22,A205,  1,  1,  1,  1,  1,  1, 70, 90 
A, 34, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 34, 24,A203,  1,  1,  1,  1,  1,  1, 90,100 
A, 34, 25,A201,  0,  1,  1,  1,  1,  1, 50, 90 
A, 34, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 28,A213,  1,  1,  1,  1,  1,  1, 80,100 
A, 34, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 30,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 31,A212,  1,  1,  1,  1,  1,  1, 90,100 
A, 34, 32,A223,  1,  1,  1,  1,  1,  1, 70,100 
A, 34, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 35,A232,  1,  1,  1,  1,  1,  1, 80, 90 
A, 34, 36,A234,  0,  0,  0,  0,  1,  1, 50, 50 
A, 34, 37,A235,  1,  0,  1,  1,  1,  1, 80, 80 
A, 34, 38,A233,  0,  0,  1,  1,  1,  1, 50, 90 
A, 34, 39,A243,  1,  1,  1,  1,  1,  1, 70, 80 
A, 34, 40,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 34, 41,A244,  1,  1,  1,  1,  1,  1, 60, 90 
A, 34, 42,A241,  0,  0,  0,  0,  1,  1, 70, 70 
A, 34, 43,A242,  1,  1,  1,  1,  1,  1, 70,100 
A, 34, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 46,A253,  1,  1,  1,  1,  1,  1, 70, 80 
A, 34, 47,A263,  1,  1,  1,  1,  1,  1, 70, 80 
A, 34, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 34, 49,A262,  1,  1,  1,  1,  1,  1, 80, 80 
A, 35,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 35,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 35,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 35,  4,A113,  0,  1,  1,  1,  1,  1, 70, 80 
A, 35,  5,A112,  0,  0,  0,  0,  0,  0, 90, 60 
A, 35,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 35,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 35,  8,A131,  1,  1,  1,  1,  1,  1, 50, 60 
A, 35,  9,A133,  0,  0,  0,  0,  0,  0, 60, 50 
A, 35, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 35, 11,A132,  0,  0,  0,  1,  1,  1, 60, 60 
A, 35, 12,A134,  1,  1,  1,  1,  1,  1, 80, 90 
A, 35, 13,A145,  1,  1,  1,  1,  1,  1, 50, 60 
A, 35, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 35, 15,A143,  0,  0,  0,  0,  0,  0, 50, 50 
A, 35, 16,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A, 35, 17,A144,  0,  0,  0,  1,  1,  1, 50, 80 
A, 35, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A, 35, 19,A152,  0,  1,  0,  1,  1,  1, 70, 50 
A, 35, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 35, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 35, 22,A205,  0,  0,  0,  0,  0,  0, 70, 50 
A, 35, 23,A204,  0,  0,  0,  0,  0,  0, 70, 50 
A, 35, 24,A203,  0,  0,  0,  1,  1,  1, 50, 70 
A, 35, 25,A201,  0,  0,  0,  0,  0,  0, 80, 70 
A, 35, 26,A202,  0,  0,  0,  0,  0,  0, 90, 50 
A, 35, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 35, 28,A213,  1,  1,  1,  1,  1,  1, 70, 80 
A, 35, 29,A215,  1,  1,  0,  0,  1,  1, 50, 50 
A, 35, 30,A211,  0,  0,  0,  0,  0,  0,100,100 
A, 35, 31,A212,  0,  0,  0,  0,  1,  1, 60, 70 
A, 35, 32,A223,  0,  0,  0,  0,  1,  1, 50, 50 
A, 35, 33,A222,  0,  0,  0,  0,  0,  0, 90, 90 
A, 35, 34,A231,  0,  0,  0,  0,  0,  0, 90, 90 
A, 35, 35,A232,  1,  0,  0,  0,  1,  1, 50, 50 
A, 35, 36,A235,  0,  0,  0,  0,  0,  1, 80, 50 
A, 35, 37,A234,  0,  0,  0,  0,  1,  0, 50, 50 
A, 35, 38,A233,  0,  0,  0,  0,  0,  0, 60, 70 
A, 35, 39,A243,  0,  0,  0,  0,  0,  0, 80, 90 
A, 35, 40,A244,  0,  0,  0,  0,  0,  0, 80, 60 
A, 35, 41,A245,  0,  0,  0,  0,  0,  0, 70, 70 
A, 35, 42,A241,  1,  1,  1,  0,  1,  1, 70, 80 
A, 35, 43,A242,  0,  0,  0,  0,  0,  0, 50, 50 
A, 35, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 35, 45,A254,  0,  0,  0,  0,  0,  1, 50, 50 
A, 35, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 35, 47,A261,  0,  0,  0,  0,  0,  0, 90,100 
A, 35, 48,A263,  1,  1,  1,  1,  1,  1, 90, 90 
A, 35, 49,A262,  0,  0,  0,  0,  0,  0, 60, 50 
A, 36,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 36,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 36,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 36,  4,A113,  0,  1,  1,  1,  1,  1, 60, 70 
A, 36,  5,A112,  0,  0,  1,  1,  1,  1, 90, 80 
A, 36,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 36,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 36,  8,A131,  1,  1,  1,  1,  1,  1, 70, 80 
A, 36,  9,A133,  0,  0,  0,  1,  1,  1, 60, 50 
A, 36, 10,A135,  0,  0,  0,  0,  0,  0, 90, 80 
A, 36, 11,A132,  1,  1,  1,  1,  1,  1, 70, 90 
A, 36, 12,A134,  1,  1,  1,  1,  1,  1, 50, 50 
A, 36, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 36, 14,A141,  0,  0,  0,  0,  1,  1, 50, 50 
A, 36, 15,A143,  1,  1,  1,  1,  1,  1, 60, 70 
A, 36, 16,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 36, 17,A144,  0,  0,  0,  1,  1,  1, 50, 80 
A, 36, 18,A151,  1,  1,  1,  1,  1,  1, 50, 70 
A, 36, 19,A152,  1,  1,  1,  1,  1,  1, 50, 70 
A, 36, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 36, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 36, 22,A205,  1,  1,  1,  1,  1,  1, 80, 90 
A, 36, 23,A204,  0,  0,  1,  1,  1,  1, 60, 60 
A, 36, 24,A203,  1,  0,  1,  1,  1,  1, 60,100 
A, 36, 25,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 36, 26,A202,  1,  1,  1,  1,  1,  1, 80,100 
A, 36, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 36, 28,A213,  0,  1,  1,  1,  1,  1, 80, 80 
A, 36, 29,A215,  0,  1,  1,  1,  1,  1,100,100 
A, 36, 30,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 36, 31,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A, 36, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 36, 33,A222,  1,  1,  1,  1,  1,  1, 70, 90 
A, 36, 34,A231,  1,  1,  1,  1,  1,  1, 50, 70 
A, 36, 35,A232,  1,  1,  1,  1,  1,  1, 70, 80 
A, 36, 36,A235,  1,  1,  1,  1,  1,  1, 50, 90 
A, 36, 37,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A, 36, 38,A233,  0,  0,  0,  1,  1,  1, 60, 60 
A, 36, 39,A243,  0,  0,  0,  0,  1,  1, 80, 80 
A, 36, 40,A245,  1,  1,  1,  1,  1,  1, 80, 90 
A, 36, 41,A244,  0,  0,  0,  1,  1,  1, 50, 50 
A, 36, 42,A241,  0,  0,  0,  0,  1,  1, 60, 70 
A, 36, 43,A242,  0,  0,  0,  0,  1,  1, 70, 60 
A, 36, 44,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 36, 45,A254,  1,  1,  1,  1,  1,  1, 50, 70 
A, 36, 46,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A, 36, 47,A263,  0,  0,  0,  0,  0,  1, 80, 50 
A, 36, 48,A261,  0,  0,  0,  0,  0,  0,100,100 
A, 36, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 37,  1,A102,  0,  0,  0,  0,  0,  0, 70,  0 
A, 37,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 37,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 37,  4,A113,  1,  1,  1,  1,  1,  1, 60, 80 
A, 37,  5,A112,  0,  0,  1,  1,  1,  1, 90, 60 
A, 37,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 37,  7,A121,  1,  1,  1,  1,  1,  1, 80, 90 
A, 37,  8,A131,  1,  1,  1,  1,  1,  1, 90, 80 
A, 37,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 37, 10,A135,  1,  1,  1,  1,  1,  1, 80, 80 
A, 37, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 12,A134,  1,  1,  1,  1,  1,  1, 60, 80 
A, 37, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 14,A141,  1,  1,  1,  1,  1,  1, 50, 80 
A, 37, 15,A143,  0,  0,  0,  0,  0,  0, 60, 50 
A, 37, 16,A142,  1,  1,  1,  1,  1,  1, 90, 90 
A, 37, 17,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 37, 18,A151,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 19,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 20,A161,  1,  1,  1,  1,  1,  1, 70, 70 
A, 37, 21,A162,  1,  1,  1,  1,  1,  1, 90, 90 
A, 37, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 37, 23,A204,  1,  1,  1,  1,  1,  1,100, 50 
A, 37, 24,A203,  0,  0,  1,  1,  1,  1, 60, 90 
A, 37, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 37, 28,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A, 37, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 30,A211,  0,  0,  1,  1,  1,  1, 50, 60 
A, 37, 31,A212,  0,  0,  0,  0,  1,  1, 70, 80 
A, 37, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 33,A222,  1,  1,  1,  1,  1,  1, 50, 70 
A, 37, 34,A231,  0,  0,  0,  1,  1,  1, 80, 70 
A, 37, 35,A232,  0,  0,  0,  1,  1,  1, 60, 50 
A, 37, 36,A235,  1,  0,  0,  1,  1,  1, 80, 80 
A, 37, 37,A234,  1,  1,  1,  1,  1,  1, 60, 60 
A, 37, 38,A233,  0,  0,  0,  0,  0,  1, 50, 80 
A, 37, 39,A243,  0,  0,  0,  0,  1,  1, 80, 70 
A, 37, 40,A244,  0,  0,  0,  0,  1,  1, 70, 50 
A, 37, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 37, 42,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 37, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 45,A254,  1,  1,  1,  1,  1,  1, 60, 60 
A, 37, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 37, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 37, 48,A263,  0,  0,  1,  1,  1,  1, 60, 50 
A, 37, 49,A262,  0,  0,  0,  0,  0,  1, 50, 50 
A, 38,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 38,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 38,  3,A103,  0,  0,  0,  0,  0,  0, 90, 90 
A, 38,  4,A113,  1,  0,  0,  0,  0,  0, 60, 80 
A, 38,  5,A112,  1,  0,  0,  0,  0,  0, 60, 90 
A, 38,  6,A111,  0,  0,  0,  0,  0,  0, 50, 70 
A, 38,  7,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A, 38,  8,A131,  0,  0,  0,  0,  0,  0, 50, 60 
A, 38,  9,A133,  0,  0,  0,  0,  0,  0, 70, 80 
A, 38, 10,A135,  0,  0,  0,  0,  0,  0, 70, 80 
A, 38, 11,A132,  0,  0,  0,  0,  0,  0, 50, 80 
A, 38, 12,A134,  0,  0,  0,  0,  0,  0, 90,100 
A, 38, 13,A145,  0,  0,  0,  0,  0,  0, 70, 80 
A, 38, 14,A141,  0,  0,  0,  0,  0,  0, 50, 80 
A, 38, 15,A143,  0,  0,  0,  0,  0,  0, 50, 60 
A, 38, 16,A144,  0,  0,  0,  0,  0,  0, 50, 70 
A, 38, 17,A142,  0,  0,  0,  0,  0,  0, 50, 60 
A, 38, 18,A151,  1,  1,  0,  0,  0,  0, 50, 80 
A, 38, 19,A152,  0,  1,  0,  0,  0,  0, 50, 80 
A, 38, 20,A161,  0,  0,  0,  0,  0,  0, 60,100 
A, 38, 21,A162,  1,  1,  0,  0,  0,  0, 50, 50 
A, 38, 22,A205,  1,  1,  1,  1,  0,  0, 70, 50 
A, 38, 23,A204,  1,  1,  1,  0,  0,  0, 50, 50 
A, 38, 24,A203,  0,  0,  0,  0,  0,  0, 60,100 
A, 38, 25,A201,  0,  0,  0,  0,  0,  0, 50, 90 
A, 38, 26,A202,  0,  0,  0,  0,  0,  0, 90,100 
A, 38, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 38, 28,A213,  0,  0,  0,  0,  0,  0, 70, 80 
A, 38, 29,A215,  0,  0,  0,  0,  0,  0, 50,100 
A, 38, 30,A211,  0,  0,  0,  0,  0,  0, 70, 90 
A, 38, 31,A212,  0,  0,  0,  0,  0,  0, 60,100 
A, 38, 32,A223,  1,  0,  0,  0,  0,  0, 70, 90 
A, 38, 33,A222,  0,  0,  0,  0,  0,  0, 80, 80 
A, 38, 34,A231,  1,  1,  0,  0,  0,  0, 80, 60 
A, 38, 35,A232,  1,  1,  0,  0,  0,  0, 50, 70 
A, 38, 36,A235,  0,  1,  0,  0,  0,  0, 70, 80 
A, 38, 37,A234,  0,  1,  0,  0,  0,  0, 50, 50 
A, 38, 38,A233,  0,  0,  0,  0,  0,  0, 80, 80 
A, 38, 39,A243,  0,  0,  0,  0,  0,  0, 80,100 
A, 38, 40,A245,  1,  1,  1,  1,  0,  0, 60, 70 
A, 38, 41,A244,  0,  0,  0,  0,  0,  0, 60,100 
A, 38, 42,A241,  0,  0,  0,  0,  0,  0, 50, 80 
A, 38, 43,A242,  0,  0,  0,  0,  0,  0, 50, 80 
A, 38, 44,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A, 38, 45,A254,  0,  0,  0,  0,  0,  0, 50, 60 
A, 38, 46,A253,  0,  0,  0,  0,  0,  0, 50, 60 
A, 38, 47,A263,  0,  0,  0,  0,  0,  0, 60, 80 
A, 38, 48,A261,  1,  1,  0,  0,  0,  0,100,100 
A, 38, 49,A262,  0,  0,  0,  0,  0,  0, 90, 90 
A, 39,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 39,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 39,  3,A103,  1,  1,  1,  1,  1,  1, 90, 90 
A, 39,  4,A113,  1,  1,  1,  1,  1,  1, 60, 80 
A, 39,  5,A112,  1,  1,  1,  1,  1,  1, 80, 90 
A, 39,  6,A111,  0,  0,  1,  1,  1,  1, 50, 50 
A, 39,  7,A121,  1,  1,  1,  1,  1,  1, 90,100 
A, 39,  8,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A, 39,  9,A133,  1,  1,  1,  1,  1,  1, 90, 90 
A, 39, 10,A135,  1,  1,  1,  1,  1,  1, 90, 90 
A, 39, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 12,A134,  1,  1,  1,  1,  1,  1, 50, 50 
A, 39, 13,A145,  1,  1,  1,  1,  1,  1, 60, 70 
A, 39, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 15,A143,  0,  0,  0,  1,  1,  1, 60, 70 
A, 39, 16,A142,  1,  1,  1,  1,  1,  1, 60, 60 
A, 39, 17,A144,  1,  1,  1,  1,  1,  1, 80,100 
A, 39, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A, 39, 19,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 39, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 23,A204,  0,  0,  0,  1,  1,  0, 50, 50 
A, 39, 24,A203,  1,  0,  1,  1,  1,  1, 50, 70 
A, 39, 25,A201,  1,  1,  1,  1,  1,  1, 60, 80 
A, 39, 26,A202,  0,  0,  1,  1,  1,  1, 80, 50 
A, 39, 27,A214,  0,  0,  0,  0,  1,  1, 50, 50 
A, 39, 28,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A, 39, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 30,A211,  1,  1,  1,  1,  1,  1, 50, 70 
A, 39, 31,A212,  0,  1,  1,  1,  1,  1, 50, 60 
A, 39, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 35,A232,  1,  1,  1,  1,  1,  1, 80, 80 
A, 39, 36,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 37,A234,  1,  1,  1,  1,  1,  1, 70, 80 
A, 39, 38,A233,  1,  1,  1,  1,  1,  1, 50, 50 
A, 39, 39,A243,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 39, 41,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A, 39, 42,A241,  0,  0,  1,  1,  1,  1, 50, 80 
A, 39, 43,A242,  1,  1,  1,  1,  1,  1, 70,100 
A, 39, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 39, 46,A253,  0,  0,  1,  1,  1,  1, 50, 50 
A, 39, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 39, 48,A263,  1,  1,  1,  1,  1,  1, 50, 80 
A, 39, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 40,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 40,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 40,  3,A103,  1,  1,  1,  1,  1,  1, 80, 50 
A, 40,  4,A113,  1,  1,  1,  1,  1,  1, 70, 70 
A, 40,  5,A112,  0,  0,  0,  0,  0,  0,100,100 
A, 40,  6,A111,  0,  0,  0,  0,  0,  0, 50, 50 
A, 40,  7,A121,  1,  1,  0,  1,  1,  1, 50, 50 
A, 40,  8,A131,  0,  0,  0,  0,  0,  0, 60, 60 
A, 40,  9,A133,  0,  0,  0,  0,  0,  0, 50, 50 
A, 40, 10,A135,  0,  0,  0,  0,  0,  0, 70, 60 
A, 40, 11,A132,  0,  0,  0,  0,  0,  0,100,100 
A, 40, 12,A134,  0,  0,  0,  0,  0,  0, 60, 80 
A, 40, 13,A145,  1,  1,  0,  0,  1,  1, 60, 50 
A, 40, 14,A141,  1,  1,  1,  1,  0,  0, 70, 60 
A, 40, 15,A143,  0,  0,  0,  0,  0,  0, 60, 60 
A, 40, 16,A142,  1,  1,  1,  1,  1,  1, 70, 60 
A, 40, 17,A144,  0,  0,  0,  0,  0,  0, 50,100 
A, 40, 18,A151,  0,  0,  0,  0,  0,  0, 70, 80 
A, 40, 19,A152,  0,  0,  0,  0,  0,  0, 80, 80 
A, 40, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 40, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 40, 22,A205,  1,  1,  1,  1,  1,  1, 90, 70 
A, 40, 23,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 40, 24,A203,  1,  1,  1,  1,  1,  1,100,100 
A, 40, 25,A201,  0,  0,  0,  0,  0,  0, 60, 80 
A, 40, 26,A202,  0,  0,  1,  0,  0,  0, 90, 70 
A, 40, 27,A214,  1,  1,  0,  1,  0,  0, 50, 50 
A, 40, 28,A213,  0,  0,  0,  0,  0,  0, 70, 80 
A, 40, 29,A215,  0,  0,  0,  0,  0,  0,100,100 
A, 40, 30,A211,  0,  0,  0,  0,  0,  0, 60, 70 
A, 40, 31,A212,  0,  0,  0,  0,  0,  0, 50, 80 
A, 40, 32,A223,  0,  0,  0,  0,  0,  0,100,100 
A, 40, 33,A222,  0,  0,  0,  0,  0,  0, 70, 80 
A, 40, 34,A231,  0,  0,  0,  0,  0,  0, 70, 80 
A, 40, 35,A232,  1,  0,  0,  0,  0,  0, 50, 50 
A, 40, 36,A235,  0,  0,  0,  0,  0,  0, 50, 60 
A, 40, 37,A234,  1,  1,  1,  1,  0,  0, 50, 50 
A, 40, 38,A233,  1,  1,  1,  0,  0,  0, 80, 90 
A, 40, 39,A243,  1,  1,  0,  0,  0,  0, 50, 70 
A, 40, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 40, 41,A244,  1,  1,  1,  1,  0,  0, 70, 50 
A, 40, 42,A241,  1,  1,  1,  1,  1,  0, 70, 70 
A, 40, 43,A242,  0,  0,  0,  0,  0,  0, 50, 80 
A, 40, 44,A251,  1,  0,  0,  0,  0,  0, 90,100 
A, 40, 45,A254,  1,  1,  1,  1,  0,  0, 50, 50 
A, 40, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 40, 47,A263,  1,  1,  1,  1,  0,  0, 50, 70 
A, 40, 48,A261,  0,  0,  0,  0,  0,  0,100, 90 
A, 40, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 41,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 41,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 41,  3,A103,  0,  0,  0,  0,  0,  0, 50, 60 
A, 41,  4,A113,  0,  0,  0,  0,  0,  0, 60, 70 
A, 41,  5,A112,  0,  0,  0,  0,  0,  0, 50, 60 
A, 41,  6,A111,  0,  0,  0,  0,  0,  0, 60, 60 
A, 41,  7,A121,  1,  1,  0,  0,  0,  0, 50, 60 
A, 41,  8,A131,  1,  1,  1,  1,  1,  1, 80,100 
A, 41,  9,A133,  1,  1,  1,  1,  1,  1, 80, 80 
A, 41, 10,A135,  1,  1,  1,  0,  0,  0, 50, 50 
A, 41, 11,A132,  0,  0,  0,  0,  0,  0, 70, 90 
A, 41, 12,A134,  1,  1,  1,  1,  1,  1, 70, 50 
A, 41, 13,A145,  0,  0,  0,  0,  0,  0, 50, 50 
A, 41, 14,A141,  1,  1,  1,  1,  1,  1, 90, 90 
A, 41, 15,A143,  0,  0,  0,  0,  0,  0, 60, 70 
A, 41, 16,A144,  0,  0,  0,  0,  0,  0, 50, 90 
A, 41, 17,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A, 41, 18,A151,  0,  0,  0,  0,  0,  0, 80, 80 
A, 41, 19,A152,  1,  0,  0,  0,  0,  0, 70, 70 
A, 41, 20,A161,  1,  1,  1,  1,  1,  1,100, 70 
A, 41, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 41, 22,A205,  1,  1,  1,  1,  0,  0, 70, 50 
A, 41, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 41, 24,A203,  1,  1,  1,  0,  0,  0, 50, 80 
A, 41, 25,A201,  0,  1,  1,  0,  0,  0, 60, 60 
A, 41, 26,A202,  1,  0,  1,  0,  0,  0, 90, 70 
A, 41, 27,A214,  1,  1,  1,  1,  1,  0, 50, 50 
A, 41, 28,A213,  0,  0,  0,  0,  0,  0, 60, 70 
A, 41, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 41, 30,A211,  0,  0,  0,  0,  0,  0, 50, 70 
A, 41, 31,A212,  0,  0,  0,  0,  0,  0, 60, 70 
A, 41, 32,A223,  1,  1,  1,  1,  0,  0,100, 80 
A, 41, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 41, 34,A231,  1,  1,  1,  1,  0,  0, 80, 70 
A, 41, 35,A232,  0,  1,  1,  0,  0,  0, 50, 50 
A, 41, 36,A235,  0,  1,  1,  0,  0,  0, 50, 50 
A, 41, 37,A234,  1,  1,  1,  1,  1,  0, 50, 50 
A, 41, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 41, 39,A243,  1,  1,  1,  1,  1,  1, 70, 50 
A, 41, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 41, 41,A244,  1,  1,  1,  1,  1,  0, 60, 60 
A, 41, 42,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 41, 43,A242,  0,  0,  0,  1,  0,  0, 50, 60 
A, 41, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 41, 45,A254,  0,  0,  0,  0,  0,  0, 50, 80 
A, 41, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 41, 47,A261,  1,  0,  0,  0,  0,  0,100, 90 
A, 41, 48,A263,  1,  1,  1,  1,  1,  1,100, 90 
A, 41, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 42,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 42,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 42,  3,A103,  0,  1,  0,  0,  0,  0, 50, 50 
A, 42,  4,A113,  1,  1,  0,  0,  0,  0, 70, 70 
A, 42,  5,A112,  1,  1,  0,  0,  0,  0, 90, 70 
A, 42,  6,A111,  1,  1,  1,  1,  1,  1, 80, 70 
A, 42,  7,A121,  1,  1,  1,  1,  1,  1,100,100 
A, 42,  8,A131,  0,  0,  0,  0,  0,  0, 60, 60 
A, 42,  9,A133,  1,  1,  1,  1,  1,  1, 60, 60 
A, 42, 10,A135,  0,  0,  0,  0,  0,  0, 80, 80 
A, 42, 11,A132,  0,  0,  0,  0,  0,  0, 50, 60 
A, 42, 12,A134,  1,  1,  1,  1,  1,  1, 80, 60 
A, 42, 13,A145,  0,  0,  0,  0,  0,  0, 60, 50 
A, 42, 14,A141,  1,  1,  1,  1,  0,  0, 50, 50 
A, 42, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 42, 16,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 42, 17,A144,  0,  0,  1,  1,  0,  0, 50, 50 
A, 42, 18,A151,  1,  1,  1,  1,  1,  1, 90, 90 
A, 42, 19,A152,  0,  1,  1,  1,  1,  1, 50, 50 
A, 42, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 21,A162,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 23,A204,  0,  1,  1,  1,  1,  0, 50, 50 
A, 42, 24,A203,  1,  1,  1,  1,  1,  1, 50, 60 
A, 42, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 26,A202,  0,  0,  1,  1,  1,  1,100, 80 
A, 42, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 28,A213,  0,  0,  1,  1,  1,  1, 50, 70 
A, 42, 29,A215,  0,  0,  1,  1,  1,  1,100,100 
A, 42, 30,A211,  1,  1,  1,  1,  1,  1, 50, 80 
A, 42, 31,A212,  0,  0,  1,  1,  1,  1, 50, 60 
A, 42, 32,A223,  1,  0,  1,  1,  1,  1, 80, 80 
A, 42, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 34,A231,  0,  0,  0,  1,  1,  1,100, 70 
A, 42, 35,A232,  0,  0,  1,  1,  1,  1, 50, 50 
A, 42, 36,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 37,A234,  0,  1,  1,  1,  1,  1, 50, 50 
A, 42, 38,A233,  1,  1,  1,  1,  1,  1, 90, 90 
A, 42, 39,A243,  0,  0,  1,  1,  1,  1, 50, 80 
A, 42, 40,A245,  0,  0,  0,  0,  0,  0, 60, 60 
A, 42, 41,A244,  0,  0,  0,  0,  1,  1, 90, 70 
A, 42, 42,A241,  1,  1,  1,  1,  1,  1, 70, 90 
A, 42, 43,A242,  0,  0,  0,  1,  1,  1, 50, 70 
A, 42, 44,A251,  0,  0,  0,  0,  1,  0,100,100 
A, 42, 45,A254,  0,  0,  0,  1,  1,  1, 50, 70 
A, 42, 46,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A, 42, 47,A261,  0,  0,  0,  0,  0,  0,100, 90 
A, 42, 48,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 42, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 43,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A, 43,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 43,  3,A103,  1,  1,  1,  1,  1,  1, 80, 80 
A, 43,  4,A113,  0,  1,  1,  1,  1,  1, 60, 70 
A, 43,  5,A112,  1,  1,  1,  1,  1,  1, 60, 90 
A, 43,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 43,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 43,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 43,  9,A133,  0,  0,  0,  1,  1,  1, 50, 50 
A, 43, 10,A135,  0,  0,  0,  1,  1,  1, 70, 60 
A, 43, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 43, 12,A134,  1,  1,  1,  1,  1,  1, 60, 90 
A, 43, 13,A145,  1,  1,  1,  1,  1,  1, 70, 70 
A, 43, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 43, 15,A143,  1,  1,  1,  1,  1,  1, 70, 70 
A, 43, 16,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A, 43, 17,A142,  0,  1,  1,  1,  1,  1, 50, 60 
A, 43, 18,A151,  1,  1,  1,  1,  1,  1, 70, 90 
A, 43, 19,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 43, 20,A161,  1,  1,  1,  1,  1,  1,100, 70 
A, 43, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 43, 22,A205,  1,  1,  1,  1,  1,  1, 80, 80 
A, 43, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 43, 24,A203,  1,  1,  1,  1,  1,  1, 50,100 
A, 43, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 43, 26,A202,  0,  0,  1,  1,  1,  1, 90, 80 
A, 43, 27,A214,  1,  0,  1,  1,  1,  1, 50, 50 
A, 43, 28,A213,  0,  0,  0,  0,  0,  1, 60, 60 
A, 43, 29,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 43, 30,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 43, 31,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A, 43, 32,A223,  1,  1,  1,  1,  1,  1, 90,100 
A, 43, 33,A222,  1,  0,  0,  1,  0,  0, 80, 50 
A, 43, 34,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A, 43, 35,A232,  1,  1,  1,  1,  1,  1, 80, 90 
A, 43, 36,A235,  0,  1,  1,  1,  1,  1, 50, 60 
A, 43, 37,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A, 43, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 43, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 43, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 43, 41,A244,  1,  1,  1,  1,  1,  1,100,100 
A, 43, 42,A241,  1,  1,  1,  1,  1,  1, 60, 60 
A, 43, 43,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 43, 44,A251,  0,  0,  0,  0,  1,  1,100,100 
A, 43, 45,A254,  1,  1,  1,  1,  1,  1, 60, 70 
A, 43, 46,A253,  0,  0,  1,  1,  1,  1, 50, 50 
A, 43, 47,A263,  1,  0,  0,  0,  0,  0, 70, 80 
A, 43, 48,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 43, 49,A262,  0,  1,  1,  1,  1,  1, 50, 50 
A, 44,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 44,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 44,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 44,  4,A113,  1,  1,  1,  1,  1,  1, 60, 80 
A, 44,  5,A112,  0,  1,  1,  1,  1,  1, 60, 80 
A, 44,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 44,  7,A121,  1,  1,  1,  1,  1,  1, 70, 70 
A, 44,  8,A131,  0,  0,  0,  1,  1,  1, 70, 50 
A, 44,  9,A133,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 11,A132,  1,  1,  1,  1,  1,  1, 80, 90 
A, 44, 12,A134,  1,  1,  1,  1,  1,  1, 70, 90 
A, 44, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 14,A141,  1,  1,  1,  1,  1,  1, 50, 90 
A, 44, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 16,A144,  0,  0,  1,  1,  1,  1, 50,100 
A, 44, 17,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 44, 18,A151,  0,  0,  0,  1,  1,  1, 70, 50 
A, 44, 19,A152,  0,  0,  1,  1,  1,  1, 80, 70 
A, 44, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 21,A162,  1,  1,  1,  1,  1,  1, 90, 90 
A, 44, 22,A205,  1,  1,  1,  1,  1,  1, 60, 70 
A, 44, 23,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A, 44, 24,A203,  1,  1,  1,  1,  1,  1, 80,100 
A, 44, 25,A201,  1,  1,  1,  1,  1,  1, 90,100 
A, 44, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 27,A214,  0,  0,  0,  0,  1,  1, 50,100 
A, 44, 28,A213,  0,  0,  0,  0,  1,  1, 70, 90 
A, 44, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 30,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 31,A212,  0,  0,  0,  0,  1,  1, 50, 60 
A, 44, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 33,A222,  0,  0,  1,  1,  1,  1, 50,100 
A, 44, 34,A231,  1,  1,  1,  1,  1,  1, 70, 70 
A, 44, 35,A232,  0,  0,  1,  1,  1,  1, 70, 50 
A, 44, 36,A235,  1,  1,  1,  1,  1,  1, 90, 90 
A, 44, 37,A234,  0,  1,  1,  1,  1,  1, 50, 70 
A, 44, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 44, 40,A245,  0,  0,  0,  1,  1,  1, 70, 80 
A, 44, 41,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 42,A242,  0,  0,  1,  1,  1,  1, 50, 80 
A, 44, 43,A244,  0,  0,  0,  0,  1,  1, 90, 70 
A, 44, 44,A251,  0,  0,  0,  0,  0,  1, 90,100 
A, 44, 45,A254,  0,  0,  0,  0,  1,  1, 60, 50 
A, 44, 46,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A, 44, 47,A261,  0,  0,  0,  1,  1,  1,100,100 
A, 44, 48,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 44, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 45,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A, 45,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 45,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 45,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 45,  5,A112,  0,  0,  1,  1,  1,  1, 80, 80 
A, 45,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 45,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 45,  8,A131,  1,  1,  1,  1,  1,  1, 70, 80 
A, 45,  9,A133,  0,  0,  0,  1,  1,  1, 60, 50 
A, 45, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 45, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 45, 12,A134,  1,  1,  1,  1,  1,  1, 70, 90 
A, 45, 13,A145,  1,  1,  1,  1,  1,  1, 50, 60 
A, 45, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 45, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 45, 16,A144,  0,  1,  1,  1,  1,  1, 50, 90 
A, 45, 17,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 45, 18,A151,  1,  1,  1,  1,  1,  1, 50, 70 
A, 45, 19,A152,  0,  1,  1,  1,  1,  1, 70, 70 
A, 45, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 45, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 45, 22,A205,  0,  0,  0,  1,  1,  1, 50, 50 
A, 45, 23,A204,  0,  0,  1,  1,  1,  1, 50, 50 
A, 45, 24,A203,  1,  1,  1,  1,  1,  1, 80,100 
A, 45, 25,A201,  1,  1,  1,  1,  1,  1, 50, 90 
A, 45, 26,A202,  0,  1,  1,  1,  1,  1, 90,100 
A, 45, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 45, 28,A213,  1,  1,  1,  1,  1,  1, 60, 70 
A, 45, 29,A211,  1,  1,  1,  1,  1,  1, 60, 80 
A, 45, 30,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 45, 31,A212,  1,  1,  1,  1,  1,  1, 50,100 
A, 45, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 45, 33,A222,  0,  0,  1,  1,  1,  1, 60, 70 
A, 45, 34,A231,  0,  0,  0,  1,  1,  1, 70, 70 
A, 45, 35,A232,  1,  0,  1,  1,  1,  1, 50, 70 
A, 45, 36,A235,  1,  0,  1,  1,  1,  1, 50, 80 
A, 45, 37,A234,  1,  1,  1,  1,  1,  1, 90, 90 
A, 45, 38,A233,  1,  0,  1,  1,  1,  1,100,100 
A, 45, 39,A243,  1,  1,  1,  1,  1,  1, 60, 80 
A, 45, 40,A244,  0,  0,  1,  1,  1,  1, 60, 60 
A, 45, 41,A245,  0,  0,  0,  0,  0,  0, 60, 50 
A, 45, 42,A241,  1,  1,  1,  1,  1,  1, 70, 90 
A, 45, 43,A242,  0,  0,  1,  1,  1,  1, 50, 80 
A, 45, 44,A251,  0,  0,  0,  0,  1,  1, 90,100 
A, 45, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 45, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 45, 47,A261,  0,  0,  0,  0,  0,  1, 90,100 
A, 45, 48,A263,  0,  0,  0,  1,  1,  1, 50, 70 
A, 45, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 46,  1,A102,  0,  0,  0,  0,  0,  0, 90,  0 
A, 46,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 46,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 46,  4,A113,  0,  1,  1,  1,  1,  1, 60, 60 
A, 46,  5,A112,  0,  1,  1,  1,  1,  1, 80, 80 
A, 46,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 46,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 46,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 46,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 46, 10,A135,  1,  1,  1,  1,  1,  1, 80, 80 
A, 46, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 46, 12,A134,  0,  0,  1,  1,  1,  1, 70, 50 
A, 46, 13,A145,  0,  0,  1,  1,  1,  1, 50, 50 
A, 46, 14,A141,  0,  0,  0,  0,  1,  1, 50, 50 
A, 46, 15,A143,  0,  0,  0,  0,  0,  0, 50, 50 
A, 46, 16,A144,  1,  1,  1,  1,  1,  1, 50, 90 
A, 46, 17,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 46, 18,A151,  1,  1,  1,  1,  1,  1, 50, 60 
A, 46, 19,A152,  1,  1,  1,  1,  1,  1, 90,100 
A, 46, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 46, 21,A162,  0,  0,  1,  1,  1,  1, 70, 50 
A, 46, 22,A205,  0,  0,  0,  0,  1,  1, 80, 50 
A, 46, 23,A204,  0,  0,  0,  0,  1,  1, 50, 50 
A, 46, 24,A203,  1,  0,  1,  1,  1,  1, 50, 90 
A, 46, 25,A201,  0,  0,  0,  0,  1,  1, 60, 60 
A, 46, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 46, 27,A214,  0,  0,  0,  0,  0,  0,100, 50 
A, 46, 28,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A, 46, 29,A211,  1,  1,  1,  1,  1,  1, 80, 80 
A, 46, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 46, 31,A212,  0,  0,  0,  0,  0,  0, 70, 60 
A, 46, 32,A223,  1,  1,  1,  1,  1,  1, 70, 90 
A, 46, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 46, 34,A231,  1,  1,  1,  1,  1,  1, 80, 80 
A, 46, 35,A232,  0,  1,  1,  1,  1,  1, 50, 50 
A, 46, 36,A235,  0,  1,  1,  1,  1,  1, 50, 70 
A, 46, 37,A234,  1,  1,  1,  1,  1,  1, 70, 60 
A, 46, 38,A233,  1,  1,  1,  1,  1,  1, 80, 70 
A, 46, 39,A243,  0,  0,  1,  1,  1,  1, 60, 80 
A, 46, 40,A244,  0,  0,  0,  1,  1,  1, 60, 60 
A, 46, 41,A245,  0,  0,  0,  0,  0,  0, 70, 70 
A, 46, 42,A241,  0,  0,  0,  0,  0,  0, 80, 60 
A, 46, 43,A242,  0,  0,  0,  0,  1,  1, 60, 60 
A, 46, 44,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A, 46, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 46, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 46, 47,A263,  1,  1,  1,  1,  1,  1, 50, 50 
A, 46, 48,A261,  0,  0,  0,  0,  0,  0, 90, 80 
A, 46, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 47,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 47,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 47,  3,A103,  1,  1,  1,  1,  1,  1, 80, 90 
A, 47,  4,A113,  1,  1,  1,  1,  1,  1, 70, 70 
A, 47,  5,A112,  0,  1,  1,  1,  1,  1, 60, 80 
A, 47,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 47,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 47,  8,A131,  0,  0,  0,  1,  1,  1, 70, 50 
A, 47,  9,A133,  0,  0,  0,  0,  0,  0, 60, 50 
A, 47, 10,A135,  0,  0,  0,  1,  1,  1, 60, 60 
A, 47, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 12,A134,  0,  0,  0,  1,  1,  1, 60, 50 
A, 47, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 47, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 16,A144,  0,  0,  0,  0,  1,  1, 50, 80 
A, 47, 17,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 47, 18,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A, 47, 19,A152,  1,  1,  1,  1,  1,  1, 80, 90 
A, 47, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 21,A162,  1,  1,  1,  1,  1,  1, 50, 60 
A, 47, 22,A205,  0,  0,  0,  0,  1,  1, 90, 60 
A, 47, 23,A204,  0,  0,  0,  1,  0,  1, 50, 50 
A, 47, 24,A203,  1,  0,  1,  1,  1,  1, 50, 90 
A, 47, 25,A201,  0,  0,  0,  1,  1,  1, 60, 60 
A, 47, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 28,A213,  0,  0,  0,  0,  0,  0, 60, 70 
A, 47, 29,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A, 47, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 31,A212,  0,  0,  1,  1,  1,  1, 50, 80 
A, 47, 32,A223,  0,  0,  1,  1,  1,  1,100,100 
A, 47, 33,A222,  0,  0,  1,  1,  1,  1, 50, 70 
A, 47, 34,A231,  1,  0,  1,  1,  1,  1, 60, 70 
A, 47, 35,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 47, 36,A234,  0,  0,  0,  1,  1,  1, 50, 50 
A, 47, 37,A235,  0,  0,  1,  1,  1,  1, 50, 50 
A, 47, 38,A233,  0,  0,  0,  0,  0,  1, 50,100 
A, 47, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 47, 40,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 41,A242,  0,  0,  0,  1,  1,  1, 50, 70 
A, 47, 42,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A, 47, 43,A241,  0,  0,  0,  0,  0,  1, 60, 80 
A, 47, 44,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 47, 45,A254,  0,  0,  0,  0,  0,  1, 60, 50 
A, 47, 46,A253,  0,  0,  0,  0,  0,  1, 50, 50 
A, 47, 47,A261,  1,  1,  1,  1,  1,  1,100, 90 
A, 47, 48,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 47, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 48,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A, 48,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 48,  3,A103,  0,  0,  1,  1,  1,  1, 80, 50 
A, 48,  4,A113,  0,  0,  1,  1,  1,  1, 50, 70 
A, 48,  5,A112,  1,  0,  1,  1,  1,  1, 90, 90 
A, 48,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 48,  7,A121,  1,  1,  1,  1,  1,  1,100,100 
A, 48,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 48,  9,A133,  1,  1,  1,  1,  1,  1, 70, 80 
A, 48, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 48, 11,A132,  0,  0,  1,  1,  1,  1, 50, 70 
A, 48, 12,A134,  1,  1,  1,  1,  1,  1, 60, 90 
A, 48, 13,A145,  1,  1,  1,  1,  1,  1, 80, 80 
A, 48, 14,A141,  1,  1,  1,  1,  1,  1, 50, 90 
A, 48, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 16,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 48, 17,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A, 48, 18,A151,  1,  1,  1,  1,  1,  1, 50, 80 
A, 48, 19,A152,  1,  1,  1,  1,  1,  1, 90,100 
A, 48, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 48, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 23,A204,  0,  1,  1,  1,  1,  1, 50, 50 
A, 48, 24,A203,  1,  1,  1,  1,  1,  1, 90,100 
A, 48, 25,A201,  0,  1,  1,  1,  1,  1, 50, 80 
A, 48, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 28,A213,  1,  1,  1,  1,  1,  1, 90,100 
A, 48, 29,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 31,A212,  0,  0,  0,  0,  0,  1, 80, 50 
A, 48, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 33,A222,  0,  1,  1,  1,  1,  1, 50, 80 
A, 48, 34,A231,  0,  1,  1,  1,  1,  1, 60, 50 
A, 48, 35,A232,  1,  1,  1,  1,  1,  1, 50, 60 
A, 48, 36,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 48, 37,A235,  1,  1,  1,  1,  1,  1, 50, 80 
A, 48, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 48, 40,A245,  1,  1,  1,  1,  1,  1, 70, 70 
A, 48, 41,A241,  0,  0,  0,  0,  0,  1, 70, 70 
A, 48, 42,A242,  0,  0,  0,  1,  1,  1, 50, 70 
A, 48, 43,A244,  1,  1,  1,  1,  1,  1, 90,100 
A, 48, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 48, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 48, 47,A263,  1,  1,  1,  1,  1,  1, 80,100 
A, 48, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 48, 49,A262,  0,  0,  0,  1,  1,  1, 50, 50 
A, 49,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 49,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 49,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 49,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 49,  5,A112,  1,  1,  1,  1,  1,  1, 80, 90 
A, 49,  6,A111,  1,  1,  1,  1,  1,  1, 70, 70 
A, 49,  7,A121,  1,  1,  1,  1,  1,  1, 60, 90 
A, 49,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 49,  9,A133,  0,  0,  1,  1,  1,  1, 50, 50 
A, 49, 10,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A, 49, 11,A132,  1,  1,  1,  1,  1,  1, 90,100 
A, 49, 12,A134,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 49, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 49, 15,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 49, 16,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 49, 17,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 49, 18,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A, 49, 19,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 49, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 23,A204,  0,  1,  1,  1,  1,  1, 50, 50 
A, 49, 24,A203,  1,  1,  1,  1,  1,  1, 50,100 
A, 49, 25,A201,  1,  1,  1,  1,  1,  1, 60, 90 
A, 49, 26,A202,  1,  1,  1,  1,  1,  1, 80,100 
A, 49, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 28,A213,  1,  0,  0,  0,  0,  0, 80, 60 
A, 49, 29,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 31,A212,  1,  1,  1,  1,  1,  1, 50, 80 
A, 49, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 33,A222,  0,  1,  1,  1,  0,  0, 70, 70 
A, 49, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 35,A232,  1,  1,  1,  1,  1,  1, 50, 50 
A, 49, 36,A235,  1,  1,  1,  1,  1,  1, 80, 90 
A, 49, 37,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 49, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 39,A243,  1,  1,  1,  1,  1,  1, 60, 90 
A, 49, 40,A244,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 41,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 49, 42,A241,  0,  0,  0,  0,  0,  0, 70, 60 
A, 49, 43,A242,  1,  1,  1,  1,  1,  1, 60, 80 
A, 49, 44,A251,  0,  0,  0,  0,  0,  0, 90,100 
A, 49, 45,A254,  1,  1,  1,  1,  1,  1, 50, 70 
A, 49, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 49, 47,A261,  0,  0,  0,  0,  0,  0, 90, 90 
A, 49, 48,A263,  1,  1,  1,  1,  1,  1, 70, 80 
A, 49, 49,A262,  1,  1,  1,  1,  1,  1, 80, 80 
A, 50,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 50,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 50,  3,A103,  1,  1,  1,  1,  1,  1, 50, 70 
A, 50,  4,A113,  1,  1,  1,  1,  1,  1, 60, 80 
A, 50,  5,A112,  0,  0,  1,  1,  1,  1, 80, 80 
A, 50,  6,A111,  0,  0,  0,  0,  0,  0, 60, 50 
A, 50,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 50,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 50,  9,A133,  1,  1,  1,  1,  1,  1,100,100 
A, 50, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 50, 11,A132,  1,  1,  1,  1,  1,  1, 50, 80 
A, 50, 12,A134,  1,  1,  1,  1,  1,  1, 70, 90 
A, 50, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 50, 14,A141,  0,  0,  1,  1,  1,  1, 50, 50 
A, 50, 15,A143,  0,  0,  0,  0,  0,  0,100, 60 
A, 50, 16,A142,  1,  0,  0,  0,  1,  1, 50, 50 
A, 50, 17,A144,  0,  0,  0,  0,  1,  1, 50, 80 
A, 50, 18,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A, 50, 19,A152,  0,  0,  0,  1,  1,  1, 50, 50 
A, 50, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 50, 21,A162,  1,  1,  1,  1,  1,  1, 90, 90 
A, 50, 22,A205,  0,  0,  0,  0,  0,  0, 80, 60 
A, 50, 23,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A, 50, 24,A203,  1,  1,  1,  1,  1,  1, 90,100 
A, 50, 25,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 50, 26,A202,  0,  0,  0,  0,  0,  1, 80, 90 
A, 50, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 50, 28,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A, 50, 29,A211,  1,  1,  1,  1,  1,  1, 80, 90 
A, 50, 30,A215,  1,  1,  1,  1,  1,  1, 80,100 
A, 50, 31,A212,  1,  1,  1,  1,  1,  1, 50, 70 
A, 50, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 50, 33,A222,  0,  0,  1,  1,  1,  1, 70, 80 
A, 50, 34,A231,  0,  0,  0,  1,  1,  1, 80, 70 
A, 50, 35,A232,  0,  0,  1,  1,  1,  1, 50, 50 
A, 50, 36,A234,  0,  0,  1,  1,  1,  1, 50, 50 
A, 50, 37,A235,  1,  1,  1,  1,  1,  1, 50, 80 
A, 50, 38,A233,  0,  0,  0,  0,  1,  1,100, 80 
A, 50, 39,A243,  0,  0,  0,  1,  1,  1, 70, 80 
A, 50, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 50, 41,A241,  0,  0,  0,  0,  0,  0, 70, 50 
A, 50, 42,A244,  0,  0,  0,  0,  1,  1, 80, 60 
A, 50, 43,A242,  0,  0,  0,  0,  1,  1, 50, 70 
A, 50, 44,A251,  1,  1,  0,  0,  0,  1, 90, 90 
A, 50, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 50, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 50, 47,A263,  0,  0,  0,  0,  0,  1, 80, 70 
A, 50, 48,A261,  0,  0,  0,  0,  0,  0,100, 90 
A, 50, 49,A262,  0,  0,  0,  0,  1,  1, 50, 50 
A, 51,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 51,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 51,  3,A103,  1,  1,  1,  1,  1,  1, 90, 80 
A, 51,  4,A113,  0,  1,  0,  0,  0,  0, 60, 60 
A, 51,  5,A112,  0,  0,  0,  0,  0,  0, 90, 80 
A, 51,  6,A111,  1,  1,  1,  1,  1,  1,100,100 
A, 51,  7,A121,  1,  1,  1,  0,  0,  0, 50, 50 
A, 51,  8,A131,  0,  0,  0,  0,  0,  0, 70, 70 
A, 51,  9,A133,  1,  1,  1,  1,  1,  1, 90, 90 
A, 51, 10,A135,  1,  1,  1,  1,  1,  1, 90, 90 
A, 51, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 12,A134,  1,  1,  1,  1,  1,  1, 70, 70 
A, 51, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 14,A141,  0,  0,  0,  0,  0,  0, 60, 60 
A, 51, 15,A143,  0,  0,  0,  0,  0,  0, 70, 70 
A, 51, 16,A144,  0,  0,  0,  0,  0,  0, 50, 50 
A, 51, 17,A142,  1,  1,  1,  1,  1,  1, 60, 60 
A, 51, 18,A151,  0,  1,  0,  1,  0,  0, 50, 50 
A, 51, 19,A152,  1,  1,  0,  1,  1,  1, 70, 80 
A, 51, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 51, 22,A205,  1,  1,  1,  1,  1,  1, 90, 80 
A, 51, 23,A204,  1,  1,  1,  1,  1,  1, 90, 50 
A, 51, 24,A203,  0,  1,  1,  1,  1,  1, 50, 60 
A, 51, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 26,A202,  0,  0,  0,  0,  0,  0,100, 60 
A, 51, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 28,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A, 51, 29,A213,  1,  1,  1,  1,  1,  1, 90, 80 
A, 51, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 31,A212,  0,  0,  0,  1,  1,  1, 50, 50 
A, 51, 32,A223,  0,  0,  1,  1,  1,  1, 70, 70 
A, 51, 33,A222,  0,  0,  0,  1,  0,  0, 80, 80 
A, 51, 34,A231,  0,  0,  0,  0,  0,  0, 70, 70 
A, 51, 35,A232,  0,  0,  0,  1,  1,  1, 50, 50 
A, 51, 36,A235,  1,  1,  0,  1,  1,  1, 90, 90 
A, 51, 37,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A, 51, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 39,A243,  0,  0,  0,  1,  1,  1, 60, 70 
A, 51, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 51, 41,A244,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 42,A242,  1,  1,  1,  1,  1,  1, 60, 80 
A, 51, 43,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 51, 47,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 51, 49,A262,  0,  0,  0,  0,  1,  1, 80, 70 
A, 52,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 52,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 52,  3,A103,  1,  1,  1,  1,  1,  1, 90, 90 
A, 52,  4,A113,  1,  1,  1,  1,  1,  1, 70, 70 
A, 52,  5,A112,  1,  1,  1,  1,  1,  1, 90,100 
A, 52,  6,A111,  0,  0,  1,  1,  1,  1, 50, 50 
A, 52,  7,A121,  1,  1,  1,  1,  1,  1, 80, 80 
A, 52,  8,A131,  0,  0,  0,  1,  1,  1, 60, 50 
A, 52,  9,A133,  1,  1,  1,  1,  1,  1, 60, 70 
A, 52, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 12,A134,  1,  1,  1,  1,  1,  1, 60, 90 
A, 52, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 52, 14,A141,  1,  1,  1,  1,  1,  1, 70, 90 
A, 52, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 16,A142,  0,  1,  1,  1,  1,  1, 50, 60 
A, 52, 17,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 52, 18,A151,  1,  1,  1,  1,  1,  1, 50, 80 
A, 52, 19,A152,  1,  1,  1,  1,  1,  1, 90,100 
A, 52, 20,A161,  0,  0,  0,  1,  1,  1,100,100 
A, 52, 21,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A, 52, 22,A205,  1,  1,  1,  1,  1,  1, 80, 80 
A, 52, 23,A204,  1,  1,  1,  1,  1,  1,100, 50 
A, 52, 24,A203,  1,  1,  1,  1,  1,  1, 70,100 
A, 52, 25,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 52, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 52, 28,A211,  1,  1,  1,  1,  1,  1, 50,100 
A, 52, 29,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A, 52, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 31,A212,  0,  0,  0,  1,  1,  1, 50, 70 
A, 52, 32,A223,  1,  1,  1,  1,  1,  1, 90,100 
A, 52, 33,A222,  1,  1,  1,  1,  1,  1, 70, 90 
A, 52, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 35,A234,  0,  1,  0,  1,  1,  1, 50, 50 
A, 52, 36,A232,  1,  1,  1,  1,  1,  1, 90,100 
A, 52, 37,A235,  1,  1,  1,  1,  1,  1, 90, 90 
A, 52, 38,A233,  0,  0,  0,  1,  1,  1, 80, 90 
A, 52, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 52, 40,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 41,A241,  1,  1,  1,  1,  1,  1, 90, 90 
A, 52, 42,A242,  0,  0,  1,  1,  1,  1, 50, 80 
A, 52, 43,A244,  1,  1,  1,  1,  1,  1, 70, 80 
A, 52, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 52, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 52, 47,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A, 52, 48,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 52, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 53,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 53,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 53,  3,A103,  0,  0,  0,  0,  0,  0,100,100 
A, 53,  4,A113,  0,  0,  0,  0,  0,  0, 70,100 
A, 53,  5,A112,  0,  0,  0,  0,  0,  0, 90,100 
A, 53,  6,A111,  0,  0,  0,  0,  0,  0, 60, 70 
A, 53,  7,A121,  0,  0,  0,  0,  0,  0, 70, 50 
A, 53,  8,A131,  0,  0,  0,  0,  0,  0, 60, 70 
A, 53,  9,A133,  0,  0,  0,  0,  0,  0, 70, 80 
A, 53, 10,A135,  0,  0,  0,  0,  0,  0, 80, 90 
A, 53, 11,A132,  1,  1,  1,  1,  1,  1,100, 60 
A, 53, 12,A134,  1,  1,  1,  1,  1,  1,100,100 
A, 53, 13,A145,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 14,A141,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 15,A143,  1,  1,  1,  1,  1,  1, 70, 50 
A, 53, 16,A142,  0,  0,  1,  1,  0,  0,100, 50 
A, 53, 17,A144,  0,  0,  0,  0,  0,  0, 50,100 
A, 53, 18,A151,  0,  0,  0,  0,  0,  0, 60, 80 
A, 53, 19,A152,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 53, 21,A162,  0,  0,  0,  0,  0,  0, 70, 70 
A, 53, 22,A205,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 23,A204,  0,  0,  0,  0,  0,  0, 90,100 
A, 53, 24,A203,  0,  0,  0,  0,  0,  0, 80,100 
A, 53, 25,A201,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 26,A202,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 53, 28,A213,  0,  0,  0,  0,  0,  0, 70, 80 
A, 53, 29,A211,  0,  0,  0,  0,  0,  0, 50,100 
A, 53, 30,A215,  0,  0,  0,  0,  0,  0, 50, 80 
A, 53, 31,A212,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 32,A223,  0,  1,  1,  0,  0,  0, 50,100 
A, 53, 33,A222,  0,  0,  1,  1,  0,  0, 80, 80 
A, 53, 34,A231,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 35,A235,  1,  1,  1,  1,  0,  0, 60, 60 
A, 53, 36,A234,  0,  0,  0,  0,  0,  0, 50, 70 
A, 53, 37,A232,  0,  0,  0,  0,  0,  0, 80, 60 
A, 53, 38,A233,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 39,A243,  0,  0,  0,  0,  0,  0, 90, 90 
A, 53, 40,A242,  0,  0,  0,  0,  0,  0, 70,100 
A, 53, 41,A245,  0,  0,  0,  0,  0,  0,100,100 
A, 53, 42,A241,  0,  0,  0,  0,  0,  0, 60, 60 
A, 53, 43,A244,  0,  0,  0,  0,  0,  0, 70, 80 
A, 53, 44,A251,  0,  0,  0,  0,  0,  0, 90,100 
A, 53, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 53, 46,A253,  1,  1,  1,  0,  0,  0, 50, 50 
A, 53, 47,A263,  1,  1,  1,  1,  1,  1, 50, 50 
A, 53, 48,A261,  1,  1,  1,  1,  0,  0,100,100 
A, 53, 49,A262,  0,  1,  1,  1,  1,  1,100, 90 
A, 54,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A, 54,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 54,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 54,  4,A113,  0,  1,  1,  1,  1,  1, 60, 70 
A, 54,  5,A112,  1,  1,  1,  1,  1,  1, 70,100 
A, 54,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 54,  7,A121,  0,  0,  0,  0,  0,  0,100,100 
A, 54,  8,A131,  0,  0,  0,  0,  0,  0, 80, 80 
A, 54,  9,A133,  1,  1,  1,  1,  1,  1, 60, 70 
A, 54, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 54, 11,A132,  1,  1,  1,  1,  1,  1, 50, 70 
A, 54, 12,A134,  1,  1,  1,  1,  1,  1, 50, 50 
A, 54, 13,A145,  0,  0,  0,  0,  0,  0, 90, 70 
A, 54, 14,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A, 54, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 54, 16,A142,  1,  1,  1,  1,  1,  1, 80, 80 
A, 54, 17,A144,  0,  1,  1,  1,  1,  1, 50,100 
A, 54, 18,A151,  1,  1,  1,  1,  1,  1, 80, 80 
A, 54, 19,A152,  1,  1,  1,  1,  1,  1, 60, 80 
A, 54, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 54, 21,A162,  0,  0,  0,  0,  0,  0, 80, 70 
A, 54, 22,A205,  1,  1,  1,  1,  1,  1, 80, 80 
A, 54, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 54, 24,A203,  1,  1,  1,  1,  1,  1, 90,100 
A, 54, 25,A201,  1,  1,  1,  1,  1,  1, 50, 60 
A, 54, 26,A202,  1,  1,  1,  1,  1,  1, 80, 80 
A, 54, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 54, 28,A211,  1,  1,  1,  1,  1,  1, 70, 80 
A, 54, 29,A213,  1,  1,  1,  1,  1,  1, 60, 60 
A, 54, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 54, 31,A212,  1,  1,  1,  1,  1,  1, 60, 70 
A, 54, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 54, 33,A222,  1,  1,  1,  1,  1,  1, 80, 90 
A, 54, 34,A231,  1,  1,  1,  1,  1,  1, 50, 70 
A, 54, 35,A234,  1,  0,  0,  1,  1,  1, 50, 50 
A, 54, 36,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 54, 37,A235,  1,  0,  1,  1,  1,  1, 50, 60 
A, 54, 38,A233,  0,  0,  0,  0,  0,  0, 70, 70 
A, 54, 39,A243,  0,  0,  0,  0,  0,  1, 90, 80 
A, 54, 40,A245,  0,  0,  0,  0,  0,  0, 90, 90 
A, 54, 41,A244,  1,  1,  0,  1,  1,  1, 60, 80 
A, 54, 42,A242,  1,  1,  1,  1,  1,  1,100,100 
A, 54, 43,A241,  1,  1,  1,  1,  1,  1, 60, 80 
A, 54, 44,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 54, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 54, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 54, 47,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A, 54, 48,A263,  1,  1,  1,  1,  1,  1, 80, 90 
A, 54, 49,A262,  1,  1,  1,  1,  1,  1, 50, 60 
A, 55,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 55,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 55,  3,A103,  0,  0,  0,  0,  0,  0, 50, 50 
A, 55,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 55,  5,A112,  1,  1,  1,  1,  1,  1, 80, 80 
A, 55,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 55,  7,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A, 55,  8,A131,  0,  0,  0,  1,  1,  1, 80, 60 
A, 55,  9,A133,  0,  0,  0,  1,  1,  1, 50, 50 
A, 55, 10,A135,  0,  0,  0,  0,  0,  0, 60, 50 
A, 55, 11,A132,  1,  1,  1,  1,  1,  1, 50, 80 
A, 55, 12,A134,  0,  0,  0,  0,  0,  0, 70, 70 
A, 55, 13,A145,  1,  1,  1,  1,  1,  1, 70, 70 
A, 55, 14,A141,  1,  1,  1,  1,  1,  1, 50, 60 
A, 55, 15,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A, 55, 16,A143,  0,  0,  0,  0,  1,  1, 60, 50 
A, 55, 17,A142,  1,  0,  1,  1,  1,  1, 50, 50 
A, 55, 18,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A, 55, 19,A152,  0,  0,  0,  1,  1,  1, 50, 50 
A, 55, 20,A161,  1,  1,  1,  1,  1,  1, 60,100 
A, 55, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 55, 22,A205,  0,  0,  0,  0,  1,  1, 80, 50 
A, 55, 23,A204,  0,  0,  0,  0,  1,  1, 50, 50 
A, 55, 24,A203,  1,  0,  0,  1,  1,  1, 50, 70 
A, 55, 25,A201,  0,  0,  0,  1,  1,  1, 60, 80 
A, 55, 26,A202,  0,  0,  0,  0,  0,  1, 60, 90 
A, 55, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 55, 28,A211,  0,  0,  0,  0,  0,  0, 80, 60 
A, 55, 29,A213,  0,  0,  0,  0,  0,  0, 70, 70 
A, 55, 30,A215,  1,  1,  0,  0,  1,  1, 50, 70 
A, 55, 31,A212,  1,  1,  1,  1,  1,  1, 70, 80 
A, 55, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 55, 33,A222,  0,  1,  1,  0,  1,  1, 50, 70 
A, 55, 34,A231,  0,  0,  0,  0,  0,  0,100, 70 
A, 55, 35,A232,  0,  0,  1,  0,  1,  1, 50, 50 
A, 55, 36,A235,  1,  1,  1,  0,  1,  1, 50, 50 
A, 55, 37,A234,  1,  1,  1,  1,  1,  1, 50, 80 
A, 55, 38,A233,  0,  0,  0,  0,  0,  0, 90, 90 
A, 55, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 55, 40,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A, 55, 41,A241,  0,  0,  0,  0,  0,  0, 70, 50 
A, 55, 42,A242,  1,  1,  1,  1,  1,  1, 50, 60 
A, 55, 43,A244,  1,  1,  1,  1,  1,  1, 80, 80 
A, 55, 44,A251,  1,  0,  0,  0,  0,  0,100,100 
A, 55, 45,A254,  1,  1,  1,  1,  1,  1, 60, 60 
A, 55, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 55, 47,A263,  0,  0,  0,  0,  1,  1, 80, 90 
A, 55, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 55, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 56,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 56,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 56,  3,A103,  1,  1,  1,  1,  1,  1, 70, 70 
A, 56,  4,A113,  0,  1,  1,  1,  1,  1, 60, 70 
A, 56,  5,A112,  1,  1,  1,  1,  1,  1, 80, 90 
A, 56,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 56,  7,A121,  1,  1,  1,  1,  1,  1, 80, 60 
A, 56,  8,A131,  1,  1,  1,  1,  1,  1, 90, 80 
A, 56,  9,A133,  0,  0,  0,  1,  1,  1, 60, 50 
A, 56, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 56, 11,A132,  1,  1,  1,  1,  1,  1, 50, 80 
A, 56, 12,A134,  0,  0,  0,  1,  1,  1, 70, 50 
A, 56, 13,A145,  1,  1,  1,  1,  1,  1, 70, 70 
A, 56, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 56, 15,A144,  0,  1,  1,  1,  1,  1, 50,100 
A, 56, 16,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 56, 17,A142,  0,  1,  1,  1,  1,  1, 50, 60 
A, 56, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A, 56, 19,A152,  0,  1,  1,  1,  1,  1, 50, 70 
A, 56, 20,A161,  1,  1,  1,  1,  1,  1,100, 70 
A, 56, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 56, 22,A205,  1,  1,  1,  1,  1,  1, 70, 80 
A, 56, 23,A204,  1,  1,  1,  1,  1,  1,100,100 
A, 56, 24,A203,  1,  1,  1,  1,  1,  1, 50,100 
A, 56, 25,A201,  1,  1,  1,  1,  1,  1, 60,100 
A, 56, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 56, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 56, 28,A211,  0,  0,  0,  1,  1,  1,100, 50 
A, 56, 29,A215,  0,  0,  1,  1,  1,  1, 50,100 
A, 56, 30,A213,  0,  0,  0,  0,  0,  0, 60, 60 
A, 56, 31,A212,  1,  1,  1,  1,  1,  1,100,100 
A, 56, 32,A223,  1,  1,  1,  1,  1,  1, 90,100 
A, 56, 33,A222,  1,  1,  1,  1,  1,  1, 50, 70 
A, 56, 34,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A, 56, 35,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A, 56, 36,A232,  1,  1,  1,  1,  1,  1, 60, 70 
A, 56, 37,A235,  1,  1,  1,  1,  1,  1, 50, 50 
A, 56, 38,A233,  1,  1,  1,  1,  1,  1, 90, 90 
A, 56, 39,A243,  0,  0,  1,  1,  1,  1, 80, 80 
A, 56, 40,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 56, 41,A242,  1,  1,  1,  1,  1,  1, 70, 90 
A, 56, 42,A241,  1,  1,  1,  1,  1,  1, 60, 80 
A, 56, 43,A244,  0,  0,  1,  1,  1,  1, 60, 80 
A, 56, 44,A251,  0,  0,  0,  0,  0,  0, 90,100 
A, 56, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 56, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 56, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 56, 48,A263,  1,  1,  1,  1,  1,  1, 90, 90 
A, 56, 49,A262,  0,  0,  0,  0,  0,  1, 50, 50 
A, 57,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 57,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 57,  3,A103,  0,  0,  0,  0,  0,  0, 50, 50 
A, 57,  4,A113,  0,  0,  0,  0,  0,  0, 60, 80 
A, 57,  5,A112,  1,  0,  0,  0,  0,  0, 80, 70 
A, 57,  6,A111,  1,  1,  0,  0,  0,  0, 50, 60 
A, 57,  7,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A, 57,  8,A131,  0,  0,  0,  0,  0,  0, 60, 80 
A, 57,  9,A133,  1,  1,  1,  1,  1,  1, 50, 50 
A, 57, 10,A135,  0,  0,  0,  0,  0,  0, 70, 80 
A, 57, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 57, 12,A134,  0,  0,  0,  0,  0,  0, 50, 50 
A, 57, 13,A145,  1,  1,  1,  0,  0,  0, 50, 50 
A, 57, 14,A141,  1,  1,  1,  1,  0,  0, 60, 50 
A, 57, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 57, 16,A144,  1,  1,  1,  0,  0,  0, 50, 90 
A, 57, 17,A142,  1,  1,  1,  1,  1,  1, 90, 80 
A, 57, 18,A151,  1,  1,  1,  0,  0,  0, 50, 50 
A, 57, 19,A152,  1,  1,  1,  1,  1,  1,100,100 
A, 57, 20,A161,  0,  0,  0,  0,  0,  0,100, 70 
A, 57, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 57, 22,A205,  1,  1,  1,  1,  0,  0, 80, 50 
A, 57, 23,A204,  1,  1,  1,  1,  1,  1,100,100 
A, 57, 24,A203,  1,  1,  1,  1,  0,  0, 50, 60 
A, 57, 25,A201,  1,  1,  1,  1,  0,  0, 60, 60 
A, 57, 26,A202,  0,  0,  0,  0,  0,  0, 50, 80 
A, 57, 27,A214,  1,  1,  0,  1,  0,  1, 50, 50 
A, 57, 28,A211,  0,  0,  0,  0,  0,  0, 70, 80 
A, 57, 29,A215,  1,  1,  0,  1,  0,  0, 50, 50 
A, 57, 30,A213,  1,  1,  1,  1,  1,  1, 60, 70 
A, 57, 31,A212,  1,  1,  1,  1,  1,  1, 80, 60 
A, 57, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 57, 33,A222,  1,  1,  1,  1,  1,  1, 50, 60 
A, 57, 34,A231,  0,  0,  0,  1,  0,  0, 80, 80 
A, 57, 35,A235,  1,  0,  1,  1,  1,  0, 50, 50 
A, 57, 36,A234,  1,  0,  1,  1,  1,  0, 50, 50 
A, 57, 37,A232,  1,  1,  1,  1,  1,  1, 70, 50 
A, 57, 38,A233,  1,  1,  1,  1,  1,  0, 50, 50 
A, 57, 39,A243,  1,  1,  1,  1,  1,  1, 80, 70 
A, 57, 40,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 57, 41,A242,  1,  1,  1,  1,  1,  1, 50, 60 
A, 57, 42,A241,  0,  0,  0,  1,  1,  0, 60, 70 
A, 57, 43,A244,  1,  1,  1,  1,  1,  1, 70, 50 
A, 57, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 57, 45,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A, 57, 46,A253,  0,  0,  0,  1,  1,  0, 50, 50 
A, 57, 47,A263,  0,  0,  1,  1,  1,  0, 60, 60 
A, 57, 48,A261,  1,  1,  1,  1,  1,  1,100, 90 
A, 57, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 58,  1,A102,  0,  0,  0,  0,  0,  0, 90,  0 
A, 58,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 58,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 58,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 58,  5,A112,  0,  1,  1,  1,  1,  1, 70, 70 
A, 58,  6,A111,  0,  0,  0,  0,  0,  0, 50, 50 
A, 58,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 58,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 58,  9,A133,  0,  0,  0,  0,  0,  0, 60, 50 
A, 58, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 12,A134,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 13,A145,  0,  0,  0,  1,  1,  1, 70, 60 
A, 58, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 58, 15,A142,  1,  1,  1,  1,  1,  1, 70, 80 
A, 58, 16,A143,  0,  0,  1,  1,  1,  1, 60, 60 
A, 58, 17,A144,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 18,A151,  1,  1,  1,  1,  1,  1, 50, 70 
A, 58, 19,A152,  1,  1,  1,  1,  1,  1, 90,100 
A, 58, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 58, 22,A205,  1,  1,  1,  1,  1,  1, 70, 80 
A, 58, 23,A204,  1,  1,  1,  1,  1,  1, 70, 70 
A, 58, 24,A203,  0,  0,  0,  1,  1,  1, 90, 80 
A, 58, 25,A201,  0,  0,  1,  1,  1,  1, 70, 70 
A, 58, 26,A202,  1,  1,  1,  1,  1,  1, 80, 90 
A, 58, 27,A214,  0,  0,  0,  0,  1,  1,100, 50 
A, 58, 28,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 29,A213,  0,  0,  0,  0,  0,  1, 70, 60 
A, 58, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 31,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A, 58, 32,A223,  1,  1,  1,  1,  1,  1, 90,100 
A, 58, 33,A222,  1,  1,  1,  1,  1,  1, 50, 80 
A, 58, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 58, 36,A232,  0,  1,  1,  1,  1,  1, 50, 50 
A, 58, 37,A235,  1,  1,  1,  1,  1,  1, 50, 50 
A, 58, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 39,A243,  0,  0,  1,  1,  1,  1, 70, 80 
A, 58, 40,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 58, 41,A242,  0,  0,  1,  1,  1,  1, 50, 80 
A, 58, 42,A241,  1,  0,  1,  1,  1,  1, 60, 70 
A, 58, 43,A244,  1,  1,  1,  1,  1,  1, 80, 80 
A, 58, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 58, 45,A254,  0,  0,  0,  1,  1,  1, 50, 50 
A, 58, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 58, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 58, 48,A263,  0,  0,  0,  0,  0,  0, 90, 60 
A, 58, 49,A262,  1,  1,  1,  1,  1,  1, 90, 90 
A, 59,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A, 59,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 59,  3,A103,  0,  0,  1,  1,  1,  1, 50, 50 
A, 59,  4,A113,  0,  0,  1,  1,  1,  1, 70, 70 
A, 59,  5,A112,  0,  0,  1,  1,  1,  1, 80, 90 
A, 59,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 59,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 59,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 59,  9,A133,  0,  0,  0,  1,  1,  1, 50, 60 
A, 59, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 59, 11,A132,  0,  0,  0,  1,  1,  1,100, 80 
A, 59, 12,A134,  0,  0,  0,  1,  1,  1, 80, 50 
A, 59, 13,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A, 59, 14,A141,  0,  0,  0,  0,  1,  1, 60, 50 
A, 59, 15,A144,  0,  0,  0,  0,  1,  1, 50,100 
A, 59, 16,A143,  1,  1,  1,  1,  1,  1, 70, 70 
A, 59, 17,A142,  1,  1,  1,  1,  1,  1, 50, 70 
A, 59, 18,A151,  1,  1,  1,  1,  1,  1, 60, 70 
A, 59, 19,A152,  0,  1,  1,  1,  1,  1, 50, 70 
A, 59, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 59, 21,A162,  0,  0,  0,  0,  0,  0, 60, 50 
A, 59, 22,A205,  1,  1,  1,  1,  1,  1, 70, 70 
A, 59, 23,A204,  1,  1,  1,  1,  1,  1, 60, 60 
A, 59, 24,A203,  1,  1,  1,  1,  1,  1, 90,100 
A, 59, 25,A201,  1,  1,  1,  1,  1,  1, 80, 80 
A, 59, 26,A202,  1,  0,  0,  1,  1,  1, 60, 90 
A, 59, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 59, 28,A211,  0,  0,  0,  1,  1,  1, 60, 60 
A, 59, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 59, 30,A213,  0,  0,  0,  0,  0,  0, 70, 60 
A, 59, 31,A212,  1,  1,  1,  1,  1,  1, 50, 60 
A, 59, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 59, 33,A222,  0,  0,  0,  1,  1,  1, 50, 70 
A, 59, 34,A231,  0,  0,  0,  0,  0,  1,100, 60 
A, 59, 35,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A, 59, 36,A235,  0,  0,  1,  1,  1,  1, 50, 50 
A, 59, 37,A233,  0,  0,  0,  0,  0,  0, 80, 50 
A, 59, 38,A243,  1,  1,  1,  1,  1,  1, 80, 80 
A, 59, 39,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 59, 40,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 59, 41,A241,  0,  0,  0,  0,  0,  0, 50, 50 
A, 59, 42,A244,  1,  1,  1,  1,  1,  1, 60, 70 
A, 59, 43,A251,  0,  0,  0,  0,  0,  0, 80, 90 
A, 59, 44,A254,  1,  0,  0,  0,  0,  1, 50, 50 
A, 59, 45,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A, 59, 46,A263,  1,  1,  0,  1,  1,  1, 70, 80 
A, 59, 47,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A, 59, 48,A262,  1,  1,  1,  1,  1,  1, 80, 80 
A, 60,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 60,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 60,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 60,  4,A113,  0,  1,  1,  1,  1,  1, 60, 80 
A, 60,  5,A112,  1,  1,  1,  1,  1,  1, 70, 90 
A, 60,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 60,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 60,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 60,  9,A133,  0,  0,  0,  0,  0,  0, 60, 60 
A, 60, 10,A135,  0,  0,  1,  1,  1,  1, 50, 80 
A, 60, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 60, 12,A134,  0,  0,  0,  1,  1,  1, 50, 50 
A, 60, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 60, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 60, 15,A144,  0,  0,  0,  1,  1,  1, 50,100 
A, 60, 16,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 60, 17,A142,  0,  1,  1,  1,  1,  1, 50, 50 
A, 60, 18,A151,  0,  0,  0,  0,  0,  0, 70, 60 
A, 60, 19,A152,  0,  0,  0,  1,  1,  1, 80, 60 
A, 60, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 60, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 60, 22,A205,  0,  0,  0,  0,  1,  1, 60, 50 
A, 60, 23,A204,  1,  1,  1,  1,  1,  1,100,100 
A, 60, 24,A203,  0,  1,  0,  1,  1,  1, 50, 90 
A, 60, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 60, 26,A202,  0,  0,  0,  1,  1,  1, 80, 80 
A, 60, 27,A214,  0,  0,  0,  0,  1,  1, 50, 50 
A, 60, 28,A211,  0,  0,  0,  0,  0,  1,100, 50 
A, 60, 29,A215,  0,  0,  0,  0,  0,  1,100, 60 
A, 60, 30,A213,  0,  0,  0,  0,  0,  0, 70, 70 
A, 60, 31,A212,  0,  0,  0,  0,  0,  1, 60, 50 
A, 60, 32,A223,  0,  0,  0,  0,  1,  1, 90, 70 
A, 60, 33,A222,  0,  0,  0,  0,  0,  1, 60, 70 
A, 60, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 60, 35,A234,  0,  0,  0,  0,  0,  1, 50, 50 
A, 60, 36,A232,  0,  0,  0,  0,  0,  1, 50, 50 
A, 60, 37,A235,  0,  0,  0,  0,  0,  1, 50, 50 
A, 60, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 60, 39,A243,  0,  0,  0,  0,  0,  0, 80, 70 
A, 60, 40,A245,  0,  0,  0,  0,  0,  0, 90, 90 
A, 60, 41,A242,  0,  0,  0,  0,  0,  1, 50, 50 
A, 60, 42,A241,  1,  1,  1,  0,  1,  1, 50, 60 
A, 60, 43,A244,  0,  0,  0,  0,  0,  1, 70, 50 
A, 60, 44,A251,  0,  0,  0,  0,  0,  0, 90, 80 
A, 60, 45,A254,  0,  0,  0,  0,  0,  0, 50, 50 
A, 60, 46,A253,  0,  0,  0,  0,  0,  1, 50, 50 
A, 60, 47,A261,  0,  0,  0,  0,  0,  0,100,100 
A, 60, 48,A262,  0,  0,  0,  0,  0,  0, 70, 70 
A, 61,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A, 61,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 61,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 61,  4,A113,  1,  1,  1,  1,  1,  1, 60, 80 
A, 61,  5,A112,  1,  1,  1,  1,  1,  1, 90,100 
A, 61,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 61,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 61,  8,A131,  1,  1,  1,  1,  1,  1, 70, 80 
A, 61,  9,A133,  0,  0,  1,  1,  1,  1, 50, 60 
A, 61, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 12,A134,  0,  0,  1,  1,  1,  1, 50, 60 
A, 61, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 61, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 15,A144,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 16,A142,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 17,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 18,A151,  0,  0,  0,  0,  0,  0,100,100 
A, 61, 19,A152,  0,  0,  0,  1,  1,  1, 80, 50 
A, 61, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 61, 22,A205,  1,  1,  1,  1,  1,  1, 70, 80 
A, 61, 23,A204,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 24,A203,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 25,A201,  1,  1,  1,  1,  1,  1, 60, 90 
A, 61, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 28,A211,  0,  1,  1,  1,  1,  1, 60, 60 
A, 61, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 30,A213,  0,  0,  0,  0,  0,  0, 80,100 
A, 61, 31,A212,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 33,A222,  1,  1,  1,  1,  1,  1, 60, 70 
A, 61, 34,A231,  1,  1,  1,  1,  1,  1, 60, 70 
A, 61, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 61, 36,A232,  1,  1,  1,  1,  1,  1, 90,100 
A, 61, 37,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 61, 40,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 41,A242,  0,  0,  1,  1,  1,  1, 70, 80 
A, 61, 42,A241,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 43,A244,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 45,A254,  1,  1,  1,  1,  1,  1, 70, 80 
A, 61, 46,A253,  1,  1,  1,  1,  1,  1, 50, 70 
A, 61, 47,A263,  0,  0,  1,  1,  1,  1, 80, 60 
A, 61, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 61, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 62,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 62,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 62,  3,A103,  0,  0,  0,  0,  0,  0, 50, 50 
A, 62,  4,A113,  0,  0,  0,  0,  0,  0, 70, 80 
A, 62,  5,A112,  1,  0,  0,  0,  0,  0, 50, 70 
A, 62,  6,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A, 62,  7,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A, 62,  8,A131,  0,  0,  0,  0,  0,  0, 60, 70 
A, 62,  9,A133,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 10,A135,  1,  1,  0,  0,  0,  0, 70, 70 
A, 62, 11,A132,  0,  0,  0,  0,  0,  0, 70, 80 
A, 62, 12,A134,  1,  1,  0,  0,  0,  0, 50, 50 
A, 62, 13,A145,  1,  1,  0,  0,  0,  0, 60, 50 
A, 62, 14,A141,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 15,A142,  1,  1,  1,  0,  0,  0, 50, 60 
A, 62, 16,A143,  0,  0,  0,  0,  0,  0, 50, 60 
A, 62, 17,A144,  1,  1,  0,  0,  0,  0, 50,100 
A, 62, 18,A151,  0,  0,  0,  0,  0,  0, 50, 50 
A, 62, 19,A152,  0,  0,  0,  0,  0,  0, 70, 90 
A, 62, 20,A161,  0,  0,  0,  0,  0,  0,100, 90 
A, 62, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 62, 22,A205,  0,  0,  0,  0,  0,  0, 50, 50 
A, 62, 23,A204,  0,  0,  0,  0,  0,  0, 90, 90 
A, 62, 24,A203,  0,  0,  0,  0,  0,  0, 60,100 
A, 62, 25,A201,  0,  0,  0,  0,  0,  0, 50, 60 
A, 62, 26,A202,  0,  0,  0,  0,  0,  0, 80,100 
A, 62, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 62, 28,A211,  0,  0,  0,  0,  0,  0, 80, 80 
A, 62, 29,A213,  0,  0,  0,  0,  0,  0, 60, 70 
A, 62, 30,A215,  0,  0,  0,  0,  0,  0, 50, 90 
A, 62, 31,A212,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 32,A223,  0,  0,  0,  0,  0,  0, 90,100 
A, 62, 33,A222,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 34,A231,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 35,A234,  0,  0,  1,  1,  1,  1, 50, 50 
A, 62, 36,A232,  1,  0,  0,  0,  0,  0, 50, 50 
A, 62, 37,A235,  0,  0,  0,  0,  0,  0, 50, 50 
A, 62, 38,A233,  1,  1,  1,  1,  1,  1, 80, 60 
A, 62, 39,A243,  1,  1,  1,  0,  0,  0, 50, 80 
A, 62, 40,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A, 62, 41,A242,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 42,A241,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 43,A244,  0,  0,  0,  0,  0,  0, 80, 80 
A, 62, 44,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A, 62, 45,A254,  0,  0,  0,  0,  0,  0, 50, 70 
A, 62, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 62, 47,A263,  1,  1,  1,  0,  0,  0, 80, 80 
A, 62, 48,A261,  1,  1,  1,  1,  0,  1,100,100 
A, 62, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 63,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 63,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 63,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 63,  4,A113,  1,  1,  1,  1,  1,  1, 70, 90 
A, 63,  5,A112,  1,  1,  1,  1,  1,  1, 90,100 
A, 63,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 63,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 63,  8,A131,  0,  0,  1,  1,  1,  1, 60, 50 
A, 63,  9,A133,  0,  0,  0,  0,  0,  0, 50, 50 
A, 63, 10,A135,  1,  1,  1,  1,  1,  1, 50, 80 
A, 63, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 63, 12,A134,  1,  1,  1,  1,  1,  1, 60, 60 
A, 63, 13,A145,  0,  0,  1,  1,  1,  1, 50, 50 
A, 63, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 63, 15,A144,  0,  0,  1,  1,  1,  1, 50,100 
A, 63, 16,A143,  0,  0,  0,  1,  1,  1, 50, 60 
A, 63, 17,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A, 63, 18,A151,  1,  0,  0,  1,  1,  1, 50, 50 
A, 63, 19,A152,  1,  1,  1,  1,  1,  1, 90,100 
A, 63, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 63, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 63, 22,A205,  0,  0,  0,  0,  1,  1, 70, 50 
A, 63, 23,A204,  1,  0,  0,  1,  1,  1, 50, 50 
A, 63, 24,A203,  1,  0,  0,  1,  1,  1, 60, 80 
A, 63, 25,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 63, 26,A202,  1,  1,  1,  1,  1,  1,100, 70 
A, 63, 27,A214,  1,  1,  0,  1,  1,  1, 50, 50 
A, 63, 28,A211,  1,  1,  1,  1,  1,  1, 70, 90 
A, 63, 29,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 63, 30,A213,  0,  0,  0,  0,  0,  0, 70, 80 
A, 63, 31,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A, 63, 32,A223,  1,  1,  1,  1,  1,  1, 90, 90 
A, 63, 33,A222,  1,  1,  1,  1,  1,  1, 50, 80 
A, 63, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 63, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 63, 36,A232,  0,  1,  1,  1,  1,  1, 50, 50 
A, 63, 37,A235,  1,  1,  1,  1,  1,  1, 50, 70 
A, 63, 38,A233,  0,  0,  1,  1,  1,  1, 90, 90 
A, 63, 39,A243,  1,  1,  1,  1,  1,  1, 60, 90 
A, 63, 40,A245,  1,  1,  1,  1,  1,  1, 70, 70 
A, 63, 41,A242,  0,  0,  1,  1,  1,  1, 50, 80 
A, 63, 42,A241,  0,  0,  0,  0,  1,  1, 60, 70 
A, 63, 43,A244,  1,  1,  1,  1,  1,  1, 70, 80 
A, 63, 44,A251,  0,  0,  0,  0,  0,  0, 90,100 
A, 63, 45,A254,  1,  1,  1,  1,  1,  1, 50, 70 
A, 63, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 63, 47,A263,  1,  1,  1,  1,  1,  1, 80, 80 
A, 63, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 63, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 64,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 64,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 64,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 64,  4,A113,  0,  1,  1,  1,  1,  1, 70, 70 
A, 64,  5,A112,  1,  1,  1,  1,  1,  1, 90, 80 
A, 64,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 64,  7,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A, 64,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 64,  9,A133,  1,  1,  1,  1,  1,  1, 50, 70 
A, 64, 10,A135,  0,  0,  1,  1,  1,  1, 60, 50 
A, 64, 11,A132,  0,  0,  1,  1,  1,  1, 50, 50 
A, 64, 12,A134,  0,  0,  1,  1,  1,  1, 50, 50 
A, 64, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 64, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 64, 15,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 64, 16,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 64, 17,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 64, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A, 64, 19,A152,  0,  1,  1,  1,  1,  1, 50, 70 
A, 64, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 64, 21,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A, 64, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 64, 23,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A, 64, 24,A203,  1,  0,  1,  1,  1,  1, 50, 70 
A, 64, 25,A201,  1,  1,  1,  1,  1,  1, 50, 70 
A, 64, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 64, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 64, 28,A211,  1,  1,  1,  1,  1,  1, 70, 70 
A, 64, 29,A213,  1,  1,  1,  1,  1,  1, 80, 60 
A, 64, 30,A215,  0,  0,  1,  1,  1,  1, 50,100 
A, 64, 31,A212,  1,  1,  1,  1,  1,  1, 60,100 
A, 64, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 64, 33,A222,  1,  1,  1,  1,  1,  1, 50, 90 
A, 64, 34,A231,  1,  1,  1,  1,  1,  1, 60, 70 
A, 64, 35,A232,  1,  1,  1,  1,  1,  1, 60, 60 
A, 64, 36,A234,  1,  1,  1,  1,  1,  1, 50, 70 
A, 64, 37,A235,  1,  1,  1,  1,  1,  1, 50, 50 
A, 64, 38,A233,  1,  1,  1,  1,  1,  1, 60, 80 
A, 64, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 64, 40,A244,  1,  1,  1,  1,  1,  1, 70,100 
A, 64, 41,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A, 64, 42,A242,  0,  0,  1,  1,  1,  1, 50, 80 
A, 64, 43,A241,  1,  1,  1,  1,  1,  1, 60, 90 
A, 64, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 64, 45,A254,  0,  0,  0,  1,  1,  1, 50, 50 
A, 64, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 64, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 64, 48,A263,  1,  1,  1,  1,  1,  1, 80, 90 
A, 64, 49,A262,  0,  0,  0,  1,  1,  1, 50, 50 
A, 65,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 65,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 65,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 65,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 65,  5,A112,  0,  1,  1,  1,  1,  1, 90, 80 
A, 65,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 65,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 65,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 65,  9,A133,  1,  1,  1,  1,  1,  1, 50, 70 
A, 65, 10,A135,  0,  0,  0,  1,  1,  1, 70, 70 
A, 65, 11,A132,  1,  1,  1,  1,  1,  1, 50, 80 
A, 65, 12,A134,  1,  1,  1,  1,  1,  1, 50, 80 
A, 65, 13,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A, 65, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 65, 15,A143,  0,  0,  0,  1,  1,  1, 90, 60 
A, 65, 16,A142,  1,  1,  1,  1,  1,  1, 60, 60 
A, 65, 17,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 65, 18,A151,  1,  1,  1,  1,  1,  1, 50, 70 
A, 65, 19,A152,  1,  1,  1,  1,  1,  1, 70, 80 
A, 65, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 65, 21,A162,  0,  0,  1,  1,  1,  1, 50, 50 
A, 65, 22,A205,  0,  0,  0,  0,  1,  1, 70, 50 
A, 65, 23,A204,  0,  0,  1,  1,  1,  1, 50, 50 
A, 65, 24,A203,  1,  0,  1,  1,  1,  1, 50, 80 
A, 65, 25,A201,  0,  0,  1,  1,  1,  1, 50, 90 
A, 65, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 65, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 65, 28,A211,  1,  1,  1,  1,  1,  1, 70,100 
A, 65, 29,A213,  0,  0,  0,  0,  1,  1, 50, 60 
A, 65, 30,A215,  1,  0,  1,  1,  1,  1, 50,100 
A, 65, 31,A212,  0,  0,  0,  1,  1,  1, 50, 80 
A, 65, 32,A223,  1,  0,  1,  1,  1,  1, 80,100 
A, 65, 33,A222,  1,  1,  1,  1,  1,  1, 50, 90 
A, 65, 34,A231,  1,  1,  1,  1,  1,  1, 60, 80 
A, 65, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 65, 36,A232,  1,  1,  1,  1,  1,  1, 50, 50 
A, 65, 37,A235,  1,  1,  1,  1,  1,  1, 90, 90 
A, 65, 38,A233,  0,  0,  0,  0,  0,  1, 80, 80 
A, 65, 39,A243,  0,  0,  0,  0,  1,  1, 80, 90 
A, 65, 40,A245,  0,  0,  0,  0,  0,  0, 60, 60 
A, 65, 41,A242,  0,  0,  0,  0,  1,  1, 50, 70 
A, 65, 42,A241,  0,  0,  0,  0,  0,  1, 50, 70 
A, 65, 43,A244,  0,  0,  0,  0,  0,  1, 80, 60 
A, 65, 44,A251,  0,  0,  0,  0,  0,  0,100, 80 
A, 65, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 65, 46,A253,  0,  0,  0,  0,  0,  1, 50, 50 
A, 65, 47,A263,  0,  0,  0,  0,  1,  1, 90, 90 
A, 65, 48,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 65, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 66,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 66,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 66,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 66,  4,A113,  1,  1,  1,  1,  1,  1, 70,100 
A, 66,  5,A112,  1,  1,  1,  1,  1,  1, 90, 90 
A, 66,  6,A111,  1,  1,  1,  1,  1,  1, 60, 70 
A, 66,  7,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A, 66,  8,A131,  1,  1,  1,  1,  1,  1, 60, 60 
A, 66,  9,A133,  1,  1,  1,  1,  1,  1, 70, 80 
A, 66, 10,A135,  1,  1,  1,  1,  1,  1, 80, 80 
A, 66, 11,A132,  1,  1,  1,  1,  1,  1, 80, 80 
A, 66, 12,A134,  1,  1,  1,  1,  1,  1, 80, 90 
A, 66, 13,A145,  1,  1,  1,  1,  1,  1, 80, 80 
A, 66, 14,A141,  1,  1,  1,  1,  1,  1, 70,100 
A, 66, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 66, 16,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 66, 17,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 66, 18,A151,  1,  1,  1,  1,  1,  1, 80, 90 
A, 66, 19,A152,  1,  1,  1,  1,  1,  1, 80,100 
A, 66, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 66, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 66, 22,A205,  1,  1,  1,  1,  1,  1, 80, 90 
A, 66, 23,A204,  1,  1,  1,  1,  1,  1, 90,100 
A, 66, 24,A203,  1,  1,  1,  1,  1,  1, 60,100 
A, 66, 25,A201,  1,  1,  1,  1,  1,  1, 60, 80 
A, 66, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 66, 27,A214,  1,  1,  1,  1,  1,  1, 50,100 
A, 66, 28,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 66, 29,A213,  1,  1,  1,  1,  1,  1, 80,100 
A, 66, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 66, 31,A212,  1,  1,  1,  1,  1,  1, 70, 90 
A, 66, 32,A223,  1,  1,  1,  1,  1,  1, 90,100 
A, 66, 33,A222,  1,  1,  1,  1,  1,  1, 80, 90 
A, 66, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 66, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 66, 36,A232,  1,  1,  1,  1,  1,  1, 50, 50 
A, 66, 37,A235,  1,  1,  1,  1,  1,  1, 90, 90 
A, 66, 38,A233,  1,  1,  1,  1,  1,  1, 70, 80 
A, 66, 39,A243,  1,  1,  1,  1,  1,  1, 80,100 
A, 66, 40,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 66, 41,A242,  1,  1,  1,  1,  1,  1, 50, 90 
A, 66, 42,A241,  1,  1,  1,  1,  1,  1, 70, 90 
A, 66, 43,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A, 66, 44,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A, 66, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 66, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 66, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 66, 48,A263,  1,  1,  1,  1,  1,  1, 80, 90 
A, 66, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 67,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 67,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 67,  3,A103,  1,  1,  1,  1,  1,  1, 90, 90 
A, 67,  4,A113,  0,  1,  1,  1,  1,  1, 60, 60 
A, 67,  5,A112,  1,  1,  1,  1,  1,  1, 90, 90 
A, 67,  6,A111,  1,  1,  1,  1,  1,  1, 90,100 
A, 67,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 67,  8,A131,  0,  0,  0,  1,  1,  1, 60, 50 
A, 67,  9,A133,  1,  1,  1,  1,  1,  1, 70, 80 
A, 67, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 67, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 67, 12,A134,  1,  1,  1,  1,  1,  1, 50, 80 
A, 67, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 67, 14,A141,  1,  1,  1,  1,  1,  1, 50, 90 
A, 67, 15,A143,  0,  0,  0,  1,  1,  1, 60, 60 
A, 67, 16,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 67, 17,A142,  0,  0,  0,  1,  1,  1, 50, 60 
A, 67, 18,A151,  0,  0,  0,  1,  1,  1, 70, 50 
A, 67, 19,A152,  1,  0,  0,  1,  1,  1, 50, 70 
A, 67, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 67, 21,A162,  1,  1,  1,  1,  1,  1, 80, 80 
A, 67, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 67, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 67, 24,A203,  1,  1,  1,  1,  1,  1, 60,100 
A, 67, 25,A201,  1,  1,  1,  1,  1,  1, 60, 90 
A, 67, 26,A202,  0,  0,  0,  1,  1,  1, 60, 80 
A, 67, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 67, 28,A213,  0,  0,  0,  0,  1,  1, 60, 80 
A, 67, 29,A211,  0,  0,  0,  1,  1,  1, 50, 50 
A, 67, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 67, 31,A212,  0,  0,  0,  1,  1,  1, 50, 60 
A, 67, 32,A223,  1,  1,  0,  1,  1,  1,100,100 
A, 67, 33,A222,  1,  0,  0,  1,  1,  1, 50, 90 
A, 67, 34,A231,  1,  0,  0,  1,  1,  1, 60, 70 
A, 67, 35,A232,  0,  0,  0,  0,  0,  0, 50, 50 
A, 67, 36,A234,  0,  0,  0,  0,  1,  1, 50, 50 
A, 67, 37,A235,  1,  0,  0,  1,  1,  1, 60, 50 
A, 67, 38,A233,  1,  1,  1,  1,  1,  1, 90, 90 
A, 67, 39,A243,  0,  0,  0,  0,  1,  1, 70, 90 
A, 67, 40,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 67, 41,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 67, 42,A241,  1,  1,  1,  1,  1,  1, 90, 90 
A, 67, 43,A244,  1,  1,  1,  1,  1,  1, 60, 70 
A, 67, 44,A251,  0,  0,  0,  1,  1,  1,100,100 
A, 67, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 67, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 67, 47,A263,  0,  0,  0,  0,  0,  0, 50, 50 
A, 67, 48,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 67, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 68,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A, 68,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 68,  3,A103,  1,  1,  1,  1,  1,  1, 60, 60 
A, 68,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 68,  5,A112,  1,  1,  1,  1,  1,  1, 90, 90 
A, 68,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 68,  7,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A, 68,  8,A131,  1,  1,  1,  1,  1,  1, 70, 80 
A, 68,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 68, 10,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A, 68, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 68, 12,A134,  1,  1,  1,  1,  1,  1, 70, 90 
A, 68, 13,A145,  0,  0,  1,  1,  1,  1, 70, 60 
A, 68, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 68, 15,A143,  1,  1,  1,  1,  1,  1, 60, 70 
A, 68, 16,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 68, 17,A144,  0,  0,  0,  1,  1,  1, 50,100 
A, 68, 18,A151,  1,  1,  1,  1,  1,  1, 70, 90 
A, 68, 19,A152,  1,  1,  1,  1,  1,  1, 70, 90 
A, 68, 20,A161,  1,  1,  1,  1,  1,  1,100, 90 
A, 68, 21,A162,  1,  1,  1,  1,  1,  1, 80, 80 
A, 68, 22,A205,  1,  1,  1,  1,  1,  1, 80, 80 
A, 68, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 68, 24,A203,  1,  1,  1,  1,  1,  1, 60,100 
A, 68, 25,A201,  1,  1,  1,  1,  1,  1, 50, 90 
A, 68, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 68, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 68, 28,A215,  0,  0,  1,  1,  1,  1, 50, 80 
A, 68, 29,A211,  0,  0,  0,  1,  1,  1, 50, 60 
A, 68, 30,A213,  1,  1,  1,  1,  1,  1, 80, 60 
A, 68, 31,A212,  1,  1,  1,  1,  1,  1, 50,100 
A, 68, 32,A223,  1,  1,  1,  1,  1,  1, 80,100 
A, 68, 33,A222,  1,  1,  1,  1,  1,  1, 80, 90 
A, 68, 34,A231,  0,  0,  0,  0,  1,  1, 80, 60 
A, 68, 35,A232,  1,  1,  1,  1,  1,  1, 50, 60 
A, 68, 36,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A, 68, 37,A235,  1,  1,  1,  1,  1,  1, 50, 70 
A, 68, 38,A233,  1,  1,  1,  1,  1,  1, 70, 90 
A, 68, 39,A243,  1,  1,  1,  1,  1,  1, 90, 90 
A, 68, 40,A242,  1,  1,  1,  1,  1,  1, 70,100 
A, 68, 41,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 68, 42,A244,  1,  1,  1,  1,  1,  1, 80, 80 
A, 68, 43,A241,  1,  1,  1,  1,  1,  1, 80, 90 
A, 68, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 68, 45,A254,  1,  1,  1,  1,  1,  1, 50, 70 
A, 68, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 68, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 68, 48,A263,  0,  1,  1,  1,  1,  1, 90, 80 
A, 68, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 69,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 69,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 69,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 69,  4,A113,  0,  1,  1,  1,  1,  1, 60, 70 
A, 69,  5,A112,  0,  1,  1,  1,  1,  1, 80, 80 
A, 69,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 69,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 69,  8,A131,  0,  0,  0,  0,  0,  0, 70, 70 
A, 69,  9,A133,  1,  1,  1,  1,  1,  1, 70, 80 
A, 69, 10,A135,  1,  1,  1,  1,  1,  1, 60, 80 
A, 69, 11,A132,  0,  0,  0,  1,  1,  1, 70, 60 
A, 69, 12,A134,  0,  0,  0,  1,  1,  1, 50, 50 
A, 69, 13,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A, 69, 14,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A, 69, 15,A143,  1,  1,  1,  1,  1,  1, 60, 60 
A, 69, 16,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A, 69, 17,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A, 69, 18,A151,  0,  0,  0,  0,  1,  1, 70, 50 
A, 69, 19,A152,  0,  0,  0,  0,  1,  1, 80, 70 
A, 69, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 69, 21,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A, 69, 22,A205,  1,  1,  1,  1,  1,  1, 80, 90 
A, 69, 23,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A, 69, 24,A203,  1,  0,  1,  1,  1,  1, 50,100 
A, 69, 25,A201,  0,  0,  1,  1,  1,  1, 50, 70 
A, 69, 26,A202,  0,  0,  0,  1,  1,  1,100,100 
A, 69, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 69, 28,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A, 69, 29,A213,  0,  0,  0,  0,  1,  1, 80, 90 
A, 69, 30,A215,  0,  0,  0,  1,  1,  1,100,100 
A, 69, 31,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A, 69, 32,A223,  0,  0,  0,  1,  1,  1, 50, 70 
A, 69, 33,A222,  0,  0,  0,  1,  1,  0, 70, 70 
A, 69, 34,A231,  0,  0,  0,  1,  1,  1, 70, 70 
A, 69, 35,A232,  0,  0,  0,  1,  1,  1, 50, 50 
A, 69, 36,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 69, 37,A235,  0,  1,  0,  1,  1,  1, 50, 50 
A, 69, 38,A233,  0,  0,  0,  0,  0,  1, 50, 50 
A, 69, 39,A243,  0,  0,  0,  1,  1,  1, 70, 90 
A, 69, 40,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 69, 41,A244,  0,  1,  0,  1,  1,  1, 60, 60 
A, 69, 42,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 69, 43,A241,  0,  0,  0,  0,  0,  1, 50, 60 
A, 69, 44,A251,  0,  1,  1,  1,  1,  1, 90, 90 
A, 69, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 69, 46,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A, 69, 47,A263,  0,  0,  0,  0,  0,  0, 90, 50 
A, 69, 48,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 69, 49,A262,  1,  1,  1,  1,  1,  1, 80, 80 
A, 70,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 70,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 70,  3,A103,  1,  1,  1,  1,  1,  1, 70, 50 
A, 70,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 70,  5,A112,  1,  1,  1,  1,  1,  1, 80, 90 
A, 70,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 70,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 70,  8,A131,  0,  0,  1,  1,  1,  1, 70, 50 
A, 70,  9,A133,  0,  0,  0,  1,  1,  1, 60, 50 
A, 70, 10,A135,  0,  0,  1,  1,  1,  1, 60, 60 
A, 70, 11,A132,  1,  1,  1,  1,  1,  1, 90, 90 
A, 70, 12,A134,  1,  1,  1,  1,  1,  1, 50, 80 
A, 70, 13,A145,  1,  1,  1,  1,  1,  1, 80, 80 
A, 70, 14,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A, 70, 15,A143,  1,  1,  1,  1,  1,  1, 50, 70 
A, 70, 16,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 70, 17,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 70, 18,A151,  1,  1,  1,  1,  1,  1, 50, 80 
A, 70, 19,A152,  0,  1,  1,  1,  1,  1, 60, 60 
A, 70, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 70, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 70, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 70, 23,A204,  0,  1,  0,  1,  1,  1, 50, 50 
A, 70, 24,A203,  1,  1,  1,  1,  1,  1, 50, 90 
A, 70, 25,A201,  1,  1,  1,  1,  1,  1, 50, 80 
A, 70, 26,A202,  1,  1,  1,  1,  1,  1, 70,100 
A, 70, 27,A214,  0,  1,  0,  1,  1,  1, 50, 50 
A, 70, 28,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A, 70, 29,A211,  0,  0,  0,  0,  0,  0, 90, 90 
A, 70, 30,A215,  0,  0,  0,  1,  1,  1,100,100 
A, 70, 31,A212,  1,  1,  1,  1,  1,  1, 50, 80 
A, 70, 32,A223,  1,  1,  1,  1,  1,  1, 90, 90 
A, 70, 33,A222,  0,  1,  1,  1,  1,  0, 50, 70 
A, 70, 34,A231,  1,  1,  1,  1,  1,  1, 80, 80 
A, 70, 35,A232,  1,  1,  1,  1,  1,  1, 50, 60 
A, 70, 36,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 70, 37,A235,  1,  1,  1,  1,  1,  1, 50, 50 
A, 70, 38,A233,  1,  1,  1,  1,  1,  1, 90,100 
A, 70, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 70, 40,A244,  0,  0,  1,  1,  1,  1, 80, 80 
A, 70, 41,A245,  1,  1,  1,  1,  1,  1, 70, 70 
A, 70, 42,A241,  1,  1,  1,  1,  1,  1, 60, 70 
A, 70, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 70, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 70, 45,A254,  1,  1,  1,  1,  1,  1, 60, 80 
A, 70, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 70, 47,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 70, 48,A263,  1,  1,  1,  1,  1,  1, 70, 90 
A, 70, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 71,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 71,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 71,  3,A103,  1,  1,  1,  1,  1,  1, 70, 80 
A, 71,  4,A113,  1,  1,  1,  1,  1,  1, 60, 60 
A, 71,  5,A112,  0,  1,  1,  1,  1,  1, 90, 90 
A, 71,  6,A111,  0,  0,  1,  1,  1,  1, 60, 60 
A, 71,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 71,  8,A131,  0,  0,  0,  0,  0,  0, 70, 50 
A, 71,  9,A133,  1,  1,  1,  1,  1,  1, 60, 70 
A, 71, 10,A135,  0,  0,  0,  0,  0,  0, 80, 80 
A, 71, 11,A132,  0,  0,  0,  1,  1,  1,100, 80 
A, 71, 12,A134,  0,  0,  0,  1,  1,  1, 60, 50 
A, 71, 13,A145,  1,  1,  0,  1,  1,  1, 60, 50 
A, 71, 14,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A, 71, 15,A143,  0,  0,  0,  0,  0,  0, 90, 90 
A, 71, 16,A144,  1,  1,  1,  1,  1,  1, 80, 90 
A, 71, 17,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 71, 18,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A, 71, 19,A152,  0,  0,  0,  0,  1,  1, 90, 80 
A, 71, 20,A161,  1,  1,  1,  1,  1,  1,100, 80 
A, 71, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 71, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 71, 23,A204,  0,  0,  0,  0,  1,  1, 60, 50 
A, 71, 24,A203,  0,  0,  0,  1,  1,  1, 70, 80 
A, 71, 25,A201,  0,  0,  0,  0,  0,  0, 80, 70 
A, 71, 26,A202,  0,  0,  0,  0,  1,  1,100,100 
A, 71, 27,A214,  0,  1,  0,  1,  1,  1, 50, 50 
A, 71, 28,A213,  0,  0,  0,  0,  0,  0, 80, 70 
A, 71, 29,A211,  0,  0,  0,  0,  1,  1, 80, 50 
A, 71, 30,A215,  0,  0,  0,  0,  0,  0,100,100 
A, 71, 31,A212,  1,  1,  1,  1,  1,  1,100,100 
A, 71, 32,A223,  0,  0,  0,  0,  1,  1,100, 90 
A, 71, 33,A222,  0,  0,  0,  0,  0,  0,100,100 
A, 71, 34,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A, 71, 35,A232,  1,  1,  1,  1,  1,  1, 80, 80 
A, 71, 36,A234,  1,  1,  1,  0,  1,  1, 50, 50 
A, 71, 37,A235,  0,  0,  0,  0,  1,  1, 90, 80 
A, 71, 38,A233,  0,  0,  0,  0,  0,  0,100,100 
A, 71, 39,A243,  0,  0,  0,  0,  0,  0,100,100 
A, 71, 40,A245,  0,  0,  0,  0,  0,  0, 90, 90 
A, 71, 41,A242,  1,  1,  0,  0,  1,  1, 50, 60 
A, 71, 42,A241,  0,  0,  0,  0,  0,  0, 70, 50 
A, 71, 43,A244,  0,  0,  0,  0,  0,  0, 60, 60 
A, 71, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 71, 45,A254,  0,  0,  0,  0,  0,  0, 60, 50 
A, 71, 46,A253,  1,  1,  1,  1,  1,  1, 60, 70 
A, 71, 47,A263,  0,  0,  0,  0,  0,  1, 80, 60 
A, 71, 48,A261,  0,  0,  0,  0,  0,  0, 90, 90 
A, 71, 49,A262,  0,  0,  0,  0,  0,  0, 80, 70 
A, 72,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 72,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 72,  3,A103,  1,  1,  1,  1,  1,  1, 90, 90 
A, 72,  4,A113,  0,  1,  1,  1,  1,  1, 60, 60 
A, 72,  5,A112,  1,  1,  1,  1,  1,  1,100,100 
A, 72,  6,A111,  1,  1,  1,  1,  1,  1, 60, 60 
A, 72,  7,A121,  1,  1,  1,  1,  1,  1, 70, 80 
A, 72,  8,A131,  1,  1,  1,  1,  1,  1,100,100 
A, 72,  9,A133,  1,  1,  1,  1,  1,  1, 80, 80 
A, 72, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 72, 11,A132,  1,  1,  1,  1,  1,  1, 70, 90 
A, 72, 12,A134,  1,  1,  1,  1,  1,  1, 50, 90 
A, 72, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 14,A141,  1,  1,  1,  1,  1,  1, 90,100 
A, 72, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 16,A144,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 17,A142,  0,  0,  1,  1,  1,  1, 50, 50 
A, 72, 18,A151,  0,  0,  1,  1,  1,  1, 50, 50 
A, 72, 19,A152,  1,  0,  1,  1,  1,  1, 80, 90 
A, 72, 20,A161,  0,  0,  0,  1,  1,  1, 80,100 
A, 72, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 72, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 72, 23,A204,  1,  1,  1,  1,  1,  1,100, 50 
A, 72, 24,A203,  1,  1,  1,  1,  1,  1, 50,100 
A, 72, 25,A201,  1,  1,  1,  1,  1,  1, 80, 90 
A, 72, 26,A202,  1,  1,  1,  1,  1,  1, 90,100 
A, 72, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 28,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A, 72, 29,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 31,A212,  1,  1,  1,  1,  1,  1, 50, 70 
A, 72, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 34,A231,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 35,A232,  1,  1,  1,  1,  1,  1, 50, 80 
A, 72, 36,A234,  1,  1,  1,  1,  1,  1, 50, 80 
A, 72, 37,A235,  1,  1,  1,  1,  1,  1, 80, 90 
A, 72, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 39,A243,  1,  1,  1,  1,  1,  1, 90,100 
A, 72, 40,A244,  1,  1,  1,  1,  1,  1, 60, 80 
A, 72, 41,A245,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 42,A242,  1,  1,  1,  1,  1,  1, 60,100 
A, 72, 43,A241,  1,  1,  1,  1,  1,  1, 70, 80 
A, 72, 44,A251,  1,  1,  1,  1,  1,  1, 90,100 
A, 72, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 72, 46,A253,  1,  1,  1,  1,  1,  1, 50, 70 
A, 72, 47,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 72, 48,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 72, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 73,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 73,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 73,  3,A103,  0,  1,  1,  1,  1,  1, 60, 50 
A, 73,  4,A113,  0,  1,  1,  1,  1,  1, 60, 70 
A, 73,  5,A112,  0,  1,  1,  1,  1,  1, 70, 80 
A, 73,  6,A111,  1,  1,  1,  1,  1,  1,100,100 
A, 73,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 73,  8,A131,  1,  1,  1,  1,  1,  1,100,100 
A, 73,  9,A133,  1,  1,  1,  1,  1,  1, 90, 90 
A, 73, 10,A135,  1,  1,  1,  1,  1,  1, 90,100 
A, 73, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 12,A134,  1,  1,  1,  1,  1,  1, 50, 60 
A, 73, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 73, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 73, 15,A143,  0,  0,  0,  1,  1,  1, 50, 60 
A, 73, 16,A144,  0,  0,  1,  1,  1,  1, 50,100 
A, 73, 17,A142,  1,  0,  0,  1,  1,  1, 50, 50 
A, 73, 18,A151,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 19,A152,  1,  1,  0,  1,  1,  1, 50, 60 
A, 73, 20,A161,  1,  1,  1,  1,  1,  1, 80,100 
A, 73, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 73, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 73, 24,A203,  1,  1,  1,  1,  1,  1, 50, 90 
A, 73, 25,A201,  1,  1,  1,  1,  1,  1, 90, 90 
A, 73, 26,A202,  1,  1,  1,  1,  1,  1, 90,100 
A, 73, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 73, 28,A213,  0,  0,  0,  1,  1,  1, 80, 80 
A, 73, 29,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A, 73, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 31,A212,  0,  0,  0,  0,  1,  1, 60, 80 
A, 73, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 33,A222,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 34,A231,  0,  1,  1,  1,  1,  1, 60, 70 
A, 73, 35,A232,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 36,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 37,A234,  1,  1,  1,  1,  1,  1, 50, 70 
A, 73, 38,A233,  0,  0,  0,  1,  1,  1, 90,100 
A, 73, 39,A243,  1,  1,  1,  1,  1,  1, 90,100 
A, 73, 40,A244,  0,  0,  0,  1,  1,  1, 90, 60 
A, 73, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 73, 42,A242,  1,  1,  1,  1,  1,  1, 60, 90 
A, 73, 43,A241,  1,  1,  1,  1,  1,  1, 80,100 
A, 73, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 73, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 73, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 73, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 73, 48,A263,  0,  0,  0,  1,  1,  1, 80, 70 
A, 73, 49,A262,  1,  0,  0,  0,  1,  1, 50, 50 
A, 74,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 74,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 74,  3,A103,  0,  1,  0,  0,  0,  0, 50, 50 
A, 74,  4,A113,  0,  1,  0,  0,  0,  0, 60, 60 
A, 74,  5,A112,  0,  1,  0,  0,  0,  0, 80, 80 
A, 74,  6,A111,  1,  1,  0,  0,  0,  0, 50, 60 
A, 74,  7,A121,  1,  1,  0,  0,  0,  0, 50, 50 
A, 74,  8,A131,  0,  0,  0,  0,  0,  0, 70, 80 
A, 74,  9,A133,  0,  0,  0,  0,  0,  0, 60, 70 
A, 74, 10,A135,  0,  0,  0,  0,  0,  0, 70, 80 
A, 74, 11,A132,  0,  0,  0,  0,  0,  0, 60, 80 
A, 74, 12,A134,  0,  0,  0,  0,  0,  0, 50, 80 
A, 74, 13,A145,  0,  0,  0,  0,  0,  0, 50, 50 
A, 74, 14,A141,  0,  0,  0,  0,  0,  0, 50, 70 
A, 74, 15,A143,  1,  1,  1,  0,  0,  0, 60, 50 
A, 74, 16,A142,  1,  1,  1,  0,  0,  0, 50, 50 
A, 74, 17,A144,  0,  1,  0,  0,  0,  0, 50, 90 
A, 74, 18,A151,  0,  0,  0,  0,  0,  0, 50, 60 
A, 74, 19,A152,  0,  0,  0,  0,  0,  0, 50, 80 
A, 74, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 74, 21,A162,  1,  1,  1,  0,  0,  0, 50, 50 
A, 74, 22,A205,  1,  1,  1,  1,  0,  0, 70, 50 
A, 74, 23,A204,  0,  1,  0,  0,  0,  0, 50, 50 
A, 74, 24,A203,  1,  1,  0,  0,  0,  0, 50, 80 
A, 74, 25,A201,  1,  1,  1,  0,  0,  0, 60, 70 
A, 74, 26,A202,  1,  1,  1,  1,  1,  1,100, 50 
A, 74, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 74, 28,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A, 74, 29,A211,  0,  0,  0,  0,  0,  0, 70, 70 
A, 74, 30,A215,  0,  0,  0,  0,  0,  0, 50, 80 
A, 74, 31,A212,  1,  1,  0,  0,  0,  0, 50, 60 
A, 74, 32,A223,  1,  1,  0,  0,  0,  0, 50, 70 
A, 74, 33,A222,  1,  1,  0,  0,  0,  0, 70, 80 
A, 74, 34,A231,  1,  1,  0,  0,  0,  0, 70, 70 
A, 74, 35,A232,  1,  1,  1,  1,  0,  1, 80, 50 
A, 74, 36,A234,  1,  1,  1,  1,  0,  0, 70, 50 
A, 74, 37,A235,  1,  1,  0,  0,  0,  0, 50, 50 
A, 74, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 74, 39,A243,  1,  1,  1,  1,  0,  0, 60, 80 
A, 74, 40,A242,  1,  1,  1,  1,  0,  0, 50, 70 
A, 74, 41,A245,  0,  0,  0,  0,  0,  0, 50, 50 
A, 74, 42,A241,  0,  0,  0,  0,  0,  0, 70, 60 
A, 74, 43,A244,  0,  0,  0,  0,  0,  0, 70, 90 
A, 74, 44,A251,  0,  1,  1,  1,  1,  1, 90,100 
A, 74, 45,A254,  0,  0,  0,  0,  0,  0, 50, 60 
A, 74, 46,A253,  1,  1,  1,  1,  0,  0, 50, 50 
A, 74, 47,A263,  1,  1,  1,  1,  0,  0, 90, 50 
A, 74, 48,A261,  1,  1,  1,  1,  1,  1,100, 90 
A, 74, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 75,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 75,  3,A103,  1,  1,  1,  1,  1,  1, 50, 80 
A, 75,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 75,  5,A112,  1,  1,  1,  1,  1,  1, 80, 80 
A, 75,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 75,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 75,  8,A131,  1,  1,  1,  1,  1,  1, 70, 80 
A, 75,  9,A133,  0,  0,  0,  0,  0,  0, 50, 70 
A, 75, 10,A135,  0,  0,  0,  0,  0,  0, 60, 50 
A, 75, 11,A132,  0,  0,  0,  0,  0,  0, 90, 80 
A, 75, 12,A134,  0,  0,  0,  0,  0,  0, 60, 60 
A, 75, 13,A145,  1,  1,  1,  1,  1,  1, 60, 50 
A, 75, 14,A141,  0,  0,  0,  0,  1,  1, 60, 50 
A, 75, 15,A143,  1,  1,  1,  1,  1,  1, 60, 60 
A, 75, 16,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A, 75, 17,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 75, 18,A151,  1,  1,  1,  1,  1,  1, 80, 80 
A, 75, 19,A152,  0,  1,  1,  1,  1,  1, 70, 50 
A, 75, 20,A161,  0,  0,  0,  0,  0,  0, 70, 60 
A, 75, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 22,A205,  0,  0,  0,  0,  0,  0, 90, 60 
A, 75, 23,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 24,A203,  0,  0,  0,  0,  1,  1, 60, 60 
A, 75, 25,A201,  0,  0,  0,  0,  1,  1, 50, 80 
A, 75, 26,A202,  0,  0,  0,  0,  0,  0,100, 60 
A, 75, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 28,A213,  0,  0,  0,  0,  0,  0, 80, 70 
A, 75, 29,A215,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 30,A211,  1,  0,  0,  0,  0,  1, 50, 70 
A, 75, 31,A212,  0,  0,  0,  0,  0,  0, 80, 60 
A, 75, 32,A223,  1,  0,  0,  0,  0,  1, 80, 90 
A, 75, 33,A222,  1,  1,  0,  0,  0,  1, 50, 80 
A, 75, 34,A231,  0,  0,  0,  0,  0,  0, 90, 80 
A, 75, 35,A232,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 36,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 37,A235,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 38,A233,  1,  1,  1,  1,  1,  0, 80, 70 
A, 75, 39,A243,  0,  0,  0,  0,  0,  0, 80, 90 
A, 75, 40,A245,  0,  0,  0,  0,  0,  0, 60, 60 
A, 75, 41,A244,  0,  0,  0,  0,  0,  0, 80, 60 
A, 75, 42,A241,  0,  0,  0,  0,  0,  0, 60, 60 
A, 75, 43,A242,  1,  1,  1,  0,  0,  1, 50, 50 
A, 75, 44,A251,  1,  1,  1,  1,  1,  1, 90,100 
A, 75, 45,A254,  1,  1,  1,  1,  1,  0, 50, 50 
A, 75, 46,A253,  0,  1,  1,  1,  0,  1, 50, 50 
A, 75, 47,A261,  0,  0,  0,  0,  0,  0,100,100 
A, 75, 48,A263,  0,  0,  0,  0,  0,  0, 50, 50 
A, 75, 49,A262,  1,  1,  1,  1,  1,  1, 90, 90 
A, 76,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 76,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 76,  3,A103,  1,  1,  0,  0,  0,  0, 70, 50 
A, 76,  4,A113,  0,  1,  0,  0,  0,  0, 70, 70 
A, 76,  5,A112,  1,  1,  0,  0,  0,  0, 80, 60 
A, 76,  6,A111,  1,  1,  0,  0,  0,  0, 50, 60 
A, 76,  7,A121,  0,  0,  0,  0,  0,  0, 70, 80 
A, 76,  8,A131,  1,  1,  1,  0,  0,  0, 70, 50 
A, 76,  9,A133,  1,  1,  1,  0,  0,  0, 60, 50 
A, 76, 10,A135,  0,  0,  0,  0,  0,  0, 50, 80 
A, 76, 11,A132,  1,  1,  1,  0,  0,  0, 60, 50 
A, 76, 12,A134,  1,  1,  1,  0,  0,  0, 50, 50 
A, 76, 13,A145,  0,  0,  0,  0,  0,  0, 60, 50 
A, 76, 14,A141,  0,  0,  0,  0,  0,  0, 50, 80 
A, 76, 15,A143,  1,  1,  1,  0,  0,  0, 50, 60 
A, 76, 16,A144,  1,  1,  1,  0,  0,  0, 50, 90 
A, 76, 17,A142,  1,  1,  1,  1,  0,  0, 50, 50 
A, 76, 18,A151,  1,  1,  1,  0,  0,  0, 50, 60 
A, 76, 19,A152,  1,  1,  1,  0,  0,  0, 50, 50 
A, 76, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 76, 21,A162,  0,  0,  1,  0,  0,  0, 50, 50 
A, 76, 22,A205,  0,  0,  0,  0,  0,  0, 70, 90 
A, 76, 23,A204,  1,  0,  1,  0,  0,  0, 50, 50 
A, 76, 24,A203,  1,  0,  1,  0,  0,  0, 50, 80 
A, 76, 25,A201,  1,  1,  1,  0,  0,  0, 60, 60 
A, 76, 26,A202,  1,  1,  1,  1,  1,  0, 80, 90 
A, 76, 27,A214,  0,  0,  1,  0,  0,  0, 50, 50 
A, 76, 28,A213,  0,  1,  1,  1,  1,  1, 70, 60 
A, 76, 29,A215,  0,  0,  1,  0,  0,  0, 60,100 
A, 76, 30,A211,  1,  1,  1,  0,  0,  0, 50, 50 
A, 76, 31,A212,  0,  0,  1,  0,  0,  0, 50, 50 
A, 76, 32,A223,  0,  0,  1,  0,  0,  0, 70, 90 
A, 76, 33,A222,  1,  0,  1,  0,  0,  0, 50, 70 
A, 76, 34,A231,  0,  0,  1,  0,  0,  0, 60, 70 
A, 76, 35,A232,  0,  0,  1,  0,  0,  0, 50, 50 
A, 76, 36,A235,  1,  0,  1,  0,  0,  0, 50, 60 
A, 76, 37,A234,  0,  0,  0,  0,  0,  0, 60, 70 
A, 76, 38,A233,  0,  0,  0,  0,  0,  1, 60, 70 
A, 76, 39,A243,  1,  1,  1,  0,  0,  0, 80, 80 
A, 76, 40,A244,  1,  1,  1,  1,  0,  0, 50, 60 
A, 76, 41,A245,  1,  1,  1,  1,  0,  0, 50, 60 
A, 76, 42,A241,  0,  0,  0,  0,  0,  0, 50, 80 
A, 76, 43,A242,  0,  0,  0,  0,  0,  0, 50, 80 
A, 76, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 76, 45,A254,  1,  1,  1,  1,  0,  0, 50, 50 
A, 76, 46,A253,  1,  1,  1,  1,  1,  0, 50, 50 
A, 76, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 76, 48,A263,  1,  1,  1,  1,  1,  0, 90, 50 
A, 76, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 77,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 77,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 77,  3,A103,  1,  1,  1,  1,  1,  1, 50, 60 
A, 77,  4,A113,  0,  1,  1,  1,  1,  1, 50, 70 
A, 77,  5,A112,  0,  0,  1,  1,  1,  1, 60, 80 
A, 77,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 77,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 77,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A, 77,  9,A133,  0,  0,  0,  1,  1,  1, 50, 50 
A, 77, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 77, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 77, 12,A134,  0,  0,  0,  1,  1,  1, 60, 50 
A, 77, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 77, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 77, 15,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 77, 16,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A, 77, 17,A144,  0,  0,  0,  1,  1,  1, 50, 90 
A, 77, 18,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A, 77, 19,A152,  0,  0,  0,  1,  1,  1, 50, 70 
A, 77, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 77, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 77, 22,A205,  0,  0,  0,  0,  1,  1, 80, 50 
A, 77, 23,A204,  0,  0,  0,  1,  1,  1, 50, 60 
A, 77, 24,A203,  1,  0,  0,  1,  1,  1, 60, 70 
A, 77, 25,A201,  1,  1,  1,  1,  1,  1, 60, 90 
A, 77, 26,A202,  0,  1,  0,  1,  1,  1, 80,100 
A, 77, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 77, 28,A213,  0,  1,  1,  1,  1,  1, 60, 80 
A, 77, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 77, 30,A211,  0,  0,  1,  1,  1,  1, 60, 70 
A, 77, 31,A212,  0,  0,  0,  0,  1,  1, 60, 80 
A, 77, 32,A223,  0,  0,  1,  1,  1,  1, 80, 90 
A, 77, 33,A222,  0,  0,  0,  1,  1,  1, 50, 80 
A, 77, 34,A231,  0,  0,  0,  1,  1,  1, 80, 80 
A, 77, 35,A232,  0,  0,  0,  1,  1,  1, 50, 50 
A, 77, 36,A235,  0,  0,  0,  1,  1,  1, 50, 50 
A, 77, 37,A234,  0,  0,  0,  1,  1,  1, 50, 50 
A, 77, 38,A233,  0,  0,  0,  1,  0,  0, 50, 50 
A, 77, 39,A243,  0,  0,  0,  0,  0,  1, 80, 80 
A, 77, 40,A245,  1,  1,  1,  1,  1,  1, 50, 60 
A, 77, 41,A244,  1,  1,  1,  1,  1,  1, 70, 80 
A, 77, 42,A241,  0,  0,  0,  0,  0,  0, 70, 50 
A, 77, 43,A242,  0,  0,  0,  0,  1,  1, 50, 60 
A, 77, 44,A251,  0,  0,  0,  1,  1,  1, 90,100 
A, 77, 45,A254,  1,  1,  1,  1,  1,  1, 70, 80 
A, 77, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 77, 47,A261,  0,  0,  0,  0,  0,  1, 90,100 
A, 77, 48,A263,  0,  0,  0,  0,  1,  1, 70, 50 
A, 77, 49,A262,  0,  0,  0,  0,  0,  1, 50, 50 
A, 78,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 78,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 78,  3,A103,  1,  1,  0,  0,  0,  0, 50, 50 
A, 78,  4,A113,  1,  1,  0,  0,  0,  0, 60, 80 
A, 78,  5,A112,  1,  1,  0,  0,  0,  0, 50, 60 
A, 78,  6,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A, 78,  7,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A, 78,  8,A131,  1,  1,  1,  0,  0,  0, 50, 50 
A, 78,  9,A133,  1,  1,  1,  1,  1,  1, 70, 60 
A, 78, 10,A135,  1,  1,  1,  0,  0,  0, 50, 50 
A, 78, 11,A132,  0,  0,  1,  0,  0,  0, 50, 50 
A, 78, 12,A134,  0,  0,  1,  0,  0,  0, 50, 50 
A, 78, 13,A145,  0,  0,  0,  0,  0,  0, 50, 50 
A, 78, 14,A141,  1,  1,  1,  1,  0,  0, 50, 50 
A, 78, 15,A143,  0,  0,  0,  0,  0,  0, 50, 50 
A, 78, 16,A144,  1,  1,  1,  1,  0,  0, 50, 80 
A, 78, 17,A142,  1,  1,  1,  0,  0,  0, 50, 50 
A, 78, 18,A151,  0,  0,  1,  0,  0,  0, 50, 50 
A, 78, 19,A152,  1,  0,  1,  0,  0,  0, 80, 60 
A, 78, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 78, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 78, 22,A205,  1,  1,  1,  1,  0,  0, 50, 50 
A, 78, 23,A204,  0,  1,  0,  0,  0,  0, 50, 50 
A, 78, 24,A203,  1,  1,  1,  0,  0,  0, 50, 80 
A, 78, 25,A201,  1,  1,  1,  1,  0,  0, 60, 70 
A, 78, 26,A202,  1,  1,  1,  1,  1,  0, 80, 60 
A, 78, 27,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A, 78, 28,A213,  0,  0,  0,  0,  0,  0, 50, 80 
A, 78, 29,A215,  0,  0,  0,  0,  0,  0, 50, 80 
A, 78, 30,A211,  0,  0,  0,  0,  0,  0, 50, 70 
A, 78, 31,A212,  1,  1,  1,  1,  0,  0, 50, 70 
A, 78, 32,A223,  1,  1,  0,  0,  0,  0, 50, 70 
A, 78, 33,A222,  1,  1,  1,  1,  0,  0, 50, 70 
A, 78, 34,A231,  0,  1,  1,  0,  0,  0, 80, 80 
A, 78, 35,A232,  1,  1,  1,  0,  0,  0, 50, 50 
A, 78, 36,A234,  0,  0,  1,  0,  0,  0, 80, 50 
A, 78, 37,A235,  1,  0,  1,  0,  0,  0, 50, 50 
A, 78, 38,A233,  0,  0,  0,  1,  1,  1, 50, 50 
A, 78, 39,A243,  1,  1,  1,  0,  0,  0, 50, 80 
A, 78, 40,A244,  1,  1,  1,  1,  0,  0, 50, 60 
A, 78, 41,A245,  0,  0,  0,  0,  0,  0, 50, 50 
A, 78, 42,A242,  1,  1,  1,  1,  0,  0, 50, 70 
A, 78, 43,A241,  0,  0,  0,  0,  0,  0, 50, 80 
A, 78, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 78, 45,A254,  0,  0,  0,  0,  0,  0, 50, 70 
A, 78, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 78, 47,A261,  0,  0,  0,  0,  0,  0, 90, 90 
A, 78, 48,A263,  1,  1,  1,  1,  0,  0, 50, 80 
A, 78, 49,A262,  1,  1,  1,  1,  1,  0, 50, 50 
A, 79,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 79,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 79,  3,A103,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79,  4,A113,  1,  0,  0,  0,  0,  0, 60, 70 
A, 79,  5,A112,  0,  0,  0,  0,  0,  0, 80, 90 
A, 79,  6,A111,  0,  0,  0,  0,  0,  0, 50, 70 
A, 79,  7,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79,  8,A131,  1,  1,  1,  0,  0,  0, 60, 50 
A, 79,  9,A133,  1,  1,  1,  0,  0,  0, 50, 50 
A, 79, 10,A135,  1,  1,  1,  0,  0,  0, 60, 50 
A, 79, 11,A132,  1,  1,  1,  1,  1,  1, 50, 70 
A, 79, 12,A134,  0,  0,  1,  0,  0,  0, 60, 80 
A, 79, 13,A145,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79, 14,A141,  1,  1,  1,  1,  0,  0, 50, 70 
A, 79, 15,A143,  1,  1,  1,  1,  1,  1, 80, 80 
A, 79, 16,A142,  1,  1,  1,  0,  0,  0, 50, 50 
A, 79, 17,A144,  0,  1,  1,  0,  0,  0, 50, 80 
A, 79, 18,A151,  0,  0,  1,  0,  0,  0, 60, 60 
A, 79, 19,A152,  0,  0,  1,  0,  0,  0, 50, 50 
A, 79, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 79, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79, 22,A205,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79, 23,A204,  1,  0,  0,  0,  0,  0, 50, 50 
A, 79, 24,A203,  0,  0,  0,  0,  0,  0, 50,100 
A, 79, 25,A201,  1,  0,  0,  0,  0,  0, 50, 60 
A, 79, 26,A202,  0,  0,  0,  0,  0,  0, 90, 70 
A, 79, 27,A214,  1,  1,  0,  0,  0,  0, 50, 50 
A, 79, 28,A213,  1,  1,  1,  1,  1,  1, 80, 70 
A, 79, 29,A215,  1,  1,  0,  0,  0,  0, 50, 60 
A, 79, 30,A211,  0,  0,  0,  0,  0,  0, 80, 90 
A, 79, 31,A212,  0,  0,  0,  0,  0,  0, 60, 70 
A, 79, 32,A223,  1,  1,  0,  0,  0,  0,100, 90 
A, 79, 33,A222,  0,  0,  0,  0,  0,  0, 50, 70 
A, 79, 34,A231,  0,  0,  0,  0,  0,  0, 80, 80 
A, 79, 35,A232,  1,  0,  0,  0,  0,  0, 50, 60 
A, 79, 36,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79, 37,A235,  1,  1,  0,  0,  0,  0, 50, 70 
A, 79, 38,A233,  0,  0,  0,  0,  0,  0, 70, 50 
A, 79, 39,A243,  1,  1,  1,  1,  1,  1, 90, 70 
A, 79, 40,A245,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79, 41,A244,  0,  0,  0,  0,  0,  0, 70, 90 
A, 79, 42,A241,  0,  0,  0,  0,  0,  0, 60, 80 
A, 79, 43,A242,  0,  0,  0,  0,  0,  0, 50, 70 
A, 79, 44,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A, 79, 45,A254,  1,  1,  1,  1,  1,  0, 50, 50 
A, 79, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 79, 47,A263,  0,  0,  0,  0,  0,  0, 50, 70 
A, 79, 48,A261,  1,  1,  1,  1,  1,  0,100, 90 
A, 79, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 80,  1,A102,  1,  1,  1,  1,  1,  1, 70,  0 
A, 80,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 80,  3,A103,  1,  1,  1,  1,  1,  1, 90, 70 
A, 80,  4,A113,  0,  1,  1,  1,  1,  1, 70, 70 
A, 80,  5,A112,  1,  1,  1,  1,  1,  1, 80, 90 
A, 80,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 80,  7,A121,  1,  1,  1,  1,  1,  1, 60, 60 
A, 80,  8,A131,  0,  0,  0,  1,  1,  1, 50, 50 
A, 80,  9,A133,  0,  0,  0,  1,  1,  1, 50, 50 
A, 80, 10,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A, 80, 11,A132,  0,  0,  1,  1,  1,  1, 50, 50 
A, 80, 12,A134,  0,  0,  1,  1,  1,  1, 60, 50 
A, 80, 13,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A, 80, 14,A141,  1,  1,  1,  1,  1,  1, 80, 90 
A, 80, 15,A143,  1,  1,  1,  1,  1,  1, 60, 70 
A, 80, 16,A142,  0,  1,  1,  1,  1,  1, 50, 50 
A, 80, 17,A144,  0,  1,  1,  1,  1,  1, 50,100 
A, 80, 18,A151,  1,  1,  1,  1,  1,  1, 60, 80 
A, 80, 19,A152,  1,  1,  1,  1,  1,  1, 80, 90 
A, 80, 20,A161,  1,  1,  1,  1,  1,  1,100, 80 
A, 80, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 80, 22,A205,  1,  1,  1,  1,  1,  1, 50, 50 
A, 80, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 80, 24,A203,  1,  1,  1,  1,  1,  1, 50,100 
A, 80, 25,A201,  1,  1,  1,  1,  1,  1, 50, 80 
A, 80, 26,A202,  1,  1,  1,  1,  1,  1, 80,100 
A, 80, 27,A214,  0,  0,  0,  1,  1,  1, 50, 50 
A, 80, 28,A213,  1,  0,  0,  0,  0,  0, 80, 50 
A, 80, 29,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 80, 30,A211,  0,  0,  0,  0,  0,  0, 60, 60 
A, 80, 31,A212,  0,  0,  0,  0,  0,  0, 70, 70 
A, 80, 32,A223,  1,  1,  0,  1,  1,  1,100, 90 
A, 80, 33,A222,  0,  0,  0,  0,  0,  1, 80, 60 
A, 80, 34,A231,  0,  0,  0,  0,  1,  1, 70, 70 
A, 80, 35,A232,  1,  0,  0,  1,  1,  1, 50, 50 
A, 80, 36,A235,  1,  1,  0,  1,  1,  1, 50, 70 
A, 80, 37,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A, 80, 38,A233,  0,  0,  0,  0,  1,  0, 50, 50 
A, 80, 39,A243,  0,  0,  0,  0,  0,  1, 50, 70 
A, 80, 40,A244,  1,  1,  0,  0,  0,  1, 50, 80 
A, 80, 41,A245,  0,  0,  0,  0,  0,  0, 70, 70 
A, 80, 42,A242,  0,  0,  0,  0,  0,  1, 50, 60 
A, 80, 43,A241,  1,  1,  1,  1,  1,  1, 50, 60 
A, 80, 44,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 80, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 80, 46,A253,  0,  0,  0,  0,  0,  1, 50, 50 
A, 80, 47,A261,  1,  1,  1,  1,  0,  0, 80, 90 
A, 80, 48,A263,  0,  0,  0,  0,  0,  1, 50, 50 
A, 80, 49,A262,  1,  1,  1,  1,  1,  1, 90, 90 
A, 81,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 81,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 81,  3,A103,  1,  1,  1,  1,  1,  1, 90, 90 
A, 81,  4,A113,  0,  0,  1,  1,  1,  1, 60, 70 
A, 81,  5,A112,  0,  0,  1,  1,  1,  1, 80, 70 
A, 81,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 81,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 81,  8,A131,  1,  1,  1,  1,  1,  1, 60, 70 
A, 81,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 81, 10,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A, 81, 11,A132,  0,  0,  0,  1,  1,  1, 50, 70 
A, 81, 12,A134,  0,  0,  0,  1,  1,  1, 60, 50 
A, 81, 13,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A, 81, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 81, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 81, 16,A144,  0,  0,  0,  0,  1,  1, 50,100 
A, 81, 17,A142,  0,  0,  0,  0,  1,  1, 50, 50 
A, 81, 18,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A, 81, 19,A152,  0,  0,  0,  1,  1,  1, 50, 90 
A, 81, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 81, 21,A162,  0,  0,  0,  0,  0,  0, 60, 50 
A, 81, 22,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A, 81, 23,A204,  0,  0,  0,  0,  1,  1, 50, 50 
A, 81, 24,A203,  0,  0,  0,  0,  1,  1, 60, 70 
A, 81, 25,A201,  1,  1,  1,  1,  1,  1, 60, 90 
A, 81, 26,A202,  1,  0,  0,  0,  1,  1, 80, 90 
A, 81, 27,A214,  0,  0,  0,  0,  1,  1, 50, 50 
A, 81, 28,A213,  1,  1,  1,  0,  0,  0, 50, 70 
A, 81, 29,A215,  1,  1,  1,  1,  1,  1, 50, 60 
A, 81, 30,A211,  1,  1,  1,  1,  1,  1, 90, 90 
A, 81, 31,A212,  1,  1,  1,  1,  1,  1, 60, 80 
A, 81, 32,A223,  1,  1,  1,  1,  1,  1, 80, 90 
A, 81, 33,A222,  1,  1,  1,  1,  1,  1, 50, 80 
A, 81, 34,A231,  0,  0,  1,  0,  1,  1, 60, 70 
A, 81, 35,A232,  1,  0,  1,  1,  1,  1, 50, 50 
A, 81, 36,A234,  1,  0,  1,  1,  1,  1, 50, 50 
A, 81, 37,A235,  1,  0,  1,  1,  1,  1, 50, 50 
A, 81, 38,A233,  1,  1,  1,  1,  1,  0, 50, 50 
A, 81, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 81, 40,A245,  1,  1,  1,  1,  1,  1, 50, 60 
A, 81, 41,A244,  0,  0,  1,  1,  1,  1, 50, 60 
A, 81, 42,A241,  1,  1,  1,  1,  1,  1, 50, 60 
A, 81, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 81, 44,A251,  0,  0,  0,  0,  0,  1,100, 90 
A, 81, 45,A254,  0,  0,  0,  1,  1,  1, 50, 60 
A, 81, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 81, 47,A263,  0,  0,  0,  1,  1,  1, 60, 50 
A, 81, 48,A261,  1,  0,  0,  0,  1,  1,100, 90 
A, 81, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 82,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 82,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 82,  3,A103,  0,  0,  0,  0,  0,  0,100,100 
A, 82,  4,A113,  0,  0,  0,  0,  0,  0, 60, 70 
A, 82,  5,A112,  1,  0,  1,  1,  1,  1, 90, 90 
A, 82,  6,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A, 82,  7,A121,  1,  1,  0,  0,  0,  0, 50, 50 
A, 82,  8,A131,  1,  1,  1,  0,  0,  0, 50, 50 
A, 82,  9,A133,  0,  0,  0,  0,  0,  0, 80, 90 
A, 82, 10,A135,  1,  1,  1,  1,  1,  1, 70, 60 
A, 82, 11,A132,  1,  1,  1,  0,  0,  0, 50, 50 
A, 82, 12,A134,  1,  1,  1,  1,  1,  1, 50, 50 
A, 82, 13,A145,  0,  0,  0,  0,  0,  0, 90, 80 
A, 82, 14,A141,  0,  0,  0,  0,  0,  0, 50, 60 
A, 82, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 82, 16,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A, 82, 17,A144,  1,  1,  1,  1,  0,  0, 50, 80 
A, 82, 18,A151,  1,  1,  1,  1,  1,  1, 80, 70 
A, 82, 19,A152,  1,  1,  1,  0,  0,  0, 50, 50 
A, 82, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 82, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 82, 22,A205,  1,  1,  1,  1,  0,  0, 90, 60 
A, 82, 23,A204,  1,  1,  1,  1,  0,  0, 50, 50 
A, 82, 24,A203,  1,  1,  1,  1,  0,  0, 80, 80 
A, 82, 25,A201,  1,  1,  1,  1,  0,  0, 60, 60 
A, 82, 26,A202,  0,  0,  0,  0,  0,  0, 80, 90 
A, 82, 27,A214,  1,  1,  1,  1,  1,  0, 50, 50 
A, 82, 28,A213,  1,  1,  1,  1,  1,  1, 70, 80 
A, 82, 29,A215,  1,  1,  1,  1,  0,  0, 50, 90 
A, 82, 30,A211,  0,  0,  0,  0,  0,  0, 80, 90 
A, 82, 31,A212,  0,  0,  0,  0,  0,  0, 60, 70 
A, 82, 32,A223,  1,  1,  1,  1,  1,  0,100, 50 
A, 82, 33,A222,  1,  1,  1,  1,  0,  0, 80, 80 
A, 82, 34,A231,  1,  1,  1,  1,  0,  0, 70, 50 
A, 82, 35,A232,  1,  1,  1,  1,  0,  0, 50, 50 
A, 82, 36,A235,  1,  1,  1,  1,  0,  0, 50, 70 
A, 82, 37,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 82, 38,A233,  0,  0,  0,  1,  1,  0, 90, 70 
A, 82, 39,A243,  0,  0,  1,  1,  0,  0, 70, 80 
A, 82, 40,A244,  1,  1,  1,  1,  1,  0, 80, 60 
A, 82, 41,A245,  0,  0,  0,  0,  0,  0, 80, 80 
A, 82, 42,A242,  0,  0,  0,  0,  0,  0, 60, 70 
A, 82, 43,A241,  1,  1,  1,  1,  1,  1, 60, 50 
A, 82, 44,A251,  0,  1,  1,  1,  1,  1, 90, 90 
A, 82, 45,A254,  1,  1,  1,  1,  1,  0, 60, 50 
A, 82, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 82, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 82, 48,A263,  0,  0,  1,  1,  1,  0, 50, 60 
A, 82, 49,A262,  0,  0,  0,  1,  1,  0, 50, 50 
A, 83,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A, 83,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 83,  3,A103,  0,  0,  1,  1,  1,  1, 90, 50 
A, 83,  4,A113,  1,  0,  1,  1,  1,  1, 60, 70 
A, 83,  5,A112,  0,  0,  0,  0,  0,  0, 90, 50 
A, 83,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 83,  7,A121,  0,  0,  1,  1,  1,  1, 50, 50 
A, 83,  8,A131,  0,  0,  0,  1,  1,  1, 60, 60 
A, 83,  9,A133,  1,  1,  1,  1,  1,  1, 50, 50 
A, 83, 10,A135,  0,  0,  0,  0,  0,  0, 60, 50 
A, 83, 11,A132,  1,  1,  1,  1,  1,  1, 50, 70 
A, 83, 12,A134,  0,  0,  0,  1,  1,  1, 70, 50 
A, 83, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 83, 14,A141,  0,  0,  0,  1,  1,  1, 50, 70 
A, 83, 15,A143,  1,  0,  0,  0,  1,  1, 50, 60 
A, 83, 16,A142,  0,  0,  0,  0,  1,  1, 50, 50 
A, 83, 17,A144,  1,  1,  1,  1,  1,  1,100,100 
A, 83, 18,A151,  1,  1,  0,  1,  1,  1, 50, 50 
A, 83, 19,A152,  1,  1,  0,  1,  1,  1, 50, 60 
A, 83, 20,A161,  0,  0,  0,  0,  0,  0,100, 80 
A, 83, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 83, 22,A205,  0,  0,  0,  1,  1,  1, 50, 50 
A, 83, 23,A204,  1,  0,  0,  1,  1,  1, 50, 50 
A, 83, 24,A203,  0,  0,  0,  1,  1,  1, 50, 90 
A, 83, 25,A201,  0,  0,  0,  1,  1,  1, 50, 60 
A, 83, 26,A202,  0,  0,  0,  0,  0,  0,100, 50 
A, 83, 27,A214,  0,  0,  0,  0,  1,  1, 50, 50 
A, 83, 28,A213,  1,  1,  1,  1,  0,  0, 90, 70 
A, 83, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 83, 30,A211,  0,  0,  0,  0,  1,  1, 50, 50 
A, 83, 31,A212,  0,  0,  0,  1,  1,  1, 50, 60 
A, 83, 32,A223,  1,  0,  0,  1,  1,  1, 50, 70 
A, 83, 33,A222,  1,  1,  1,  1,  1,  1, 50, 70 
A, 83, 34,A231,  0,  1,  0,  1,  1,  1, 50, 60 
A, 83, 35,A232,  1,  1,  0,  1,  1,  1, 50, 50 
A, 83, 36,A234,  0,  1,  0,  0,  0,  1, 50, 50 
A, 83, 37,A235,  0,  1,  0,  1,  1,  1, 50, 70 
A, 83, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 83, 39,A243,  1,  1,  0,  1,  1,  1, 50, 80 
A, 83, 40,A244,  0,  0,  0,  0,  1,  1, 60, 50 
A, 83, 41,A245,  1,  1,  1,  1,  1,  1, 50, 50 
A, 83, 42,A242,  0,  0,  0,  0,  1,  1, 50, 60 
A, 83, 43,A241,  1,  1,  1,  1,  1,  1, 50, 50 
A, 83, 44,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 83, 45,A254,  1,  1,  1,  1,  1,  1, 50, 90 
A, 83, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 83, 47,A263,  0,  0,  0,  0,  1,  1, 50, 50 
A, 83, 48,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 83, 49,A262,  0,  0,  0,  0,  0,  1, 50, 50 
A, 84,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 84,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 84,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 84,  4,A113,  1,  1,  1,  1,  1,  1, 60, 80 
A, 84,  5,A112,  0,  0,  1,  1,  1,  1, 60, 90 
A, 84,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 84,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 84,  8,A131,  1,  1,  1,  1,  1,  1, 50, 60 
A, 84,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 84, 10,A135,  0,  0,  1,  1,  1,  1, 50, 50 
A, 84, 11,A132,  1,  1,  1,  1,  1,  1, 50, 70 
A, 84, 12,A134,  0,  0,  1,  1,  1,  1, 60, 50 
A, 84, 13,A145,  0,  0,  0,  1,  1,  1, 70, 60 
A, 84, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 84, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 84, 16,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A, 84, 17,A144,  1,  1,  1,  1,  1,  1, 50,100 
A, 84, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A, 84, 19,A152,  1,  1,  1,  1,  1,  1, 50, 90 
A, 84, 20,A161,  0,  0,  0,  0,  0,  0,100, 80 
A, 84, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 84, 22,A205,  0,  0,  0,  1,  1,  1, 50, 50 
A, 84, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 84, 24,A203,  0,  1,  1,  1,  1,  1, 50, 90 
A, 84, 25,A201,  1,  1,  1,  1,  1,  1, 50, 70 
A, 84, 26,A202,  1,  1,  1,  1,  1,  1, 90, 90 
A, 84, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 84, 28,A213,  1,  1,  1,  1,  1,  1, 50, 70 
A, 84, 29,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 84, 30,A211,  1,  1,  1,  1,  1,  1, 50, 50 
A, 84, 31,A212,  0,  0,  0,  1,  1,  1, 50, 70 
A, 84, 32,A223,  0,  0,  1,  1,  1,  1, 50, 90 
A, 84, 33,A222,  1,  0,  1,  1,  1,  1, 50, 90 
A, 84, 34,A231,  0,  0,  1,  1,  1,  1, 50, 60 
A, 84, 35,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 84, 36,A234,  1,  0,  0,  0,  0,  0, 50, 50 
A, 84, 37,A235,  1,  0,  1,  1,  1,  1, 50, 60 
A, 84, 38,A233,  1,  0,  0,  1,  1,  1, 70, 80 
A, 84, 39,A243,  0,  0,  0,  1,  1,  1, 70, 80 
A, 84, 40,A244,  1,  0,  0,  1,  1,  1, 60, 90 
A, 84, 41,A245,  1,  1,  1,  1,  1,  1, 50, 60 
A, 84, 42,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 84, 43,A241,  0,  0,  0,  0,  0,  0, 50, 50 
A, 84, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 84, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 84, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 84, 47,A263,  0,  0,  0,  0,  1,  1, 50, 50 
A, 84, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 84, 49,A262,  1,  1,  1,  1,  1,  1, 60, 60 
A, 85,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 85,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 85,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 85,  4,A113,  0,  1,  1,  1,  1,  1, 50, 70 
A, 85,  5,A112,  0,  1,  1,  1,  1,  1, 50, 70 
A, 85,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 85,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 85,  8,A131,  1,  1,  1,  1,  1,  1, 50, 70 
A, 85,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 85, 10,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A, 85, 11,A132,  1,  1,  1,  1,  1,  1, 50, 80 
A, 85, 12,A134,  1,  1,  1,  1,  1,  1, 50, 50 
A, 85, 13,A145,  1,  1,  1,  1,  1,  1, 60, 60 
A, 85, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 85, 15,A143,  0,  0,  0,  0,  1,  1, 60, 60 
A, 85, 16,A144,  0,  0,  1,  1,  1,  1, 50, 80 
A, 85, 17,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A, 85, 18,A151,  1,  0,  0,  1,  1,  1, 50, 50 
A, 85, 19,A152,  1,  1,  0,  1,  1,  1, 50, 50 
A, 85, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 85, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 85, 22,A205,  1,  1,  1,  1,  1,  1, 50, 50 
A, 85, 23,A204,  0,  1,  0,  1,  1,  1, 50, 50 
A, 85, 24,A203,  0,  1,  0,  1,  1,  1, 50, 90 
A, 85, 25,A201,  1,  1,  1,  1,  1,  1, 50, 90 
A, 85, 26,A202,  1,  0,  1,  0,  1,  0, 50, 50 
A, 85, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 85, 28,A213,  0,  0,  0,  0,  0,  0, 60, 70 
A, 85, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 85, 30,A211,  1,  1,  1,  1,  1,  1, 50, 60 
A, 85, 31,A212,  0,  1,  1,  1,  1,  1, 50, 50 
A, 85, 32,A223,  1,  1,  1,  1,  1,  1, 50, 80 
A, 85, 33,A222,  0,  1,  1,  1,  1,  1, 50, 80 
A, 85, 34,A231,  1,  1,  1,  1,  1,  1, 60, 80 
A, 85, 35,A234,  0,  1,  1,  1,  1,  1, 50, 50 
A, 85, 36,A232,  0,  1,  1,  1,  1,  1, 50, 90 
A, 85, 37,A235,  0,  1,  1,  1,  1,  1, 50, 70 
A, 85, 38,A233,  1,  1,  1,  1,  1,  1, 50, 50 
A, 85, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 85, 40,A245,  0,  0,  0,  0,  1,  1, 60, 70 
A, 85, 41,A244,  1,  1,  1,  1,  1,  1, 60, 80 
A, 85, 42,A241,  1,  1,  1,  1,  1,  1, 50, 90 
A, 85, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 85, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 85, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 85, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 85, 47,A261,  0,  1,  1,  1,  1,  1, 90, 90 
A, 85, 48,A263,  1,  1,  1,  1,  1,  1, 50, 70 
A, 85, 49,A262,  0,  0,  1,  1,  1,  1, 50, 50 
A, 86,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A, 86,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 86,  3,A103,  1,  1,  1,  1,  1,  1, 70, 70 
A, 86,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 86,  5,A112,  1,  1,  1,  1,  1,  1, 90,100 
A, 86,  6,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A, 86,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 86,  8,A131,  1,  1,  1,  1,  1,  1,100,100 
A, 86,  9,A133,  1,  1,  1,  1,  1,  1, 50, 70 
A, 86, 10,A135,  0,  0,  1,  1,  1,  1, 50, 60 
A, 86, 11,A132,  0,  0,  0,  1,  1,  1, 60, 50 
A, 86, 12,A134,  1,  1,  1,  1,  1,  1, 70, 90 
A, 86, 13,A145,  1,  1,  1,  1,  1,  1, 60, 70 
A, 86, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 86, 15,A143,  1,  1,  1,  1,  1,  1, 60, 70 
A, 86, 16,A142,  1,  1,  1,  1,  1,  1, 70, 70 
A, 86, 17,A144,  1,  1,  1,  1,  1,  1, 50, 50 
A, 86, 18,A151,  1,  1,  1,  1,  1,  1,100,100 
A, 86, 19,A152,  1,  1,  1,  1,  1,  1, 80, 90 
A, 86, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 86, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 86, 22,A205,  1,  1,  1,  1,  1,  1, 80, 50 
A, 86, 23,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 86, 24,A203,  0,  0,  1,  1,  1,  1, 50, 90 
A, 86, 25,A201,  1,  1,  1,  1,  1,  1,100,100 
A, 86, 26,A202,  1,  1,  1,  1,  1,  1, 90, 70 
A, 86, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 86, 28,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A, 86, 29,A215,  0,  0,  1,  1,  1,  1, 80, 90 
A, 86, 30,A211,  1,  1,  1,  1,  1,  1, 50, 50 
A, 86, 31,A212,  0,  0,  0,  0,  0,  0, 50, 50 
A, 86, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 86, 33,A222,  1,  1,  1,  1,  1,  1, 90, 90 
A, 86, 34,A231,  0,  0,  0,  0,  1,  1, 70, 60 
A, 86, 35,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 86, 36,A234,  0,  0,  0,  0,  0,  1, 50, 50 
A, 86, 37,A235,  0,  0,  1,  1,  1,  1, 50, 70 
A, 86, 38,A233,  1,  1,  1,  0,  1,  0, 50, 50 
A, 86, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 86, 40,A244,  1,  1,  1,  1,  1,  1, 70, 80 
A, 86, 41,A245,  0,  0,  0,  0,  0,  0, 60, 60 
A, 86, 42,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 86, 43,A241,  1,  1,  1,  1,  1,  1, 50, 80 
A, 86, 44,A251,  0,  0,  0,  0,  0,  0,100,100 
A, 86, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A, 86, 46,A253,  0,  0,  0,  0,  0,  1, 50, 50 
A, 86, 47,A263,  0,  0,  1,  1,  1,  1, 70, 90 
A, 86, 48,A261,  1,  1,  0,  1,  1,  1, 90,100 
A, 86, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 87,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 87,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 87,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 87,  4,A113,  0,  1,  1,  1,  1,  1, 70, 80 
A, 87,  5,A112,  0,  1,  1,  1,  1,  1, 60, 90 
A, 87,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 87,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 87,  8,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A, 87,  9,A133,  0,  0,  0,  1,  1,  1, 50, 50 
A, 87, 10,A135,  1,  1,  1,  1,  1,  1, 50, 70 
A, 87, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 87, 12,A134,  1,  1,  1,  1,  1,  1, 50, 90 
A, 87, 13,A145,  1,  1,  1,  1,  1,  1, 70, 70 
A, 87, 14,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A, 87, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 16,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 17,A144,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 18,A151,  1,  1,  1,  1,  1,  1, 50, 80 
A, 87, 19,A152,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 87, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 22,A205,  1,  1,  1,  1,  1,  1, 60, 60 
A, 87, 23,A204,  0,  1,  1,  1,  1,  1, 50, 50 
A, 87, 24,A203,  0,  1,  1,  1,  1,  1, 50, 90 
A, 87, 25,A201,  0,  1,  1,  1,  1,  1, 50, 80 
A, 87, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 87, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 28,A213,  1,  1,  1,  1,  1,  1, 70, 90 
A, 87, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 87, 30,A211,  1,  1,  1,  1,  1,  1, 50, 60 
A, 87, 31,A212,  1,  1,  1,  1,  1,  1, 50, 70 
A, 87, 32,A223,  1,  1,  1,  1,  1,  1, 80,100 
A, 87, 33,A222,  1,  1,  1,  1,  1,  1, 50, 70 
A, 87, 34,A231,  1,  1,  1,  1,  1,  1, 60, 70 
A, 87, 35,A234,  0,  0,  0,  1,  1,  1, 50, 50 
A, 87, 36,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 87, 37,A235,  1,  0,  1,  1,  1,  1, 50, 80 
A, 87, 38,A233,  1,  1,  1,  1,  1,  1, 60, 70 
A, 87, 39,A243,  0,  0,  0,  1,  1,  1, 60, 80 
A, 87, 40,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A, 87, 41,A244,  1,  1,  1,  1,  1,  1, 80,100 
A, 87, 42,A241,  1,  1,  1,  1,  1,  1, 60, 90 
A, 87, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 87, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 87, 45,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 87, 47,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A, 87, 48,A263,  0,  1,  1,  1,  1,  1, 50, 70 
A, 87, 49,A262,  1,  1,  1,  1,  1,  1, 80, 90 
A, 88,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 88,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 88,  3,A103,  0,  0,  0,  0,  0,  0,100,100 
A, 88,  4,A113,  0,  0,  0,  0,  0,  0, 80, 80 
A, 88,  5,A112,  1,  0,  0,  0,  0,  0, 70, 90 
A, 88,  6,A111,  1,  1,  0,  0,  0,  0, 50, 50 
A, 88,  7,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A, 88,  8,A131,  1,  1,  1,  0,  0,  0, 60, 50 
A, 88,  9,A133,  1,  1,  1,  1,  1,  1,100,100 
A, 88, 10,A135,  0,  0,  0,  0,  0,  0, 70, 70 
A, 88, 11,A132,  1,  1,  1,  1,  1,  1,100, 70 
A, 88, 12,A134,  1,  1,  1,  0,  0,  0, 70, 60 
A, 88, 13,A145,  1,  1,  1,  1,  1,  1, 60, 50 
A, 88, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 88, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 88, 16,A144,  0,  0,  1,  1,  1,  1, 50, 80 
A, 88, 17,A142,  0,  0,  1,  1,  1,  1, 50, 50 
A, 88, 18,A151,  0,  0,  1,  1,  1,  1, 50, 50 
A, 88, 19,A152,  0,  0,  1,  1,  0,  0, 50, 50 
A, 88, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 88, 21,A162,  1,  1,  1,  1,  1,  1,100,100 
A, 88, 22,A205,  0,  0,  0,  1,  1,  1, 50, 50 
A, 88, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 88, 24,A203,  1,  1,  1,  1,  1,  1, 70, 90 
A, 88, 25,A201,  0,  0,  0,  1,  0,  0, 80, 60 
A, 88, 26,A202,  1,  0,  0,  0,  1,  1, 60, 50 
A, 88, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 88, 28,A213,  1,  1,  1,  1,  1,  1, 90, 80 
A, 88, 29,A211,  0,  1,  1,  1,  1,  1, 50, 60 
A, 88, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 88, 31,A212,  0,  0,  0,  1,  1,  1, 50, 80 
A, 88, 32,A223,  0,  0,  1,  1,  1,  1, 70, 80 
A, 88, 33,A222,  0,  0,  1,  1,  1,  1, 50, 70 
A, 88, 34,A231,  1,  1,  1,  1,  1,  1, 60, 80 
A, 88, 35,A232,  0,  1,  1,  1,  1,  1, 50, 60 
A, 88, 36,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 88, 37,A235,  1,  1,  1,  1,  1,  1,100,100 
A, 88, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 88, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 88, 40,A244,  1,  1,  1,  1,  1,  1, 70, 70 
A, 88, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 88, 42,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 88, 43,A241,  1,  1,  1,  1,  1,  1, 60, 90 
A, 88, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 88, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 88, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 88, 47,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 88, 48,A261,  1,  1,  1,  1,  1,  1, 90, 90 
A, 88, 49,A262,  1,  1,  1,  1,  1,  1,100,100 
A, 89,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 89,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 89,  3,A103,  1,  1,  1,  1,  1,  1, 60, 60 
A, 89,  4,A113,  0,  1,  1,  1,  1,  1, 60, 60 
A, 89,  5,A112,  0,  1,  1,  1,  1,  1, 50, 60 
A, 89,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 89,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 89,  8,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A, 89,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 89, 10,A135,  1,  1,  1,  1,  1,  1, 60, 60 
A, 89, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 89, 12,A134,  0,  1,  1,  1,  1,  1, 50, 50 
A, 89, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A, 89, 14,A141,  0,  0,  1,  1,  1,  1, 50, 50 
A, 89, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 89, 16,A144,  0,  0,  1,  1,  1,  1, 50, 90 
A, 89, 17,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A, 89, 18,A151,  0,  0,  0,  0,  0,  0, 90, 70 
A, 89, 19,A152,  0,  0,  0,  1,  1,  1, 60, 60 
A, 89, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 89, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 89, 22,A205,  0,  0,  0,  1,  1,  1, 50, 50 
A, 89, 23,A204,  1,  1,  0,  1,  1,  1, 50, 50 
A, 89, 24,A203,  0,  1,  0,  1,  1,  1, 50, 90 
A, 89, 25,A201,  1,  1,  0,  1,  1,  1, 50, 70 
A, 89, 26,A202,  0,  0,  0,  0,  1,  1, 90,100 
A, 89, 27,A214,  1,  1,  1,  1,  1,  1, 50, 60 
A, 89, 28,A213,  1,  1,  1,  1,  1,  1, 50, 50 
A, 89, 29,A215,  0,  0,  0,  1,  1,  1, 70, 60 
A, 89, 30,A211,  0,  0,  0,  1,  0,  0, 50, 50 
A, 89, 31,A212,  0,  0,  0,  1,  1,  1, 70, 60 
A, 89, 32,A223,  0,  0,  0,  1,  1,  1, 50, 50 
A, 89, 33,A222,  0,  0,  0,  0,  1,  1, 50, 70 
A, 89, 34,A231,  0,  0,  0,  0,  1,  1, 80, 60 
A, 89, 35,A234,  1,  0,  0,  1,  1,  1, 50, 50 
A, 89, 36,A232,  0,  0,  0,  1,  1,  1, 50, 50 
A, 89, 37,A235,  0,  0,  0,  1,  1,  1, 50, 70 
A, 89, 38,A233,  0,  0,  0,  0,  0,  0, 90, 90 
A, 89, 39,A243,  0,  0,  0,  0,  0,  1, 50, 80 
A, 89, 40,A244,  0,  0,  0,  0,  0,  1, 70, 60 
A, 89, 41,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A, 89, 42,A241,  1,  1,  1,  1,  1,  1, 50, 70 
A, 89, 43,A242,  0,  0,  0,  0,  0,  1, 50, 60 
A, 89, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 89, 45,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A, 89, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 89, 47,A263,  0,  0,  0,  0,  1,  1,100, 70 
A, 89, 48,A261,  0,  0,  0,  0,  0,  0, 80, 90 
A, 89, 49,A262,  0,  0,  0,  0,  0,  1, 50, 50 
A, 90,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 90,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 90,  3,A103,  1,  1,  1,  1,  1,  1, 50, 70 
A, 90,  4,A113,  0,  1,  1,  1,  1,  1, 70, 70 
A, 90,  5,A112,  1,  1,  1,  1,  1,  1, 90, 90 
A, 90,  6,A111,  1,  1,  1,  1,  1,  1,100,100 
A, 90,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 90,  8,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A, 90,  9,A133,  0,  0,  0,  0,  0,  0, 70, 60 
A, 90, 10,A135,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 12,A134,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 13,A145,  1,  1,  1,  1,  1,  1, 90, 90 
A, 90, 14,A141,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 15,A143,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 16,A144,  1,  1,  1,  1,  1,  1, 50, 50 
A, 90, 17,A142,  1,  1,  1,  1,  1,  1, 90,100 
A, 90, 18,A151,  0,  0,  0,  0,  0,  0,100, 80 
A, 90, 19,A152,  1,  0,  1,  1,  1,  1, 50, 50 
A, 90, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 90, 21,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A, 90, 22,A205,  0,  0,  0,  0,  0,  0, 90, 50 
A, 90, 23,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A, 90, 24,A203,  1,  1,  1,  1,  1,  1, 50, 80 
A, 90, 25,A201,  0,  0,  0,  0,  0,  0, 90, 90 
A, 90, 26,A202,  0,  0,  0,  0,  1,  1,100,100 
A, 90, 27,A214,  0,  0,  0,  1,  1,  1, 60, 50 
A, 90, 28,A213,  1,  1,  1,  1,  1,  1, 50, 70 
A, 90, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 30,A211,  0,  0,  0,  0,  1,  1,100, 60 
A, 90, 31,A212,  0,  0,  0,  0,  0,  0,100, 80 
A, 90, 32,A223,  1,  1,  1,  1,  1,  1,100, 90 
A, 90, 33,A222,  0,  0,  1,  1,  1,  1, 60, 80 
A, 90, 34,A231,  0,  0,  0,  0,  1,  1, 80, 50 
A, 90, 35,A232,  0,  0,  0,  1,  1,  1, 50, 50 
A, 90, 36,A234,  0,  0,  0,  0,  1,  1, 50, 50 
A, 90, 37,A235,  1,  0,  1,  1,  1,  1, 80, 80 
A, 90, 38,A233,  1,  1,  1,  1,  1,  1, 70, 80 
A, 90, 39,A243,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 40,A244,  0,  0,  0,  0,  1,  0,100, 70 
A, 90, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 90, 42,A241,  1,  1,  1,  1,  1,  1, 80, 90 
A, 90, 43,A242,  1,  1,  1,  1,  1,  1, 70,100 
A, 90, 44,A251,  0,  0,  0,  0,  0,  0, 90,100 
A, 90, 45,A254,  1,  1,  1,  1,  1,  1, 50, 70 
A, 90, 46,A253,  0,  0,  1,  1,  1,  1, 50, 50 
A, 90, 47,A261,  1,  1,  1,  1,  1,  1, 90,100 
A, 90, 48,A263,  1,  1,  1,  1,  1,  1,100,100 
A, 90, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A, 91,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 91,  3,A103,  0,  1,  1,  1,  1,  1, 50, 50 
A, 91,  4,A113,  1,  1,  1,  1,  1,  1, 60, 80 
A, 91,  5,A112,  0,  1,  1,  1,  1,  1, 60, 60 
A, 91,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 91,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 91,  8,A131,  0,  0,  0,  0,  0,  0, 60, 50 
A, 91,  9,A133,  0,  0,  0,  0,  0,  0, 50, 50 
A, 91, 10,A135,  1,  1,  1,  1,  1,  1, 60, 70 
A, 91, 11,A132,  1,  1,  1,  1,  1,  1,100,100 
A, 91, 12,A134,  1,  1,  1,  1,  1,  1, 60, 80 
A, 91, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A, 91, 15,A143,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91, 16,A144,  0,  1,  1,  1,  1,  1, 50,100 
A, 91, 17,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91, 19,A152,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91, 20,A161,  0,  0,  0,  0,  0,  0,100, 70 
A, 91, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 91, 22,A205,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91, 23,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 91, 24,A203,  1,  1,  1,  1,  1,  1,100,100 
A, 91, 25,A201,  1,  1,  1,  1,  1,  1, 50, 60 
A, 91, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 91, 27,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A, 91, 28,A213,  1,  1,  1,  1,  1,  1, 50, 70 
A, 91, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 91, 30,A211,  0,  0,  0,  0,  1,  1, 50, 50 
A, 91, 31,A212,  1,  1,  1,  1,  1,  1, 50, 70 
A, 91, 32,A223,  1,  1,  1,  1,  1,  1,100, 90 
A, 91, 33,A222,  1,  1,  1,  1,  1,  1, 50, 70 
A, 91, 34,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A, 91, 35,A232,  0,  1,  1,  1,  1,  1, 50, 50 
A, 91, 36,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A, 91, 37,A235,  0,  1,  1,  1,  1,  1, 50, 70 
A, 91, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 91, 39,A243,  0,  0,  1,  1,  1,  1, 50, 80 
A, 91, 40,A244,  1,  1,  1,  1,  1,  1, 60, 90 
A, 91, 41,A245,  1,  1,  1,  1,  1,  1, 60, 70 
A, 91, 42,A242,  0,  0,  1,  1,  1,  1, 50, 70 
A, 91, 43,A241,  1,  1,  1,  1,  1,  1, 70, 90 
A, 91, 44,A251,  0,  0,  0,  0,  1,  1,100, 90 
A, 91, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 91, 46,A253,  0,  0,  0,  1,  1,  1, 50, 50 
A, 91, 47,A263,  1,  1,  1,  1,  1,  1, 70, 80 
A, 91, 48,A261,  1,  1,  1,  1,  1,  1, 80, 90 
A, 91, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 92,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A, 92,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 92,  3,A103,  0,  0,  1,  1,  1,  1, 50, 70 
A, 92,  4,A113,  0,  0,  1,  1,  1,  1, 70, 70 
A, 92,  5,A112,  0,  0,  1,  1,  1,  1, 90, 90 
A, 92,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 92,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 92,  8,A131,  1,  1,  1,  1,  1,  1, 50, 60 
A, 92,  9,A133,  0,  0,  0,  1,  1,  1, 60, 50 
A, 92, 10,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A, 92, 11,A132,  0,  0,  0,  1,  1,  1, 60, 70 
A, 92, 12,A134,  0,  0,  0,  1,  1,  1, 50, 50 
A, 92, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 92, 14,A141,  0,  0,  0,  0,  1,  1, 50, 50 
A, 92, 15,A143,  1,  1,  1,  1,  1,  1, 60, 60 
A, 92, 16,A144,  0,  0,  0,  1,  1,  1, 50, 90 
A, 92, 17,A142,  0,  0,  0,  0,  1,  1, 50, 50 
A, 92, 18,A151,  1,  1,  1,  1,  1,  1, 90, 90 
A, 92, 19,A152,  1,  1,  0,  1,  1,  1, 50, 50 
A, 92, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A, 92, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 92, 22,A205,  1,  1,  1,  1,  1,  1,100,100 
A, 92, 23,A204,  0,  1,  0,  0,  1,  1, 50, 50 
A, 92, 24,A203,  1,  1,  1,  1,  1,  1, 80,100 
A, 92, 25,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 92, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 92, 27,A214,  1,  1,  1,  1,  1,  1,100,100 
A, 92, 28,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A, 92, 29,A211,  1,  1,  1,  1,  1,  1, 80, 80 
A, 92, 30,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 92, 31,A212,  1,  1,  1,  1,  1,  1, 90, 90 
A, 92, 32,A223,  0,  0,  1,  1,  1,  1, 90, 90 
A, 92, 33,A222,  1,  1,  1,  1,  1,  1, 70, 80 
A, 92, 34,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A, 92, 35,A234,  0,  1,  1,  1,  1,  1, 50, 50 
A, 92, 36,A232,  1,  1,  1,  1,  1,  1, 50, 50 
A, 92, 37,A235,  1,  1,  1,  1,  1,  1, 50, 80 
A, 92, 38,A233,  1,  1,  1,  1,  1,  1, 70, 90 
A, 92, 39,A243,  1,  1,  1,  1,  1,  1, 70, 80 
A, 92, 40,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A, 92, 41,A244,  1,  1,  1,  1,  1,  1, 80,100 
A, 92, 42,A241,  1,  1,  1,  1,  1,  1, 90,100 
A, 92, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 92, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A, 92, 45,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A, 92, 46,A253,  1,  1,  1,  1,  1,  1, 50, 70 
A, 92, 47,A261,  1,  1,  1,  1,  1,  1, 90, 80 
A, 92, 48,A263,  1,  1,  1,  1,  1,  1, 90,100 
A, 92, 49,A262,  1,  1,  1,  1,  1,  1, 70, 70 
A, 93,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 93,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 93,  3,A103,  0,  0,  0,  0,  0,  0, 60, 60 
A, 93,  4,A113,  1,  0,  0,  0,  0,  0, 70, 80 
A, 93,  5,A112,  1,  0,  0,  0,  0,  0, 60, 70 
A, 93,  6,A111,  1,  1,  0,  0,  0,  0, 60, 60 
A, 93,  7,A121,  0,  0,  0,  0,  0,  0, 90, 90 
A, 93,  8,A131,  1,  1,  1,  1,  1,  1, 50, 60 
A, 93,  9,A133,  0,  0,  0,  0,  0,  0, 80, 80 
A, 93, 10,A132,  0,  0,  0,  0,  0,  0, 50, 80 
A, 93, 11,A135,  0,  0,  0,  0,  0,  0, 60, 80 
A, 93, 12,A134,  0,  0,  0,  0,  0,  0, 60, 90 
A, 93, 13,A145,  0,  0,  0,  0,  0,  0, 50, 50 
A, 93, 14,A141,  0,  0,  0,  0,  0,  0, 80, 90 
A, 93, 15,A143,  1,  1,  1,  0,  0,  0, 70, 70 
A, 93, 16,A144,  1,  1,  1,  0,  0,  0, 50, 90 
A, 93, 17,A142,  0,  0,  0,  0,  0,  0, 50, 60 
A, 93, 18,A151,  0,  0,  0,  0,  0,  0, 50, 70 
A, 93, 19,A152,  1,  1,  1,  0,  0,  0, 80, 50 
A, 93, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 93, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 93, 22,A205,  1,  1,  1,  0,  0,  0, 90, 60 
A, 93, 23,A204,  0,  0,  0,  0,  0,  0, 90, 90 
A, 93, 24,A203,  0,  0,  0,  0,  0,  0, 90,100 
A, 93, 25,A201,  0,  0,  0,  0,  0,  0, 90,100 
A, 93, 26,A202,  0,  0,  0,  0,  0,  0, 70, 90 
A, 93, 27,A214,  0,  0,  0,  0,  0,  0,100,100 
A, 93, 28,A213,  0,  0,  0,  0,  0,  0, 80, 90 
A, 93, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 93, 30,A211,  0,  0,  0,  0,  0,  0, 60, 90 
A, 93, 31,A212,  1,  1,  1,  0,  0,  0, 60, 80 
A, 93, 32,A223,  1,  1,  1,  1,  1,  1,100,100 
A, 93, 33,A222,  1,  1,  1,  1,  1,  1, 90, 90 
A, 93, 34,A231,  0,  0,  0,  0,  0,  0, 90, 90 
A, 93, 35,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A, 93, 36,A232,  0,  0,  1,  0,  0,  0, 50, 50 
A, 93, 37,A235,  1,  0,  1,  0,  0,  0, 50, 70 
A, 93, 38,A233,  1,  1,  1,  1,  1,  1,100,100 
A, 93, 39,A243,  0,  0,  0,  0,  0,  0, 80, 90 
A, 93, 40,A244,  0,  0,  0,  0,  0,  0, 60, 90 
A, 93, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A, 93, 42,A242,  1,  1,  1,  1,  1,  0, 70, 60 
A, 93, 43,A241,  1,  1,  1,  1,  1,  1, 70, 60 
A, 93, 44,A251,  0,  0,  0,  0,  0,  0, 90,100 
A, 93, 45,A254,  0,  0,  0,  0,  0,  0, 50, 70 
A, 93, 46,A253,  0,  0,  0,  0,  0,  0, 50, 60 
A, 93, 47,A263,  1,  1,  1,  1,  0,  0, 90, 70 
A, 93, 48,A261,  0,  0,  0,  0,  0,  0,100,100 
A, 93, 49,A262,  0,  0,  0,  0,  0,  0, 80, 80 
A, 94,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 94,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 94,  3,A103,  0,  0,  0,  0,  0,  0,100,100 
A, 94,  4,A113,  1,  0,  0,  0,  0,  0, 70, 70 
A, 94,  5,A112,  1,  0,  0,  0,  0,  0, 80, 90 
A, 94,  6,A111,  0,  0,  0,  0,  0,  0, 60, 60 
A, 94,  7,A121,  1,  1,  0,  0,  0,  0, 50, 60 
A, 94,  8,A131,  0,  0,  0,  0,  0,  0, 80, 80 
A, 94,  9,A133,  0,  0,  0,  0,  0,  0, 70, 80 
A, 94, 10,A135,  0,  0,  0,  0,  0,  0, 70, 80 
A, 94, 11,A132,  0,  0,  0,  0,  0,  0, 50, 90 
A, 94, 12,A134,  0,  0,  0,  0,  0,  0, 70, 90 
A, 94, 13,A145,  1,  1,  1,  0,  0,  0, 60, 50 
A, 94, 14,A141,  0,  0,  0,  0,  0,  0, 60, 80 
A, 94, 15,A143,  0,  0,  0,  0,  0,  0, 50, 60 
A, 94, 16,A144,  0,  0,  0,  0,  0,  0, 50, 80 
A, 94, 17,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A, 94, 18,A151,  1,  1,  1,  1,  1,  1, 90, 90 
A, 94, 19,A152,  0,  0,  0,  0,  0,  0, 50, 80 
A, 94, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 94, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 94, 22,A205,  0,  0,  0,  0,  0,  0, 80, 80 
A, 94, 23,A204,  0,  0,  0,  0,  0,  0, 50, 50 
A, 94, 24,A203,  0,  0,  0,  0,  0,  0, 50, 90 
A, 94, 25,A201,  0,  0,  0,  0,  0,  0, 70, 90 
A, 94, 26,A202,  1,  1,  1,  1,  0,  1, 50, 50 
A, 94, 27,A214,  1,  1,  1,  1,  1,  0, 70, 50 
A, 94, 28,A213,  0,  1,  0,  0,  0,  0, 80, 90 
A, 94, 29,A211,  1,  0,  0,  0,  0,  0, 50, 50 
A, 94, 30,A215,  0,  0,  0,  0,  0,  0, 50, 80 
A, 94, 31,A212,  0,  0,  0,  0,  0,  0, 50, 70 
A, 94, 32,A223,  1,  0,  0,  0,  0,  0, 50, 90 
A, 94, 33,A222,  1,  1,  0,  0,  0,  0, 50, 70 
A, 94, 34,A231,  0,  1,  0,  0,  0,  0, 60, 70 
A, 94, 35,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A, 94, 36,A232,  1,  1,  0,  0,  0,  0, 70, 50 
A, 94, 37,A235,  1,  1,  0,  0,  0,  0, 50, 50 
A, 94, 38,A233,  1,  1,  1,  0,  1,  0, 50, 60 
A, 94, 39,A243,  1,  1,  1,  0,  0,  0, 50, 90 
A, 94, 40,A244,  1,  1,  1,  1,  0,  0, 50, 60 
A, 94, 41,A245,  1,  1,  1,  1,  1,  1, 80, 70 
A, 94, 42,A241,  1,  1,  1,  1,  1,  0, 60, 80 
A, 94, 43,A242,  1,  1,  1,  1,  1,  0, 50, 60 
A, 94, 44,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A, 94, 45,A254,  1,  1,  1,  1,  1,  0, 50, 50 
A, 94, 46,A253,  0,  0,  1,  0,  0,  0, 50, 50 
A, 94, 47,A261,  1,  1,  1,  1,  1,  1, 90, 80 
A, 94, 48,A263,  1,  1,  1,  1,  1,  0, 80, 80 
A, 94, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A, 95,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A, 95,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 95,  3,A103,  1,  1,  1,  1,  1,  1, 60, 70 
A, 95,  4,A113,  1,  1,  1,  1,  1,  1, 60, 70 
A, 95,  5,A112,  1,  1,  1,  1,  1,  1, 70, 90 
A, 95,  6,A111,  0,  0,  1,  1,  1,  1, 60, 60 
A, 95,  7,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A, 95,  8,A131,  1,  1,  1,  1,  1,  1, 60, 60 
A, 95,  9,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A, 95, 10,A135,  0,  0,  1,  1,  1,  1, 70, 60 
A, 95, 11,A132,  1,  1,  1,  1,  1,  1, 60, 90 
A, 95, 12,A134,  1,  1,  1,  1,  1,  1, 90,100 
A, 95, 13,A145,  1,  1,  1,  1,  1,  1, 50, 60 
A, 95, 14,A141,  0,  0,  1,  1,  1,  1, 50, 50 
A, 95, 15,A143,  0,  0,  0,  1,  1,  1, 60, 60 
A, 95, 16,A144,  1,  1,  1,  1,  1,  1, 50, 70 
A, 95, 17,A142,  0,  1,  1,  1,  1,  1, 50, 50 
A, 95, 18,A151,  1,  1,  1,  1,  1,  1, 60, 90 
A, 95, 19,A152,  0,  1,  1,  1,  1,  1, 70, 70 
A, 95, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 95, 21,A162,  1,  1,  1,  1,  1,  1, 60, 60 
A, 95, 22,A205,  1,  1,  1,  1,  1,  1, 70, 70 
A, 95, 23,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A, 95, 24,A203,  1,  1,  1,  1,  1,  1, 70,100 
A, 95, 25,A202,  1,  1,  1,  1,  1,  1, 80, 70 
A, 95, 26,A201,  1,  1,  1,  1,  1,  1, 70, 90 
A, 95, 27,A214,  0,  0,  0,  0,  0,  0, 80, 80 
A, 95, 28,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A, 95, 29,A211,  0,  0,  0,  0,  1,  1, 70, 70 
A, 95, 30,A215,  1,  1,  1,  1,  1,  1, 60, 90 
A, 95, 31,A212,  0,  0,  0,  0,  0,  0, 70, 80 
A, 95, 32,A223,  0,  0,  0,  1,  1,  1, 60, 70 
A, 95, 33,A222,  1,  1,  1,  1,  1,  1, 60, 70 
A, 95, 34,A231,  0,  0,  0,  0,  0,  1, 70, 60 
A, 95, 35,A234,  1,  0,  0,  1,  1,  1, 50, 50 
A, 95, 36,A232,  1,  0,  0,  1,  1,  1, 50, 50 
A, 95, 37,A235,  0,  0,  0,  0,  1,  1, 90, 70 
A, 95, 38,A233,  1,  1,  1,  1,  0,  0, 70, 50 
A, 95, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 95, 40,A244,  1,  1,  1,  1,  1,  1, 70, 80 
A, 95, 41,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A, 95, 42,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A, 95, 43,A241,  1,  1,  1,  1,  1,  1, 60, 70 
A, 95, 44,A251,  1,  1,  1,  1,  1,  1, 80, 90 
A, 95, 45,A254,  1,  1,  1,  1,  1,  1, 60, 60 
A, 95, 46,A253,  0,  1,  1,  1,  1,  1, 50, 50 
A, 95, 47,A263,  1,  1,  1,  1,  1,  1, 70, 90 
A, 95, 48,A261,  1,  1,  1,  1,  1,  1, 90, 80 
A, 95, 49,A262,  0,  0,  0,  1,  1,  1, 90, 50 
A, 96,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 96,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 96,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 96,  4,A113,  1,  1,  1,  1,  1,  1, 70, 70 
A, 96,  5,A112,  0,  1,  1,  1,  1,  1, 90, 70 
A, 96,  6,A111,  1,  1,  1,  1,  1,  1, 50, 50 
A, 96,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 96,  8,A131,  0,  0,  0,  0,  0,  0, 60, 60 
A, 96,  9,A133,  0,  0,  0,  0,  0,  0, 60, 50 
A, 96, 10,A132,  1,  1,  1,  1,  1,  1, 50, 70 
A, 96, 11,A135,  1,  1,  1,  1,  1,  1, 60, 70 
A, 96, 12,A134,  0,  1,  1,  1,  1,  1, 50, 50 
A, 96, 13,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A, 96, 14,A141,  0,  0,  0,  0,  0,  0, 60, 50 
A, 96, 15,A143,  1,  1,  1,  1,  1,  1, 80, 80 
A, 96, 16,A144,  1,  1,  1,  1,  1,  1, 50, 70 
A, 96, 17,A142,  0,  0,  0,  0,  1,  1, 50, 50 
A, 96, 18,A152,  1,  0,  0,  1,  1,  1, 60, 50 
A, 96, 19,A151,  1,  1,  1,  1,  1,  1, 80, 80 
A, 96, 20,A161,  0,  0,  0,  1,  1,  1,100,100 
A, 96, 21,A162,  0,  0,  0,  0,  0,  0, 60, 60 
A, 96, 22,A205,  1,  1,  1,  1,  1,  1, 70, 70 
A, 96, 23,A204,  1,  0,  1,  1,  1,  1, 50, 50 
A, 96, 24,A203,  1,  1,  1,  1,  1,  1, 60,100 
A, 96, 25,A201,  1,  1,  1,  1,  1,  1, 50, 60 
A, 96, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A, 96, 27,A214,  0,  0,  0,  1,  1,  1, 50, 80 
A, 96, 28,A213,  0,  0,  0,  0,  0,  0, 50, 60 
A, 96, 29,A211,  1,  1,  1,  1,  1,  1,100,100 
A, 96, 30,A215,  1,  1,  1,  1,  1,  1, 50,100 
A, 96, 31,A212,  0,  0,  0,  0,  1,  1, 50, 70 
A, 96, 32,A223,  0,  0,  0,  1,  1,  1, 80, 90 
A, 96, 33,A222,  1,  1,  1,  1,  1,  1, 50, 60 
A, 96, 34,A231,  1,  1,  1,  1,  1,  1, 50, 80 
A, 96, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 96, 36,A232,  1,  1,  1,  1,  1,  1, 50, 60 
A, 96, 37,A235,  1,  1,  1,  1,  1,  1, 50, 80 
A, 96, 38,A233,  1,  1,  1,  1,  1,  1, 50, 50 
A, 96, 39,A243,  0,  0,  0,  0,  1,  0, 80, 70 
A, 96, 40,A244,  0,  0,  0,  0,  1,  1, 50, 60 
A, 96, 41,A245,  1,  1,  1,  1,  1,  1, 60, 70 
A, 96, 42,A241,  0,  0,  0,  1,  1,  1, 50, 70 
A, 96, 43,A242,  0,  0,  0,  0,  1,  1, 50, 60 
A, 96, 44,A251,  0,  0,  0,  0,  0,  1, 90, 90 
A, 96, 45,A254,  0,  0,  0,  0,  0,  1, 50, 50 
A, 96, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 96, 47,A261,  0,  0,  0,  0,  0,  0,100, 90 
A, 96, 48,A263,  1,  1,  0,  0,  1,  1, 80, 80 
A, 96, 49,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A, 97,  1,A102,  0,  0,  0,  0,  0,  0, 60,  0 
A, 97,  2,A101,  0,  1,  1,  1,  1,  1,100,100 
A, 97,  3,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A, 97,  4,A113,  1,  1,  1,  1,  1,  1, 60, 60 
A, 97,  5,A112,  0,  0,  1,  1,  1,  1, 70, 90 
A, 97,  6,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A, 97,  7,A121,  0,  0,  1,  1,  1,  1, 50, 60 
A, 97,  8,A131,  0,  0,  0,  0,  0,  0, 50, 50 
A, 97,  9,A133,  1,  1,  1,  1,  1,  1, 50, 70 
A, 97, 10,A132,  0,  0,  0,  1,  1,  1, 50, 50 
A, 97, 11,A135,  1,  1,  1,  1,  1,  1, 50, 60 
A, 97, 12,A134,  1,  1,  1,  1,  1,  1, 60, 70 
A, 97, 13,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A, 97, 14,A141,  1,  1,  1,  1,  1,  1, 50, 60 
A, 97, 15,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 97, 16,A144,  0,  1,  1,  1,  1,  1, 50, 90 
A, 97, 17,A142,  0,  0,  1,  1,  1,  1, 50, 50 
A, 97, 18,A151,  1,  1,  1,  1,  1,  1, 80, 80 
A, 97, 19,A152,  1,  1,  1,  1,  1,  1, 50, 60 
A, 97, 20,A161,  0,  0,  0,  0,  0,  0,100, 70 
A, 97, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 97, 22,A205,  0,  0,  0,  1,  1,  1, 50, 50 
A, 97, 23,A204,  1,  0,  1,  0,  1,  0, 50, 50 
A, 97, 24,A203,  1,  0,  0,  1,  1,  1, 50, 80 
A, 97, 25,A202,  0,  0,  0,  0,  0,  0, 70, 70 
A, 97, 26,A201,  0,  0,  0,  1,  1,  1, 50, 60 
A, 97, 27,A214,  0,  0,  0,  0,  0,  0, 70, 60 
A, 97, 28,A213,  1,  1,  1,  1,  1,  1, 60, 60 
A, 97, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A, 97, 30,A211,  0,  1,  0,  1,  1,  1, 50, 50 
A, 97, 31,A212,  1,  1,  1,  1,  1,  1, 50, 50 
A, 97, 32,A223,  1,  1,  1,  1,  1,  1, 70, 90 
A, 97, 33,A222,  1,  1,  1,  1,  1,  1, 60, 80 
A, 97, 34,A231,  0,  0,  0,  0,  0,  1, 70, 60 
A, 97, 35,A234,  0,  0,  1,  1,  1,  1, 50, 50 
A, 97, 36,A232,  1,  0,  1,  1,  1,  1, 50, 60 
A, 97, 37,A235,  1,  0,  1,  1,  1,  1, 50, 50 
A, 97, 38,A233,  0,  0,  0,  0,  0,  1, 50, 50 
A, 97, 39,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A, 97, 40,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A, 97, 41,A245,  1,  1,  1,  1,  1,  1, 60, 70 
A, 97, 42,A241,  0,  0,  0,  0,  0,  0, 50, 70 
A, 97, 43,A242,  1,  1,  1,  1,  1,  1, 50, 60 
A, 97, 44,A251,  1,  1,  1,  1,  1,  1,100, 90 
A, 97, 45,A254,  1,  1,  1,  1,  1,  1, 90,100 
A, 97, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A, 97, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 97, 48,A263,  1,  1,  1,  1,  1,  1, 50, 50 
A, 97, 49,A262,  0,  0,  0,  0,  0,  0, 80, 60 
A, 98,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A, 98,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A, 98,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A, 98,  4,A113,  1,  1,  1,  1,  1,  1, 70, 70 
A, 98,  5,A112,  1,  1,  1,  1,  1,  1, 80, 80 
A, 98,  6,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A, 98,  7,A121,  1,  1,  1,  1,  1,  1, 50, 70 
A, 98,  8,A131,  1,  1,  1,  1,  1,  1, 60, 70 
A, 98,  9,A133,  1,  1,  1,  1,  1,  1, 60, 80 
A, 98, 10,A132,  1,  1,  1,  1,  1,  1, 50, 70 
A, 98, 11,A135,  1,  1,  1,  1,  1,  1, 70, 80 
A, 98, 12,A134,  1,  1,  1,  1,  1,  1, 60, 80 
A, 98, 13,A145,  1,  1,  1,  1,  1,  1, 60, 70 
A, 98, 14,A141,  1,  1,  1,  1,  1,  1, 60, 90 
A, 98, 15,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A, 98, 16,A144,  0,  0,  0,  0,  1,  1, 50,100 
A, 98, 17,A142,  0,  0,  0,  0,  1,  1, 50, 50 
A, 98, 18,A151,  0,  0,  0,  0,  0,  0, 50, 50 
A, 98, 19,A152,  1,  0,  0,  1,  1,  1, 50, 70 
A, 98, 20,A161,  1,  1,  1,  1,  1,  1, 70, 80 
A, 98, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A, 98, 22,A205,  0,  0,  0,  0,  1,  1, 60, 50 
A, 98, 23,A204,  0,  0,  0,  0,  1,  1, 50, 50 
A, 98, 24,A203,  1,  0,  0,  1,  1,  1, 60, 90 
A, 98, 25,A201,  0,  0,  0,  0,  1,  1, 60, 60 
A, 98, 26,A202,  1,  1,  1,  1,  1,  1, 50, 90 
A, 98, 27,A214,  1,  1,  1,  1,  1,  1, 70, 50 
A, 98, 28,A213,  1,  1,  1,  1,  1,  1, 60, 60 
A, 98, 29,A215,  1,  1,  1,  1,  1,  1, 80,100 
A, 98, 30,A211,  1,  1,  1,  1,  1,  1, 50, 60 
A, 98, 31,A212,  1,  1,  1,  1,  1,  1, 50, 80 
A, 98, 32,A223,  1,  1,  1,  1,  1,  1, 70, 90 
A, 98, 33,A222,  1,  1,  1,  1,  1,  1, 60, 80 
A, 98, 34,A231,  1,  1,  1,  0,  0,  1, 60, 80 
A, 98, 35,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A, 98, 36,A232,  0,  1,  1,  1,  1,  1, 50, 60 
A, 98, 37,A235,  0,  0,  1,  1,  1,  1, 50, 50 
A, 98, 38,A233,  1,  1,  1,  1,  1,  1, 50, 50 
A, 98, 39,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A, 98, 40,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A, 98, 41,A245,  1,  1,  1,  1,  1,  1, 80, 90 
A, 98, 42,A241,  1,  1,  1,  1,  1,  1, 60, 80 
A, 98, 43,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A, 98, 44,A251,  1,  1,  1,  1,  1,  1, 80, 90 
A, 98, 45,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A, 98, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A, 98, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A, 98, 48,A263,  0,  1,  1,  1,  1,  1, 80, 80 
A, 98, 49,A262,  1,  1,  1,  1,  1,  1, 60, 70 
A, 99,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A, 99,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A, 99,  3,A103,  0,  0,  0,  0,  0,  0, 80, 70 
A, 99,  4,A113,  1,  0,  0,  0,  0,  0, 70, 70 
A, 99,  5,A112,  0,  0,  0,  0,  0,  0, 90, 80 
A, 99,  6,A111,  1,  1,  0,  0,  0,  0, 50, 50 
A, 99,  7,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A, 99,  8,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A, 99,  9,A133,  0,  0,  0,  0,  0,  0, 50, 60 
A, 99, 10,A132,  1,  1,  1,  1,  1,  1, 50, 50 
A, 99, 11,A135,  0,  0,  0,  0,  0,  0, 50, 60 
A, 99, 12,A134,  0,  0,  0,  0,  0,  0, 70, 90 
A, 99, 13,A145,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 14,A141,  1,  1,  1,  1,  0,  0, 50, 50 
A, 99, 15,A143,  0,  0,  0,  0,  0,  0, 60, 60 
A, 99, 16,A144,  1,  1,  0,  0,  0,  0, 50,100 
A, 99, 17,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 18,A152,  1,  1,  0,  0,  0,  0, 70, 70 
A, 99, 19,A151,  0,  0,  0,  0,  0,  0, 50, 60 
A, 99, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A, 99, 21,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 22,A205,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 23,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A, 99, 24,A203,  1,  0,  0,  0,  0,  0, 50, 90 
A, 99, 25,A202,  1,  1,  1,  1,  0,  0, 60, 90 
A, 99, 26,A201,  1,  1,  1,  1,  1,  0, 50, 50 
A, 99, 27,A214,  0,  0,  0,  0,  0,  0, 60, 80 
A, 99, 28,A213,  1,  1,  1,  1,  1,  1, 50, 50 
A, 99, 29,A215,  1,  1,  1,  1,  0,  0, 50, 90 
A, 99, 30,A211,  1,  1,  1,  1,  1,  0, 50, 60 
A, 99, 31,A212,  0,  0,  0,  0,  0,  0, 50, 60 
A, 99, 32,A223,  0,  0,  0,  1,  0,  0, 70, 80 
A, 99, 33,A222,  1,  1,  1,  1,  1,  0, 50, 70 
A, 99, 34,A231,  0,  0,  0,  0,  1,  1, 60, 60 
A, 99, 35,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 36,A232,  0,  0,  0,  1,  0,  0, 50, 60 
A, 99, 37,A235,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 38,A233,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 39,A243,  0,  0,  0,  0,  0,  0, 70, 90 
A, 99, 40,A245,  0,  0,  0,  0,  0,  0, 70, 70 
A, 99, 41,A244,  0,  0,  0,  0,  0,  0,100,100 
A, 99, 42,A241,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 43,A242,  0,  0,  0,  0,  0,  0, 50, 60 
A, 99, 44,A251,  0,  1,  1,  1,  1,  1, 70,100 
A, 99, 45,A254,  0,  0,  0,  0,  0,  0, 50, 60 
A, 99, 46,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A, 99, 47,A261,  0,  0,  0,  0,  0,  0, 80, 90 
A, 99, 48,A263,  0,  0,  0,  0,  0,  0, 70, 80 
A, 99, 49,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A,100,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A,100,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,100,  3,A103,  0,  0,  0,  0,  0,  0, 70, 70 
A,100,  4,A113,  1,  0,  0,  0,  0,  0, 80, 90 
A,100,  5,A112,  0,  1,  0,  0,  0,  0, 90, 90 
A,100,  6,A111,  1,  1,  1,  1,  1,  1, 60, 50 
A,100,  7,A121,  0,  0,  0,  0,  0,  0, 50, 60 
A,100,  8,A131,  1,  1,  1,  1,  1,  1, 80, 60 
A,100,  9,A133,  0,  0,  0,  0,  0,  0, 50, 60 
A,100, 10,A132,  1,  1,  1,  0,  0,  0, 80, 70 
A,100, 11,A135,  0,  0,  1,  0,  0,  0, 50, 50 
A,100, 12,A134,  1,  1,  1,  0,  0,  0, 50, 50 
A,100, 13,A145,  1,  1,  1,  0,  0,  0, 70, 60 
A,100, 14,A141,  1,  1,  1,  1,  1,  1, 50, 50 
A,100, 15,A144,  0,  1,  1,  1,  0,  0, 50, 80 
A,100, 16,A143,  1,  1,  1,  1,  1,  1, 90, 80 
A,100, 17,A142,  0,  0,  1,  0,  0,  0, 50, 50 
A,100, 18,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A,100, 19,A152,  0,  1,  1,  0,  0,  0, 50, 50 
A,100, 20,A161,  1,  1,  1,  1,  1,  1,100,100 
A,100, 21,A162,  1,  1,  1,  1,  1,  1, 60, 50 
A,100, 22,A205,  1,  1,  1,  1,  1,  1, 80, 60 
A,100, 23,A204,  0,  1,  1,  0,  0,  0, 50, 50 
A,100, 24,A203,  1,  1,  1,  1,  1,  1, 80, 70 
A,100, 25,A202,  0,  0,  0,  0,  0,  0,100,100 
A,100, 26,A213,  0,  0,  0,  0,  0,  0, 50, 50 
A,100, 27,A215,  1,  1,  1,  1,  0,  0, 50, 60 
A,100, 28,A211,  0,  0,  0,  0,  0,  0,100,100 
A,100, 29,A214,  1,  0,  0,  0,  0,  0, 60, 60 
A,100, 30,A212,  1,  1,  1,  1,  1,  1, 50, 50 
A,100, 31,A223,  1,  1,  1,  1,  1,  1,100, 50 
A,100, 32,A222,  0,  0,  0,  0,  0,  0, 50, 70 
A,100, 33,A231,  0,  0,  0,  0,  0,  0, 70, 80 
A,100, 34,A234,  1,  1,  1,  1,  1,  1, 70, 70 
A,100, 35,A232,  1,  1,  1,  0,  1,  0, 60, 50 
A,100, 36,A235,  1,  1,  1,  1,  0,  0, 50, 60 
A,100, 37,A233,  1,  1,  1,  1,  1,  1, 90, 60 
A,100, 38,A243,  1,  1,  1,  1,  1,  1, 70, 80 
A,100, 39,A244,  1,  1,  1,  1,  1,  1, 90, 80 
A,100, 40,A241,  1,  1,  1,  1,  1,  1, 50, 50 
A,100, 41,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A,100, 42,A242,  1,  1,  1,  1,  1,  1, 50, 50 
A,100, 43,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A,100, 44,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,100, 45,A253,  0,  0,  1,  1,  1,  0, 50, 50 
A,100, 46,A261,  0,  0,  0,  0,  0,  0,100,100 
A,100, 47,A263,  0,  0,  1,  1,  1,  0, 90, 80 
A,100, 48,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A,101,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A,101,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,101,  3,A103,  1,  1,  1,  1,  1,  1,100,100 
A,101,  4,A113,  1,  1,  1,  1,  1,  1,100,100 
A,101,  5,A112,  0,  1,  1,  1,  1,  1, 80, 80 
A,101,  6,A111,  1,  1,  1,  1,  1,  1, 60, 60 
A,101,  7,A121,  1,  1,  1,  1,  1,  1, 50, 70 
A,101,  8,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A,101,  9,A133,  0,  0,  1,  1,  1,  1, 50, 50 
A,101, 10,A132,  1,  1,  1,  1,  1,  1, 50, 60 
A,101, 11,A135,  1,  1,  1,  1,  1,  1, 60, 60 
A,101, 12,A134,  1,  1,  1,  1,  1,  1, 60, 80 
A,101, 13,A145,  1,  1,  1,  1,  1,  1,100,100 
A,101, 14,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A,101, 15,A143,  0,  0,  0,  1,  1,  1, 60, 70 
A,101, 16,A144,  1,  0,  1,  1,  1,  1, 50, 90 
A,101, 17,A142,  1,  1,  1,  1,  1,  1, 60, 60 
A,101, 18,A152,  1,  1,  1,  1,  1,  1, 50, 50 
A,101, 19,A151,  0,  0,  0,  1,  1,  1, 50, 50 
A,101, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A,101, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A,101, 22,A205,  0,  0,  0,  1,  1,  1, 80, 50 
A,101, 23,A204,  0,  0,  0,  1,  0,  1, 50, 50 
A,101, 24,A203,  1,  0,  0,  1,  1,  1, 50, 80 
A,101, 25,A201,  0,  0,  0,  1,  1,  1, 50, 60 
A,101, 26,A202,  0,  0,  0,  0,  0,  1,100, 80 
A,101, 27,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A,101, 28,A214,  0,  0,  1,  1,  1,  1,100, 50 
A,101, 29,A215,  1,  1,  1,  1,  1,  1,100,100 
A,101, 30,A211,  1,  1,  1,  1,  1,  1, 80, 90 
A,101, 31,A212,  1,  1,  1,  1,  1,  1, 80, 90 
A,101, 32,A223,  0,  1,  1,  1,  1,  1, 50, 80 
A,101, 33,A222,  1,  1,  1,  1,  1,  1, 50, 70 
A,101, 34,A231,  0,  0,  1,  1,  1,  1,100, 90 
A,101, 35,A234,  0,  0,  0,  0,  1,  1, 50, 50 
A,101, 36,A232,  0,  0,  1,  1,  1,  1, 50, 60 
A,101, 37,A235,  1,  0,  1,  1,  1,  1,100, 90 
A,101, 38,A233,  0,  0,  0,  0,  0,  0, 90, 90 
A,101, 39,A243,  1,  1,  1,  1,  1,  1,100,100 
A,101, 40,A245,  0,  0,  0,  1,  1,  1, 60, 70 
A,101, 41,A244,  1,  1,  1,  1,  1,  1, 70, 90 
A,101, 42,A241,  1,  1,  1,  1,  1,  1, 70, 80 
A,101, 43,A242,  0,  0,  0,  1,  1,  1, 50, 60 
A,101, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A,101, 45,A254,  1,  1,  1,  1,  1,  1,100,100 
A,101, 46,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,101, 47,A261,  1,  1,  1,  1,  1,  1,100,100 
A,101, 48,A263,  1,  1,  1,  1,  1,  1, 80, 80 
A,101, 49,A262,  0,  0,  0,  0,  0,  0, 60, 50 
A,102,  1,A102,  0,  0,  0,  0,  0,  0, 70,  0 
A,102,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,102,  3,A103,  0,  0,  0,  0,  0,  0, 80, 80 
A,102,  4,A104,  1,  1,  1,  1,  1,  1, 50, 50 
A,102,  5,A113,  0,  0,  0,  0,  0,  0, 90, 80 
A,102,  6,A112,  1,  1,  1,  1,  1,  1, 90, 80 
A,102,  7,A111,  0,  0,  0,  0,  0,  0, 50, 50 
A,102,  8,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A,102,  9,A131,  0,  0,  0,  0,  0,  0, 60, 60 
A,102, 10,A133,  0,  0,  0,  0,  0,  0, 70, 70 
A,102, 11,A132,  0,  0,  0,  0,  0,  0, 70, 90 
A,102, 12,A134,  0,  0,  0,  0,  0,  0, 60, 70 
A,102, 13,A135,  0,  0,  0,  0,  0,  0, 50, 60 
A,102, 14,A145,  1,  1,  0,  0,  0,  0, 50, 50 
A,102, 15,A141,  0,  0,  0,  0,  0,  0, 50, 70 
A,102, 16,A143,  0,  0,  0,  0,  0,  0, 50, 70 
A,102, 17,A144,  1,  0,  0,  0,  0,  0, 80, 80 
A,102, 18,A142,  1,  1,  1,  0,  0,  0, 50, 50 
A,102, 19,A151,  1,  1,  1,  1,  1,  1, 90, 80 
A,102, 20,A152,  0,  0,  0,  0,  0,  0, 80, 90 
A,102, 21,A161,  0,  0,  0,  0,  0,  0,100,100 
A,102, 22,A162,  1,  1,  1,  1,  1,  1, 60, 50 
A,102, 23,A205,  0,  0,  0,  0,  0,  0, 90, 90 
A,102, 24,A204,  1,  1,  1,  1,  1,  1, 80, 50 
A,102, 25,A203,  0,  0,  0,  0,  0,  0, 80,100 
A,102, 26,A201,  0,  0,  0,  0,  0,  0, 80, 90 
A,102, 27,A202,  0,  0,  0,  0,  0,  0,100,100 
A,102, 28,A215,  0,  0,  0,  0,  0,  0, 80,100 
A,102, 29,A214,  1,  1,  1,  1,  0,  0, 50, 50 
A,102, 30,A213,  0,  0,  0,  0,  0,  0, 80, 80 
A,102, 31,A211,  1,  1,  1,  0,  0,  0, 70, 60 
A,102, 32,A212,  0,  0,  0,  0,  0,  0, 50, 60 
A,102, 33,A223,  0,  0,  0,  0,  0,  0, 80, 90 
A,102, 34,A222,  0,  0,  0,  0,  0,  0, 80, 90 
A,102, 35,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A,102, 36,A231,  0,  0,  0,  0,  0,  0, 80, 80 
A,102, 37,A232,  0,  0,  0,  0,  0,  0, 60, 70 
A,102, 38,A235,  0,  0,  0,  0,  0,  0, 50, 80 
A,102, 39,A233,  0,  0,  0,  0,  0,  0, 80, 90 
A,102, 40,A243,  1,  1,  0,  0,  0,  0, 90, 90 
A,102, 41,A244,  0,  0,  0,  0,  0,  0, 60, 90 
A,102, 42,A245,  1,  1,  1,  1,  1,  1, 70, 70 
A,102, 43,A242,  1,  1,  1,  0,  0,  0, 60, 60 
A,102, 44,A241,  0,  0,  0,  0,  0,  0, 70, 90 
A,102, 45,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A,102, 46,A254,  0,  0,  0,  0,  0,  0, 50, 60 
A,102, 47,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A,102, 48,A261,  0,  0,  0,  0,  0,  0, 90, 90 
A,102, 49,A263,  0,  0,  0,  0,  0,  0, 80,100 
A,102, 50,A262,  0,  0,  0,  0,  0,  0, 90, 90 
A,103,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A,103,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,103,  3,A103,  0,  0,  0,  0,  0,  0, 50,100 
A,103,  4,A113,  1,  1,  0,  0,  0,  0, 70, 70 
A,103,  5,A112,  1,  1,  0,  0,  0,  0, 80, 90 
A,103,  6,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A,103,  7,A121,  1,  1,  1,  0,  0,  0, 50, 60 
A,103,  8,A131,  1,  1,  0,  0,  0,  0, 50, 50 
A,103,  9,A133,  1,  1,  1,  0,  0,  0, 50, 50 
A,103, 10,A132,  0,  0,  0,  0,  0,  0, 50, 80 
A,103, 11,A135,  1,  1,  1,  0,  0,  0, 50, 60 
A,103, 12,A134,  1,  1,  1,  0,  0,  0, 50, 50 
A,103, 13,A145,  1,  1,  1,  1,  1,  1, 80, 60 
A,103, 14,A141,  0,  0,  1,  1,  0,  0, 50, 50 
A,103, 15,A144,  0,  0,  0,  0,  0,  0, 50, 80 
A,103, 16,A143,  0,  0,  0,  0,  0,  0, 60, 70 
A,103, 17,A142,  0,  0,  0,  0,  0,  0, 50, 50 
A,103, 18,A151,  0,  0,  0,  0,  0,  0, 50, 70 
A,103, 19,A152,  1,  1,  0,  0,  0,  0, 50, 50 
A,103, 20,A161,  0,  0,  0,  0,  0,  0,100,100 
A,103, 21,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A,103, 22,A204,  1,  1,  0,  0,  0,  0, 50, 50 
A,103, 23,A205,  1,  1,  1,  0,  0,  0, 80, 60 
A,103, 24,A203,  0,  0,  0,  0,  0,  0, 60,100 
A,103, 25,A201,  1,  1,  1,  1,  1,  1, 80, 60 
A,103, 26,A202,  1,  1,  1,  1,  1,  1,100, 50 
A,103, 27,A213,  1,  1,  1,  1,  1,  1, 60, 70 
A,103, 28,A214,  1,  1,  1,  1,  0,  0, 50, 50 
A,103, 29,A211,  1,  1,  1,  1,  1,  1,100, 80 
A,103, 30,A215,  1,  1,  1,  1,  0,  0, 50, 50 
A,103, 31,A212,  1,  1,  1,  1,  0,  0, 50, 60 
A,103, 32,A223,  1,  1,  1,  1,  1,  0,100, 50 
A,103, 33,A222,  0,  0,  1,  1,  0,  0, 50, 70 
A,103, 34,A231,  1,  1,  1,  1,  1,  1, 60, 70 
A,103, 35,A234,  1,  1,  1,  1,  0,  0, 50, 50 
A,103, 36,A232,  1,  1,  1,  1,  1,  0, 50, 50 
A,103, 37,A235,  0,  1,  1,  1,  0,  0, 50, 50 
A,103, 38,A233,  0,  0,  1,  1,  0,  0, 50, 50 
A,103, 39,A243,  1,  1,  1,  1,  1,  1, 70, 60 
A,103, 40,A244,  0,  0,  1,  1,  1,  0, 70, 70 
A,103, 41,A245,  1,  1,  1,  1,  1,  1, 70, 70 
A,103, 42,A241,  1,  1,  1,  1,  1,  1, 50, 50 
A,103, 43,A242,  0,  0,  1,  1,  0,  0, 50, 50 
A,103, 44,A251,  1,  1,  1,  1,  1,  1,100,100 
A,103, 45,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,103, 46,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A,103, 47,A263,  1,  1,  1,  1,  1,  1, 50, 50 
A,103, 48,A261,  1,  1,  1,  1,  1,  1,100,100 
A,103, 49,A262,  1,  1,  1,  1,  1,  1, 60, 60 
A,104,  1,A102,  1,  1,  1,  1,  1,  1, 70,  0 
A,104,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,104,  3,A105,  1,  1,  1,  1,  1,  1, 50, 70 
A,104,  4,A103,  0,  0,  0,  0,  0,  0,100,100 
A,104,  5,A104,  1,  1,  1,  1,  1,  1, 50, 50 
A,104,  6,A113,  0,  1,  1,  1,  1,  1, 70, 80 
A,104,  7,A112,  0,  1,  1,  1,  1,  1, 80, 80 
A,104,  8,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A,104,  9,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A,104, 10,A131,  0,  0,  0,  1,  1,  1, 60, 50 
A,104, 11,A133,  1,  1,  1,  1,  1,  1, 90, 90 
A,104, 12,A132,  1,  1,  1,  1,  1,  1, 70, 90 
A,104, 13,A135,  1,  1,  1,  1,  1,  1,100,100 
A,104, 14,A134,  1,  1,  1,  1,  1,  1, 60, 90 
A,104, 15,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A,104, 16,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A,104, 17,A141,  1,  1,  1,  1,  1,  1,100,100 
A,104, 18,A144,  1,  1,  1,  1,  1,  1, 50,100 
A,104, 19,A142,  0,  0,  1,  1,  1,  1, 50, 50 
A,104, 20,A152,  0,  0,  0,  1,  1,  1, 70, 50 
A,104, 21,A151,  1,  1,  1,  1,  1,  1,100,100 
A,104, 22,A161,  0,  0,  0,  0,  0,  0,100,100 
A,104, 23,A162,  1,  1,  1,  1,  1,  1,100,100 
A,104, 24,A205,  0,  0,  0,  1,  1,  1, 50, 50 
A,104, 25,A204,  0,  0,  0,  1,  1,  1, 50, 50 
A,104, 26,A203,  1,  0,  0,  1,  1,  1, 50, 90 
A,104, 27,A201,  1,  1,  0,  1,  1,  1, 70, 90 
A,104, 28,A202,  0,  0,  0,  0,  0,  0, 90, 70 
A,104, 29,A214,  1,  1,  1,  1,  1,  1,100,100 
A,104, 30,A213,  1,  1,  1,  1,  1,  1,100,100 
A,104, 31,A215,  0,  0,  0,  1,  1,  0,100, 50 
A,104, 32,A211,  1,  1,  1,  1,  1,  1, 50, 70 
A,104, 33,A212,  1,  1,  1,  1,  1,  1, 60, 70 
A,104, 34,A223,  1,  1,  1,  1,  1,  1,100,100 
A,104, 35,A222,  1,  1,  1,  1,  1,  1, 80, 90 
A,104, 36,A231,  1,  1,  1,  1,  1,  1, 80, 80 
A,104, 37,A234,  1,  1,  1,  1,  1,  1, 70, 80 
A,104, 38,A232,  1,  1,  1,  1,  1,  1, 50, 60 
A,104, 39,A235,  1,  1,  1,  1,  1,  1,100,100 
A,104, 40,A233,  1,  1,  1,  1,  1,  1, 50, 60 
A,104, 41,A243,  0,  0,  1,  1,  1,  1, 50, 90 
A,104, 42,A244,  1,  1,  1,  1,  1,  1, 90,100 
A,104, 43,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A,104, 44,A241,  1,  1,  1,  1,  1,  1, 50, 80 
A,104, 45,A242,  1,  1,  1,  1,  1,  1, 50, 80 
A,104, 46,A251,  0,  1,  1,  1,  1,  1,100,100 
A,104, 47,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A,104, 48,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A,104, 49,A261,  1,  1,  1,  1,  1,  1, 90,100 
A,104, 50,A263,  1,  1,  1,  1,  1,  1, 70, 70 
A,104, 51,A262,  0,  0,  0,  0,  0,  0,100, 90 
A,105,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A,105,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,105,  3,A105,  0,  0,  0,  0,  0,  0, 50, 50 
A,105,  4,A103,  1,  1,  0,  0,  0,  0, 50, 50 
A,105,  5,A104,  1,  1,  1,  1,  1,  1, 50, 50 
A,105,  6,A113,  1,  1,  0,  0,  0,  0, 50, 60 
A,105,  7,A114,  1,  1,  1,  1,  1,  1, 60, 60 
A,105,  8,A112,  0,  0,  0,  0,  0,  0, 90, 50 
A,105,  9,A111,  0,  0,  0,  0,  0,  0, 50, 60 
A,105, 10,A121,  1,  1,  1,  0,  0,  0, 50, 50 
A,105, 11,A131,  0,  0,  0,  0,  0,  0, 50, 60 
A,105, 12,A133,  0,  0,  0,  0,  0,  0, 50, 60 
A,105, 13,A132,  1,  1,  0,  0,  0,  0, 50, 70 
A,105, 14,A134,  0,  0,  0,  0,  0,  0, 50, 70 
A,105, 15,A135,  1,  1,  1,  1,  0,  0, 70, 60 
A,105, 16,A145,  1,  1,  1,  0,  0,  0, 70, 60 
A,105, 17,A141,  1,  1,  1,  1,  0,  0, 50, 50 
A,105, 18,A144,  1,  1,  1,  0,  0,  0, 50, 70 
A,105, 19,A143,  1,  1,  1,  1,  0,  0, 50, 60 
A,105, 20,A142,  1,  1,  1,  1,  0,  0, 50, 50 
A,105, 21,A151,  0,  1,  1,  0,  0,  0, 50, 50 
A,105, 22,A152,  1,  1,  1,  1,  0,  0, 50, 50 
A,105, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,105, 24,A162,  1,  1,  1,  1,  1,  1, 60, 50 
A,105, 25,A205,  1,  1,  1,  1,  1,  1, 80, 70 
A,105, 26,A204,  1,  1,  1,  1,  1,  0, 90, 50 
A,105, 27,A203,  0,  1,  1,  1,  0,  0, 50, 70 
A,105, 28,A201,  0,  1,  1,  1,  0,  0, 50, 60 
A,105, 29,A202,  0,  0,  0,  0,  1,  0, 50, 50 
A,105, 30,A214,  1,  1,  1,  1,  1,  1, 80, 50 
A,105, 31,A213,  0,  0,  0,  0,  0,  0, 90, 90 
A,105, 32,A215,  0,  0,  1,  1,  0,  0, 50,100 
A,105, 33,A211,  0,  0,  0,  0,  0,  0, 60, 70 
A,105, 34,A212,  0,  0,  0,  1,  0,  0, 50, 60 
A,105, 35,A223,  0,  0,  0,  1,  0,  0, 50,100 
A,105, 36,A222,  1,  1,  1,  1,  1,  1,100,100 
A,105, 37,A234,  0,  1,  0,  1,  0,  0, 50, 50 
A,105, 38,A231,  1,  1,  1,  1,  1,  0, 60, 50 
A,105, 39,A232,  1,  1,  1,  1,  0,  0, 50, 50 
A,105, 40,A235,  1,  1,  1,  1,  0,  0, 50, 50 
A,105, 41,A233,  0,  0,  0,  0,  0,  0, 60, 60 
A,105, 42,A243,  1,  1,  1,  1,  1,  0, 70, 80 
A,105, 43,A245,  1,  1,  1,  1,  1,  1, 60, 60 
A,105, 44,A244,  1,  1,  1,  1,  1,  1, 60, 70 
A,105, 45,A241,  0,  0,  0,  0,  0,  0, 50, 70 
A,105, 46,A242,  0,  0,  0,  1,  0,  0, 50, 60 
A,105, 47,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,105, 48,A251,  0,  0,  0,  0,  0,  0, 90, 90 
A,105, 49,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A,105, 50,A261,  1,  1,  1,  1,  1,  0,100,100 
A,105, 51,A263,  1,  1,  1,  1,  1,  0, 80, 70 
A,105, 52,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A,106,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A,106,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,106,  3,A105,  1,  1,  1,  1,  1,  1, 50, 60 
A,106,  4,A103,  0,  0,  1,  1,  1,  1, 50, 50 
A,106,  5,A104,  1,  1,  1,  1,  1,  1, 50, 60 
A,106,  6,A113,  1,  1,  1,  1,  1,  1, 70, 80 
A,106,  7,A114,  0,  0,  1,  1,  1,  1, 50,100 
A,106,  8,A112,  1,  0,  1,  1,  1,  1, 70, 90 
A,106,  9,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A,106, 10,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A,106, 11,A131,  1,  1,  1,  1,  1,  1, 70, 90 
A,106, 12,A133,  0,  0,  0,  1,  1,  1, 60, 60 
A,106, 13,A132,  1,  1,  1,  1,  1,  1, 70, 80 
A,106, 14,A135,  0,  0,  0,  0,  1,  1, 70, 60 
A,106, 15,A134,  1,  1,  1,  1,  1,  1, 60, 80 
A,106, 16,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A,106, 17,A141,  0,  0,  0,  0,  1,  1, 50, 50 
A,106, 18,A144,  0,  0,  0,  0,  1,  1, 50, 90 
A,106, 19,A143,  1,  1,  1,  1,  1,  1, 60, 60 
A,106, 20,A142,  1,  1,  1,  1,  1,  1, 50, 60 
A,106, 21,A152,  0,  0,  1,  1,  1,  1, 50, 70 
A,106, 22,A151,  0,  0,  0,  0,  1,  1, 70, 60 
A,106, 23,A161,  0,  0,  0,  0,  0,  0,100,100 
A,106, 24,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A,106, 25,A205,  1,  1,  1,  1,  1,  1, 60, 60 
A,106, 26,A204,  1,  1,  1,  1,  1,  1, 70, 70 
A,106, 27,A203,  0,  0,  0,  0,  1,  1, 70, 80 
A,106, 28,A202,  1,  1,  1,  1,  1,  1, 90, 80 
A,106, 29,A201,  0,  1,  1,  1,  1,  1, 50, 60 
A,106, 30,A214,  1,  1,  1,  1,  1,  1, 70, 70 
A,106, 31,A215,  1,  1,  1,  1,  1,  1, 50,100 
A,106, 32,A213,  0,  0,  0,  0,  1,  1, 80, 70 
A,106, 33,A211,  1,  1,  1,  1,  1,  1, 50, 70 
A,106, 34,A212,  1,  1,  1,  1,  1,  1, 60, 90 
A,106, 35,A223,  1,  1,  1,  1,  1,  1,100,100 
A,106, 36,A222,  1,  1,  1,  1,  1,  1, 50, 90 
A,106, 37,A231,  1,  1,  1,  1,  1,  1, 70, 70 
A,106, 38,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A,106, 39,A232,  1,  1,  1,  1,  1,  1, 50, 80 
A,106, 40,A235,  1,  1,  1,  1,  1,  1, 50, 70 
A,106, 41,A233,  1,  1,  1,  1,  1,  1, 60, 70 
A,106, 42,A243,  1,  1,  1,  1,  1,  1, 70, 80 
A,106, 43,A244,  1,  1,  1,  1,  1,  1, 80,100 
A,106, 44,A245,  1,  1,  1,  1,  1,  1, 60, 80 
A,106, 45,A241,  0,  0,  0,  0,  0,  0, 70, 50 
A,106, 46,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A,106, 47,A251,  1,  1,  1,  1,  1,  0, 80,100 
A,106, 48,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,106, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,106, 50,A261,  1,  1,  1,  1,  1,  1, 80, 80 
A,106, 51,A263,  1,  1,  1,  1,  1,  1, 60, 80 
A,106, 52,A262,  0,  0,  0,  0,  1,  1, 50, 50 
A,107,  1,A102,  0,  0,  0,  0,  0,  0, 50,  0 
A,107,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,107,  3,A105,  1,  1,  1,  1,  1,  1, 50, 50 
A,107,  4,A103,  1,  1,  1,  1,  1,  1, 50, 60 
A,107,  5,A104,  1,  1,  1,  1,  1,  1, 50, 60 
A,107,  6,A113,  0,  0,  1,  1,  1,  1, 60, 60 
A,107,  7,A114,  1,  1,  1,  1,  1,  1, 50, 90 
A,107,  8,A112,  1,  1,  1,  1,  1,  1, 50, 60 
A,107,  9,A111,  0,  0,  1,  1,  1,  1, 50, 50 
A,107, 10,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A,107, 11,A133,  1,  1,  1,  1,  1,  1, 70, 80 
A,107, 12,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A,107, 13,A132,  1,  1,  1,  1,  1,  1, 50, 90 
A,107, 14,A134,  0,  0,  1,  1,  1,  1, 50, 70 
A,107, 15,A135,  0,  0,  0,  1,  1,  1, 50, 50 
A,107, 16,A145,  1,  1,  1,  1,  1,  1, 50, 50 
A,107, 17,A141,  1,  1,  1,  1,  1,  1, 50, 70 
A,107, 18,A144,  1,  0,  1,  1,  1,  1, 50, 80 
A,107, 19,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A,107, 20,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A,107, 21,A152,  0,  0,  1,  1,  1,  1, 50, 50 
A,107, 22,A151,  1,  1,  1,  1,  1,  1, 70, 90 
A,107, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,107, 24,A162,  1,  1,  1,  1,  1,  1, 50, 60 
A,107, 25,A205,  1,  1,  1,  1,  1,  1,100,100 
A,107, 26,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A,107, 27,A203,  0,  1,  1,  1,  1,  1, 50,100 
A,107, 28,A202,  0,  0,  0,  1,  1,  1, 50, 60 
A,107, 29,A201,  0,  0,  1,  1,  1,  1, 50, 80 
A,107, 30,A215,  1,  1,  1,  1,  1,  1, 50,100 
A,107, 31,A213,  1,  1,  1,  1,  1,  1, 50, 90 
A,107, 32,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A,107, 33,A211,  1,  1,  1,  1,  1,  1, 50, 60 
A,107, 34,A212,  1,  1,  1,  1,  1,  1, 50, 70 
A,107, 35,A223,  1,  1,  1,  1,  1,  1,100,100 
A,107, 36,A222,  0,  0,  1,  1,  1,  1, 50, 70 
A,107, 37,A234,  1,  0,  1,  1,  1,  1, 50, 50 
A,107, 38,A231,  0,  1,  1,  1,  1,  1, 50, 50 
A,107, 39,A232,  1,  1,  1,  1,  1,  1, 60, 80 
A,107, 40,A235,  0,  0,  0,  1,  1,  1, 50, 50 
A,107, 41,A233,  1,  1,  1,  1,  1,  1, 50, 70 
A,107, 42,A243,  1,  1,  1,  1,  1,  1, 60, 90 
A,107, 43,A244,  1,  1,  1,  1,  1,  1, 60, 90 
A,107, 44,A245,  0,  0,  0,  0,  0,  0, 80, 70 
A,107, 45,A241,  1,  1,  1,  1,  1,  1, 50, 70 
A,107, 46,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A,107, 47,A251,  0,  0,  0,  0,  0,  0,100,100 
A,107, 48,A254,  0,  0,  0,  0,  0,  1, 50, 50 
A,107, 49,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A,107, 50,A261,  1,  1,  1,  1,  1,  1, 80,100 
A,107, 51,A263,  1,  1,  1,  1,  1,  1, 50, 60 
A,107, 52,A262,  1,  1,  1,  1,  1,  1, 50, 60 
A,108,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A,108,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,108,  3,A105,  0,  0,  0,  0,  0,  0, 50, 50 
A,108,  4,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A,108,  5,A104,  1,  1,  1,  1,  1,  1, 50, 50 
A,108,  6,A113,  0,  1,  1,  1,  1,  1, 50, 70 
A,108,  7,A114,  1,  1,  1,  1,  1,  1, 50, 70 
A,108,  8,A112,  0,  0,  0,  0,  0,  0,100, 90 
A,108,  9,A111,  1,  1,  1,  1,  1,  1, 60, 70 
A,108, 10,A121,  0,  0,  0,  0,  0,  0, 50, 50 
A,108, 11,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A,108, 12,A133,  1,  1,  1,  1,  1,  1, 80, 80 
A,108, 13,A132,  0,  0,  0,  0,  0,  0, 50, 60 
A,108, 14,A134,  0,  0,  0,  1,  1,  1, 50, 50 
A,108, 15,A135,  1,  1,  1,  1,  1,  1, 80, 80 
A,108, 16,A145,  0,  0,  0,  0,  0,  0, 80, 60 
A,108, 17,A143,  0,  0,  0,  0,  0,  0, 50, 50 
A,108, 18,A144,  0,  0,  0,  0,  0,  0, 50, 80 
A,108, 19,A141,  0,  0,  0,  0,  1,  1, 60, 50 
A,108, 20,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A,108, 21,A152,  0,  1,  0,  0,  1,  1, 60, 50 
A,108, 22,A151,  0,  0,  0,  0,  0,  0, 50, 50 
A,108, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,108, 24,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A,108, 25,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A,108, 26,A205,  1,  1,  1,  1,  1,  1, 50, 50 
A,108, 27,A203,  0,  0,  0,  0,  0,  0, 70, 60 
A,108, 28,A202,  0,  0,  0,  0,  0,  0, 80, 50 
A,108, 29,A201,  0,  0,  0,  0,  0,  0, 70, 70 
A,108, 30,A214,  0,  0,  0,  0,  0,  0, 70, 50 
A,108, 31,A213,  0,  0,  0,  0,  0,  0, 70, 80 
A,108, 32,A215,  0,  0,  0,  0,  0,  0, 50, 50 
A,108, 33,A211,  1,  1,  1,  1,  1,  1, 90, 80 
A,108, 34,A212,  0,  0,  0,  0,  0,  0, 50, 80 
A,108, 35,A223,  1,  1,  1,  1,  1,  1,100,100 
A,108, 36,A222,  0,  0,  0,  0,  0,  0, 80, 50 
A,108, 37,A231,  1,  1,  1,  1,  1,  1, 60, 60 
A,108, 38,A234,  0,  0,  0,  0,  0,  0, 50, 50 
A,108, 39,A232,  1,  1,  0,  0,  0,  1, 50, 50 
A,108, 40,A235,  0,  0,  0,  0,  0,  1, 50, 50 
A,108, 41,A233,  0,  0,  0,  0,  0,  1, 50, 50 
A,108, 42,A243,  1,  1,  1,  1,  1,  1, 90, 80 
A,108, 43,A241,  0,  0,  0,  0,  0,  0, 70, 60 
A,108, 44,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A,108, 45,A244,  0,  0,  0,  0,  0,  0, 80, 80 
A,108, 46,A242,  0,  0,  0,  0,  0,  0, 50, 50 
A,108, 47,A251,  1,  1,  1,  1,  1,  1,100,100 
A,108, 48,A254,  1,  1,  1,  1,  1,  1, 50, 60 
A,108, 49,A253,  0,  0,  0,  0,  0,  0, 50, 50 
A,108, 50,A263,  0,  0,  0,  0,  0,  0, 80, 50 
A,108, 51,A261,  0,  0,  0,  0,  0,  0, 90, 90 
A,108, 52,A262,  0,  0,  0,  0,  0,  0, 60, 70 
A,109,  1,A102,  1,  1,  1,  1,  1,  1,100,  0 
A,109,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,109,  3,A105,  1,  1,  1,  1,  1,  1, 50, 80 
A,109,  4,A103,  1,  1,  1,  1,  1,  1, 60, 80 
A,109,  5,A104,  0,  0,  1,  1,  1,  1,100,100 
A,109,  6,A113,  1,  0,  1,  1,  1,  1, 70, 80 
A,109,  7,A114,  0,  0,  0,  1,  1,  1, 90, 60 
A,109,  8,A112,  0,  0,  1,  1,  1,  1, 70,100 
A,109,  9,A111,  1,  1,  1,  1,  1,  1, 50, 70 
A,109, 10,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A,109, 11,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A,109, 12,A135,  1,  1,  1,  1,  1,  1,100,100 
A,109, 13,A133,  1,  1,  1,  1,  1,  1, 80, 90 
A,109, 14,A132,  1,  1,  1,  1,  1,  1, 70, 90 
A,109, 15,A134,  1,  1,  1,  1,  1,  1, 60, 90 
A,109, 16,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A,109, 17,A145,  0,  0,  1,  1,  1,  1, 60, 50 
A,109, 18,A144,  1,  1,  1,  1,  1,  1, 50,100 
A,109, 19,A143,  1,  1,  1,  1,  1,  1,100,100 
A,109, 20,A142,  1,  1,  1,  1,  1,  1,100,100 
A,109, 21,A152,  1,  1,  1,  1,  1,  1, 50,100 
A,109, 22,A151,  1,  1,  1,  1,  1,  1, 70, 70 
A,109, 23,A161,  0,  1,  1,  1,  1,  1,100,100 
A,109, 24,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A,109, 25,A205,  0,  0,  1,  1,  1,  1, 60, 50 
A,109, 26,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A,109, 27,A202,  1,  1,  1,  1,  1,  1, 80,100 
A,109, 28,A203,  1,  1,  1,  1,  1,  1, 60,100 
A,109, 29,A201,  1,  1,  1,  1,  1,  1,100,100 
A,109, 30,A215,  1,  1,  1,  1,  1,  1, 50,100 
A,109, 31,A214,  1,  1,  1,  1,  1,  1, 50, 90 
A,109, 32,A213,  1,  1,  1,  1,  1,  1, 90,100 
A,109, 33,A211,  1,  1,  1,  1,  1,  1, 50, 70 
A,109, 34,A212,  1,  1,  1,  1,  1,  1, 70, 90 
A,109, 35,A222,  1,  1,  1,  1,  1,  1, 80,100 
A,109, 36,A223,  0,  1,  1,  1,  1,  1, 60,100 
A,109, 37,A234,  1,  1,  1,  1,  1,  1, 50, 70 
A,109, 38,A231,  1,  1,  1,  1,  1,  1, 50, 60 
A,109, 39,A232,  1,  1,  1,  1,  1,  1, 80,100 
A,109, 40,A235,  1,  1,  1,  1,  1,  1,100,100 
A,109, 41,A233,  0,  0,  0,  1,  1,  1, 60, 80 
A,109, 42,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A,109, 43,A244,  1,  1,  1,  1,  1,  1, 50,100 
A,109, 44,A245,  0,  0,  0,  0,  0,  1, 60, 60 
A,109, 45,A241,  0,  0,  0,  0,  0,  1, 60, 80 
A,109, 46,A242,  1,  1,  1,  1,  1,  1, 80,100 
A,109, 47,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A,109, 48,A254,  1,  1,  1,  1,  1,  1,100,100 
A,109, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,109, 50,A263,  0,  0,  0,  0,  1,  1, 60, 80 
A,109, 51,A261,  1,  1,  1,  1,  1,  1, 80,100 
A,109, 52,A262,  0,  1,  0,  0,  0,  1, 50, 50 
A,110,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A,110,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,110,  3,A105,  0,  0,  1,  1,  1,  1, 50, 50 
A,110,  4,A103,  0,  0,  0,  0,  0,  0, 60, 60 
A,110,  5,A104,  1,  1,  1,  1,  1,  1, 50, 50 
A,110,  6,A113,  1,  1,  1,  1,  1,  1, 70, 70 
A,110,  7,A114,  1,  1,  1,  1,  1,  1, 50, 70 
A,110,  8,A112,  1,  1,  1,  1,  1,  1, 70, 90 
A,110,  9,A111,  1,  1,  1,  1,  1,  1,100,100 
A,110, 10,A121,  0,  0,  0,  1,  1,  1, 80, 60 
A,110, 11,A133,  1,  1,  1,  1,  1,  1, 50, 60 
A,110, 12,A131,  1,  1,  1,  1,  1,  1, 60, 60 
A,110, 13,A132,  1,  1,  1,  1,  1,  1,100,100 
A,110, 14,A134,  1,  1,  1,  1,  1,  1, 60, 80 
A,110, 15,A135,  1,  1,  1,  1,  1,  1,100,100 
A,110, 16,A145,  1,  1,  1,  1,  1,  1, 60, 70 
A,110, 17,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A,110, 18,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A,110, 19,A143,  0,  0,  0,  1,  1,  1, 50, 60 
A,110, 20,A142,  1,  1,  1,  1,  1,  1, 60, 60 
A,110, 21,A152,  0,  0,  1,  1,  1,  1, 70, 50 
A,110, 22,A151,  0,  0,  0,  0,  1,  1, 70, 60 
A,110, 23,A161,  0,  0,  0,  0,  0,  0,100,100 
A,110, 24,A162,  0,  0,  0,  0,  0,  0, 50, 50 
A,110, 25,A205,  1,  1,  1,  1,  1,  1, 90, 90 
A,110, 26,A204,  1,  1,  0,  1,  1,  1, 50, 50 
A,110, 27,A203,  0,  1,  0,  1,  1,  1, 60, 80 
A,110, 28,A202,  0,  0,  0,  0,  0,  1,100, 90 
A,110, 29,A201,  1,  0,  0,  1,  1,  1, 50, 90 
A,110, 30,A213,  0,  0,  0,  0,  0,  0, 90, 70 
A,110, 31,A214,  1,  1,  1,  1,  1,  1, 70, 80 
A,110, 32,A215,  0,  0,  0,  0,  1,  1,100,100 
A,110, 33,A211,  1,  1,  1,  1,  1,  1, 50, 60 
A,110, 34,A212,  0,  0,  0,  0,  1,  1, 60, 70 
A,110, 35,A223,  1,  1,  1,  1,  1,  1,100,100 
A,110, 36,A222,  1,  1,  1,  1,  1,  1, 80, 90 
A,110, 37,A231,  1,  1,  1,  1,  1,  1, 60, 70 
A,110, 38,A234,  1,  1,  1,  1,  1,  1, 50, 60 
A,110, 39,A232,  1,  1,  1,  1,  1,  1, 50, 60 
A,110, 40,A235,  1,  1,  1,  1,  1,  1, 50, 50 
A,110, 41,A233,  1,  1,  1,  1,  1,  1, 60, 70 
A,110, 42,A243,  0,  0,  1,  1,  1,  1, 60, 80 
A,110, 43,A242,  1,  1,  1,  1,  1,  1, 70, 90 
A,110, 44,A245,  1,  1,  1,  1,  1,  1, 80, 80 
A,110, 45,A244,  0,  0,  1,  1,  1,  1, 70, 60 
A,110, 46,A241,  1,  1,  1,  1,  1,  1,100,100 
A,110, 47,A251,  1,  1,  1,  1,  1,  1,100,100 
A,110, 48,A254,  0,  0,  0,  0,  0,  0,100, 50 
A,110, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,110, 50,A261,  0,  1,  1,  1,  1,  1, 90,100 
A,110, 51,A262,  1,  1,  1,  1,  1,  1, 50, 70 
A,110, 52,A263,  0,  0,  0,  1,  1,  1, 80, 50 
A,111,  1,A102,  1,  1,  1,  1,  1,  1, 90,  0 
A,111,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,111,  3,A105,  1,  1,  1,  1,  1,  1, 50, 90 
A,111,  4,A103,  1,  1,  1,  1,  1,  1, 50, 80 
A,111,  5,A104,  1,  1,  1,  1,  1,  1, 70, 80 
A,111,  6,A114,  1,  1,  1,  1,  1,  1, 50, 90 
A,111,  7,A113,  1,  1,  1,  1,  1,  1, 70, 90 
A,111,  8,A112,  1,  1,  1,  1,  1,  1, 90,100 
A,111,  9,A111,  1,  1,  1,  1,  1,  1, 60, 80 
A,111, 10,A121,  0,  0,  0,  1,  1,  1, 50, 50 
A,111, 11,A133,  0,  0,  0,  0,  0,  0, 70, 60 
A,111, 12,A132,  1,  1,  1,  1,  1,  1, 80, 90 
A,111, 13,A134,  0,  0,  0,  1,  1,  1, 60, 50 
A,111, 14,A131,  1,  1,  1,  1,  1,  1, 80, 80 
A,111, 15,A135,  0,  0,  0,  0,  0,  0, 80, 60 
A,111, 16,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A,111, 17,A145,  1,  1,  1,  1,  1,  1, 70, 70 
A,111, 18,A142,  1,  0,  0,  0,  1,  1, 50, 50 
A,111, 19,A143,  1,  1,  1,  1,  1,  1, 80, 80 
A,111, 20,A141,  1,  1,  1,  1,  1,  1, 50, 80 
A,111, 21,A152,  1,  1,  1,  1,  1,  1, 60, 90 
A,111, 22,A151,  0,  0,  0,  0,  0,  0, 50, 50 
A,111, 23,A161,  1,  1,  1,  1,  1,  1, 90,100 
A,111, 24,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A,111, 25,A204,  0,  0,  0,  0,  1,  1, 50, 50 
A,111, 26,A205,  1,  1,  1,  1,  1,  1, 80, 80 
A,111, 27,A202,  0,  0,  0,  0,  0,  1,100, 80 
A,111, 28,A203,  1,  1,  1,  1,  1,  1, 70, 90 
A,111, 29,A201,  1,  1,  1,  1,  1,  1, 90,100 
A,111, 30,A215,  1,  1,  1,  1,  1,  1,100,100 
A,111, 31,A214,  1,  1,  1,  1,  1,  1, 60, 80 
A,111, 32,A213,  0,  0,  0,  0,  0,  1, 60, 70 
A,111, 33,A211,  0,  0,  0,  0,  0,  0, 60, 50 
A,111, 34,A212,  1,  1,  1,  1,  1,  1, 90, 90 
A,111, 35,A222,  1,  1,  1,  1,  1,  1, 80, 90 
A,111, 36,A223,  1,  1,  1,  1,  1,  1, 90,100 
A,111, 37,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A,111, 38,A231,  1,  1,  1,  1,  1,  1, 80, 70 
A,111, 39,A232,  1,  1,  1,  1,  1,  1, 50, 70 
A,111, 40,A235,  1,  1,  1,  1,  1,  1,100,100 
A,111, 41,A233,  0,  0,  0,  0,  1,  1, 90, 90 
A,111, 42,A243,  1,  1,  1,  1,  1,  1, 80, 90 
A,111, 43,A244,  1,  1,  1,  1,  1,  1, 70, 70 
A,111, 44,A245,  1,  1,  1,  1,  1,  1, 60, 80 
A,111, 45,A241,  1,  1,  1,  1,  1,  1, 60, 70 
A,111, 46,A242,  0,  0,  1,  1,  1,  1, 50, 70 
A,111, 47,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A,111, 48,A254,  0,  0,  0,  0,  1,  1, 50, 50 
A,111, 49,A253,  0,  0,  0,  0,  1,  1, 50, 50 
A,111, 50,A263,  0,  0,  0,  0,  0,  0, 70, 50 
A,111, 51,A261,  0,  0,  0,  0,  0,  1, 90, 90 
A,111, 52,A262,  0,  0,  0,  0,  0,  0, 80, 60 
A,112,  1,A102,  1,  1,  1,  1,  1,  1, 70,  0 
A,112,  2,A101,  0,  0,  0,  0,  0,  0,100,100 
A,112,  3,A105,  0,  0,  0,  0,  0,  0, 50, 50 
A,112,  4,A103,  1,  1,  1,  1,  1,  1, 50, 50 
A,112,  5,A104,  0,  1,  1,  1,  1,  1, 50, 50 
A,112,  6,A113,  0,  0,  1,  1,  1,  1, 60, 70 
A,112,  7,A114,  1,  1,  1,  1,  1,  1, 50, 70 
A,112,  8,A112,  0,  0,  1,  1,  1,  1, 90, 90 
A,112,  9,A111,  1,  1,  1,  1,  1,  1, 60, 70 
A,112, 10,A121,  0,  0,  0,  1,  1,  1, 50, 50 
A,112, 11,A132,  0,  0,  0,  1,  1,  1, 60, 80 
A,112, 12,A131,  1,  1,  1,  1,  1,  1, 50, 50 
A,112, 13,A133,  0,  0,  0,  1,  1,  1, 60, 60 
A,112, 14,A134,  1,  1,  1,  1,  1,  1, 60, 70 
A,112, 15,A135,  1,  1,  1,  1,  1,  1, 60, 70 
A,112, 16,A145,  1,  1,  1,  1,  1,  1, 60, 60 
A,112, 17,A141,  1,  1,  1,  1,  1,  1, 60, 80 
A,112, 18,A143,  1,  1,  1,  1,  1,  1, 50, 60 
A,112, 19,A144,  0,  0,  0,  1,  1,  1, 50, 80 
A,112, 20,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A,112, 21,A152,  0,  0,  1,  1,  1,  1, 80, 50 
A,112, 22,A151,  1,  1,  1,  1,  1,  1, 70, 60 
A,112, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,112, 24,A162,  1,  1,  1,  1,  1,  1, 50, 50 
A,112, 25,A205,  0,  0,  0,  0,  0,  0, 70, 50 
A,112, 26,A204,  1,  1,  1,  0,  0,  0, 50, 50 
A,112, 27,A203,  0,  1,  1,  1,  1,  1, 50, 80 
A,112, 28,A202,  0,  0,  1,  1,  1,  1, 90, 90 
A,112, 29,A201,  1,  1,  1,  1,  1,  1, 60, 80 
A,112, 30,A214,  1,  1,  1,  1,  1,  1, 50, 70 
A,112, 31,A213,  1,  1,  1,  1,  1,  1, 70, 70 
A,112, 32,A211,  1,  1,  1,  1,  1,  1, 50, 60 
A,112, 33,A215,  1,  1,  1,  1,  1,  1, 50,100 
A,112, 34,A212,  1,  1,  1,  1,  1,  1, 60, 80 
A,112, 35,A223,  0,  1,  1,  1,  1,  1, 50,100 
A,112, 36,A222,  1,  1,  1,  1,  1,  1, 80, 80 
A,112, 37,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A,112, 38,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A,112, 39,A232,  1,  1,  1,  1,  1,  1, 50, 70 
A,112, 40,A235,  1,  1,  1,  1,  1,  1, 50, 70 
A,112, 41,A233,  1,  1,  1,  1,  1,  1, 80, 90 
A,112, 42,A245,  1,  1,  1,  1,  1,  1, 60, 90 
A,112, 43,A243,  0,  0,  0,  1,  1,  1, 70, 90 
A,112, 44,A244,  0,  0,  0,  0,  0,  1, 60, 50 
A,112, 45,A241,  0,  0,  0,  0,  0,  0, 70, 50 
A,112, 46,A242,  1,  1,  1,  1,  1,  1, 50, 70 
A,112, 47,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A,112, 48,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,112, 49,A253,  1,  1,  1,  1,  1,  1, 50, 50 
A,112, 50,A261,  0,  0,  0,  0,  0,  1, 90, 90 
A,112, 51,A262,  1,  1,  1,  1,  1,  1, 60, 70 
A,112, 52,A263,  0,  0,  0,  1,  1,  1, 50, 60 
A,113,  1,A102,  1,  1,  1,  1,  1,  1, 50,  0 
A,113,  2,A101,  1,  1,  1,  1,  1,  1,100,100 
A,113,  3,A105,  1,  1,  1,  1,  1,  1, 50, 50 
A,113,  4,A103,  0,  0,  0,  0,  0,  0, 50, 50 
A,113,  5,A104,  0,  0,  1,  1,  1,  1, 50, 50 
A,113,  6,A114,  1,  1,  1,  1,  1,  1, 50, 80 
A,113,  7,A113,  0,  1,  1,  1,  1,  1, 70, 80 
A,113,  8,A112,  0,  0,  1,  1,  1,  1, 50, 90 
A,113,  9,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A,113, 10,A121,  0,  0,  0,  1,  1,  1, 50, 50 
A,113, 11,A133,  1,  1,  1,  1,  1,  1, 50, 70 
A,113, 12,A131,  0,  0,  0,  1,  1,  1, 60, 50 
A,113, 13,A134,  1,  1,  1,  1,  1,  1, 50, 60 
A,113, 14,A132,  1,  1,  1,  1,  1,  1, 50, 70 
A,113, 15,A135,  0,  0,  0,  1,  1,  1, 60, 60 
A,113, 16,A144,  1,  1,  1,  1,  1,  1, 50, 80 
A,113, 17,A142,  0,  0,  0,  1,  1,  1, 50, 50 
A,113, 18,A145,  1,  1,  1,  0,  0,  0, 50, 50 
A,113, 19,A141,  0,  0,  0,  0,  0,  0, 50, 50 
A,113, 20,A143,  0,  0,  0,  0,  0,  0, 50, 50 
A,113, 21,A152,  1,  0,  0,  1,  1,  1, 50, 50 
A,113, 22,A151,  0,  0,  0,  0,  0,  0, 50, 50 
A,113, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,113, 24,A162,  1,  1,  1,  1,  1,  1, 70, 70 
A,113, 25,A202,  0,  0,  0,  0,  0,  0, 80, 50 
A,113, 26,A204,  0,  1,  1,  0,  0,  0, 50, 50 
A,113, 27,A203,  1,  1,  1,  0,  1,  1, 50, 70 
A,113, 28,A205,  0,  0,  0,  0,  0,  0, 50, 50 
A,113, 29,A201,  0,  0,  1,  0,  1,  1, 50, 60 
A,113, 30,A214,  0,  0,  0,  0,  0,  0, 50, 50 
A,113, 31,A213,  0,  0,  0,  0,  0,  0, 50, 50 
A,113, 32,A211,  1,  1,  1,  1,  1,  0, 50, 60 
A,113, 33,A215,  1,  1,  1,  0,  1,  1, 50,100 
A,113, 34,A212,  1,  0,  1,  0,  0,  1, 50, 50 
A,113, 35,A222,  1,  1,  1,  1,  1,  1, 70, 80 
A,113, 36,A223,  1,  1,  1,  0,  1,  1, 90, 50 
A,113, 37,A231,  0,  0,  0,  1,  0,  0,100, 50 
A,113, 38,A234,  0,  0,  0,  0,  0,  0, 50, 70 
A,113, 39,A232,  0,  0,  0,  0,  0,  1, 50, 50 
A,113, 40,A235,  1,  0,  0,  0,  1,  1, 50, 70 
A,113, 41,A233,  0,  0,  0,  0,  0,  0, 80, 80 
A,113, 42,A243,  0,  0,  0,  0,  0,  1, 50, 70 
A,113, 43,A245,  0,  0,  0,  0,  0,  0, 60, 60 
A,113, 44,A241,  1,  1,  1,  1,  1,  1, 70, 80 
A,113, 45,A244,  0,  0,  0,  0,  0,  0, 60, 50 
A,113, 46,A242,  1,  1,  0,  0,  0,  1, 50, 50 
A,113, 47,A254,  0,  0,  0,  0,  0,  0, 50, 50 
A,113, 48,A251,  0,  0,  0,  0,  0,  0, 80,100 
A,113, 49,A253,  1,  1,  1,  0,  0,  1, 50, 50 
A,113, 50,A263,  0,  0,  0,  0,  0,  0, 60, 50 
A,113, 51,A261,  0,  0,  0,  1,  0,  1, 90, 70 
A,113, 52,A262,  0,  0,  0,  0,  0,  0, 50, 50 
A,114,  1,A101,  1,  1,  1,  1,  1,  1,100,  0 
A,114,  2,A102,  0,  0,  0,  0,  0,  0, 70, 80 
A,114,  3,A103,  0,  0,  0,  0,  0,  0, 90, 90 
A,114,  4,A105,  0,  0,  0,  0,  0,  0, 50, 50 
A,114,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A,114,  6,A113,  0,  0,  0,  0,  0,  0, 60, 80 
A,114,  7,A114,  1,  1,  0,  0,  0,  0, 70, 70 
A,114,  8,A112,  1,  1,  0,  0,  0,  0, 80, 90 
A,114,  9,A111,  0,  0,  0,  0,  0,  0, 80, 90 
A,114, 10,A121,  1,  1,  1,  0,  0,  0, 50, 50 
A,114, 11,A132,  0,  0,  0,  0,  0,  0, 70, 90 
A,114, 12,A133,  0,  0,  0,  0,  0,  0, 60, 70 
A,114, 13,A131,  1,  1,  1,  0,  0,  0, 60, 60 
A,114, 14,A134,  0,  0,  0,  0,  0,  0, 60, 90 
A,114, 15,A135,  0,  0,  0,  0,  0,  0, 60, 70 
A,114, 16,A144,  0,  0,  0,  0,  0,  0, 50, 70 
A,114, 17,A145,  0,  0,  0,  0,  0,  0, 50, 60 
A,114, 18,A141,  0,  0,  0,  0,  0,  0, 60, 80 
A,114, 19,A143,  0,  0,  0,  0,  0,  0, 50, 70 
A,114, 20,A142,  1,  1,  1,  1,  1,  1, 90, 70 
A,114, 21,A152,  1,  1,  1,  0,  0,  0, 70, 50 
A,114, 22,A151,  0,  0,  0,  0,  0,  0, 50, 90 
A,114, 23,A161,  1,  1,  1,  1,  1,  1, 80,100 
A,114, 24,A162,  0,  0,  0,  0,  0,  0, 70, 70 
A,114, 25,A205,  1,  1,  1,  1,  0,  0, 80, 60 
A,114, 26,A204,  0,  0,  0,  0,  0,  0,100,100 
A,114, 27,A202,  1,  1,  1,  1,  0,  0, 80, 70 
A,114, 28,A201,  1,  1,  1,  1,  0,  0, 80, 60 
A,114, 29,A203,  1,  1,  1,  1,  0,  0, 60, 80 
A,114, 30,A215,  1,  1,  1,  1,  0,  0, 50, 70 
A,114, 31,A214,  0,  0,  0,  0,  0,  0, 70, 80 
A,114, 32,A213,  0,  0,  0,  0,  0,  0, 80, 80 
A,114, 33,A212,  0,  0,  0,  0,  0,  0, 90,100 
A,114, 34,A211,  0,  0,  0,  0,  0,  0, 50, 70 
A,114, 35,A222,  1,  1,  1,  1,  1,  0, 80, 80 
A,114, 36,A223,  0,  0,  0,  0,  0,  0,100,100 
A,114, 37,A232,  0,  0,  0,  0,  0,  0, 50, 60 
A,114, 38,A234,  0,  0,  0,  0,  0,  0, 60, 60 
A,114, 39,A231,  0,  0,  0,  0,  0,  0,100,100 
A,114, 40,A235,  0,  0,  0,  0,  0,  0, 50, 70 
A,114, 41,A233,  1,  1,  0,  0,  0,  0, 50, 90 
A,114, 42,A245,  1,  1,  1,  1,  1,  1, 90, 90 
A,114, 43,A243,  1,  1,  1,  1,  1,  1, 90, 80 
A,114, 44,A244,  1,  1,  1,  0,  0,  0,100, 70 
A,114, 45,A241,  0,  0,  0,  0,  0,  0, 90,100 
A,114, 46,A242,  1,  0,  0,  0,  0,  0, 50, 70 
A,114, 47,A251,  0,  0,  0,  0,  0,  0,100,100 
A,114, 48,A254,  0,  0,  0,  0,  0,  0,100,100 
A,114, 49,A253,  0,  0,  0,  0,  0,  0, 70, 90 
A,114, 50,A261,  1,  1,  1,  1,  1,  1, 80, 70 
A,114, 51,A262,  0,  0,  0,  0,  0,  0, 60, 60 
A,114, 52,A263,  0,  0,  0,  0,  0,  0, 90,100 
A,115,  1,A102,  1,  1,  1,  1,  1,  1, 80,  0 
A,115,  2,A105,  0,  1,  1,  1,  1,  1, 50, 60 
A,115,  3,A101,  1,  1,  1,  1,  1,  1,100,100 
A,115,  4,A103,  0,  0,  0,  0,  0,  0, 50, 50 
A,115,  5,A104,  0,  0,  0,  0,  0,  0, 50, 50 
A,115,  6,A113,  1,  0,  1,  1,  1,  1, 60, 70 
A,115,  7,A114,  1,  0,  1,  1,  1,  1, 50, 70 
A,115,  8,A112,  0,  0,  0,  1,  1,  1, 70, 70 
A,115,  9,A111,  1,  1,  1,  1,  1,  1, 50, 60 
A,115, 10,A121,  1,  1,  1,  1,  1,  1, 50, 60 
A,115, 11,A134,  0,  1,  1,  1,  1,  1, 50, 50 
A,115, 12,A133,  0,  0,  0,  1,  1,  1, 50, 60 
A,115, 13,A131,  0,  0,  0,  0,  0,  0, 50, 50 
A,115, 14,A132,  1,  1,  1,  1,  1,  1, 50, 90 
A,115, 15,A135,  0,  0,  1,  1,  1,  1, 50, 60 
A,115, 16,A145,  0,  0,  0,  1,  1,  1, 60, 50 
A,115, 17,A142,  1,  1,  1,  1,  1,  1, 50, 50 
A,115, 18,A141,  0,  0,  0,  1,  1,  1, 50, 50 
A,115, 19,A143,  1,  1,  1,  1,  1,  1,100,100 
A,115, 20,A144,  0,  0,  1,  1,  1,  1, 50, 80 
A,115, 21,A152,  1,  0,  1,  1,  1,  1, 50, 70 
A,115, 22,A151,  0,  0,  1,  1,  1,  1, 50, 50 
A,115, 23,A161,  0,  0,  0,  0,  0,  1, 80, 90 
A,115, 24,A162,  0,  0,  1,  1,  0,  0, 50, 50 
A,115, 25,A204,  1,  0,  0,  1,  1,  1, 50, 50 
A,115, 26,A203,  1,  0,  1,  1,  1,  1, 50, 90 
A,115, 27,A201,  0,  0,  0,  1,  1,  1, 60, 60 
A,115, 28,A205,  1,  1,  0,  1,  1,  1, 50, 50 
A,115, 29,A202,  0,  0,  0,  0,  0,  0, 50, 50 
A,115, 30,A214,  1,  1,  1,  1,  1,  1,100,100 
A,115, 31,A212,  1,  0,  1,  1,  1,  1, 50, 50 
A,115, 32,A213,  0,  0,  0,  0,  0,  0, 80, 80 
A,115, 33,A211,  0,  0,  0,  0,  0,  0, 50, 50 
A,115, 34,A215,  1,  1,  1,  1,  1,  1,100,100 
A,115, 35,A222,  0,  0,  0,  1,  1,  1, 50, 80 
A,115, 36,A223,  1,  1,  1,  1,  1,  1,100,100 
A,115, 37,A233,  0,  0,  0,  1,  1,  0, 60, 60 
A,115, 38,A234,  1,  0,  0,  1,  1,  1, 50, 50 
A,115, 39,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A,115, 40,A235,  1,  1,  0,  1,  1,  1, 50, 60 
A,115, 41,A232,  0,  0,  0,  1,  1,  1, 50, 60 
A,115, 42,A243,  0,  0,  0,  0,  1,  1, 50, 70 
A,115, 43,A244,  1,  1,  0,  0,  1,  1, 50, 70 
A,115, 44,A241,  1,  1,  1,  1,  1,  1, 50, 60 
A,115, 45,A242,  0,  0,  0,  0,  1,  1, 50, 60 
A,115, 46,A245,  0,  0,  0,  0,  0,  0, 50, 50 
A,115, 47,A254,  1,  1,  1,  1,  1,  1,100,100 
A,115, 48,A251,  1,  1,  1,  1,  1,  1,100,100 
A,115, 49,A253,  0,  0,  0,  1,  1,  1, 50, 60 
A,115, 50,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A,115, 51,A261,  1,  1,  1,  1,  1,  1, 80,100 
A,115, 52,A263,  1,  1,  1,  1,  1,  1, 80, 90 
A,116,  1,A101,  1,  1,  1,  1,  1,  1,100,  0 
A,116,  2,A103,  1,  1,  1,  1,  1,  1,100,100 
A,116,  3,A102,  1,  1,  1,  1,  1,  1,100,100 
A,116,  4,A104,  0,  1,  1,  1,  1,  1, 50,100 
A,116,  5,A105,  1,  1,  1,  1,  1,  1, 50, 70 
A,116,  6,A113,  0,  1,  1,  1,  1,  1, 60, 90 
A,116,  7,A114,  1,  1,  1,  1,  1,  1, 50,100 
A,116,  8,A112,  0,  1,  1,  1,  1,  1, 80,100 
A,116,  9,A111,  1,  1,  1,  1,  1,  1, 50, 90 
A,116, 10,A121,  0,  0,  0,  1,  1,  1, 50, 50 
A,116, 11,A133,  0,  0,  0,  1,  1,  1, 50, 50 
A,116, 12,A134,  0,  0,  0,  1,  1,  1, 60, 50 
A,116, 13,A132,  1,  1,  1,  1,  1,  1, 70, 90 
A,116, 14,A131,  1,  1,  1,  1,  1,  1,100,100 
A,116, 15,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A,116, 16,A145,  0,  1,  1,  1,  1,  1, 50, 50 
A,116, 17,A144,  1,  1,  1,  1,  1,  1,100,100 
A,116, 18,A141,  1,  1,  1,  1,  1,  1, 50, 80 
A,116, 19,A143,  1,  1,  1,  1,  1,  1,100,100 
A,116, 20,A142,  1,  1,  1,  1,  1,  1, 50, 70 
A,116, 21,A152,  1,  1,  1,  1,  1,  1, 50,100 
A,116, 22,A151,  0,  0,  0,  0,  0,  0, 90, 70 
A,116, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,116, 24,A162,  1,  1,  1,  1,  1,  1, 60, 70 
A,116, 25,A205,  1,  1,  1,  1,  1,  1,100,100 
A,116, 26,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A,116, 27,A202,  1,  1,  1,  1,  1,  1,100,100 
A,116, 28,A203,  0,  1,  1,  1,  1,  1, 50, 90 
A,116, 29,A201,  1,  1,  1,  1,  1,  1,100,100 
A,116, 30,A213,  1,  1,  1,  1,  1,  1,100,100 
A,116, 31,A215,  0,  0,  1,  1,  1,  1, 50,100 
A,116, 32,A211,  1,  1,  1,  1,  1,  1, 80, 90 
A,116, 33,A214,  0,  1,  1,  1,  1,  1, 50, 90 
A,116, 34,A212,  1,  1,  1,  1,  1,  1,100,100 
A,116, 35,A222,  1,  1,  1,  1,  1,  1,100,100 
A,116, 36,A223,  1,  1,  1,  1,  1,  1,100,100 
A,116, 37,A231,  1,  1,  1,  1,  1,  1, 50, 90 
A,116, 38,A232,  0,  1,  1,  1,  1,  1, 50, 80 
A,116, 39,A234,  1,  1,  1,  1,  1,  1, 50, 70 
A,116, 40,A235,  0,  1,  1,  1,  1,  1, 80, 70 
A,116, 41,A233,  1,  1,  1,  1,  1,  0, 50, 50 
A,116, 42,A241,  0,  0,  0,  1,  1,  1, 50, 70 
A,116, 43,A243,  1,  1,  1,  1,  1,  1,100,100 
A,116, 44,A244,  0,  0,  1,  1,  1,  1, 80, 90 
A,116, 45,A242,  0,  0,  1,  1,  1,  1, 50, 70 
A,116, 46,A245,  0,  0,  0,  0,  0,  0, 60, 50 
A,116, 47,A254,  1,  1,  1,  1,  1,  1, 50, 80 
A,116, 48,A251,  1,  1,  1,  1,  1,  1, 50, 70 
A,116, 49,A253,  1,  1,  1,  1,  1,  1, 50, 70 
A,116, 50,A263,  1,  1,  1,  1,  1,  1, 50, 70 
A,116, 51,A261,  0,  1,  1,  1,  1,  1, 80,100 
A,116, 52,A262,  1,  1,  1,  1,  1,  1, 80, 90 
A,117,  1,A103,  0,  0,  0,  0,  0,  0, 50,  0 
A,117,  2,A102,  1,  1,  1,  1,  1,  1, 80, 70 
A,117,  3,A101,  0,  0,  0,  0,  0,  0,100,100 
A,117,  4,A105,  0,  0,  0,  0,  0,  0, 50, 60 
A,117,  5,A104,  1,  1,  0,  0,  0,  0, 70, 50 
A,117,  6,A113,  1,  1,  0,  0,  0,  0, 50, 70 
A,117,  7,A112,  1,  1,  0,  0,  0,  0, 50, 70 
A,117,  8,A114,  1,  1,  0,  0,  0,  0, 50, 70 
A,117,  9,A111,  1,  1,  0,  0,  0,  0, 50, 50 
A,117, 10,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A,117, 11,A133,  1,  1,  0,  0,  0,  0, 50, 50 
A,117, 12,A132,  1,  1,  1,  1,  1,  1, 90, 80 
A,117, 13,A131,  1,  1,  1,  1,  1,  1, 70, 70 
A,117, 14,A134,  1,  1,  1,  0,  0,  0, 50, 50 
A,117, 15,A135,  1,  1,  1,  1,  1,  1,100,100 
A,117, 16,A141,  1,  1,  1,  1,  1,  1, 60, 60 
A,117, 17,A144,  1,  1,  1,  1,  0,  0, 50, 60 
A,117, 18,A142,  0,  0,  1,  0,  0,  0, 50, 60 
A,117, 19,A143,  0,  0,  0,  0,  0,  0, 80, 80 
A,117, 20,A145,  1,  1,  1,  1,  1,  1, 60, 50 
A,117, 21,A152,  1,  1,  1,  1,  1,  1, 90, 90 
A,117, 22,A151,  1,  1,  1,  1,  1,  1, 80, 80 
A,117, 23,A161,  0,  0,  0,  0,  0,  0,100,100 
A,117, 24,A162,  0,  0,  0,  0,  0,  0, 60, 60 
A,117, 25,A201,  1,  1,  1,  1,  1,  1, 80, 70 
A,117, 26,A202,  1,  1,  1,  1,  1,  1,100,100 
A,117, 27,A203,  0,  1,  1,  1,  1,  0, 60, 70 
A,117, 28,A204,  1,  1,  1,  1,  1,  1, 50, 50 
A,117, 29,A205,  1,  1,  1,  1,  1,  1, 80, 70 
A,117, 30,A213,  1,  1,  1,  1,  1,  1, 60, 70 
A,117, 31,A215,  1,  1,  1,  1,  1,  1,100,100 
A,117, 32,A214,  1,  1,  1,  1,  1,  1, 50, 50 
A,117, 33,A211,  1,  1,  1,  1,  1,  1,100,100 
A,117, 34,A212,  1,  1,  1,  1,  1,  1, 80, 70 
A,117, 35,A222,  1,  1,  1,  1,  1,  1, 80, 80 
A,117, 36,A223,  1,  1,  1,  1,  1,  1, 80, 70 
A,117, 37,A231,  1,  1,  1,  1,  1,  1, 60, 60 
A,117, 38,A235,  0,  1,  1,  1,  1,  1,100, 80 
A,117, 39,A234,  1,  1,  1,  1,  1,  1, 50, 50 
A,117, 40,A233,  1,  1,  1,  1,  1,  1, 80, 80 
A,117, 41,A232,  0,  0,  1,  1,  1,  1, 50, 50 
A,117, 42,A243,  1,  1,  1,  1,  1,  1, 70, 90 
A,117, 43,A241,  1,  1,  1,  1,  1,  1, 50, 50 
A,117, 44,A245,  1,  1,  1,  1,  1,  1, 60, 80 
A,117, 45,A244,  1,  1,  1,  1,  1,  1, 90, 90 
A,117, 46,A242,  1,  1,  1,  1,  1,  1, 50, 50 
A,117, 47,A251,  1,  1,  1,  1,  1,  1, 60, 80 
A,117, 48,A254,  0,  0,  0,  1,  1,  0, 60, 60 
A,117, 49,A253,  1,  1,  1,  1,  1,  1, 50, 60 
A,117, 50,A262,  1,  1,  1,  1,  1,  1, 50, 50 
A,117, 51,A261,  1,  0,  0,  0,  0,  0, 90, 90 
A,117, 52,A263,  1,  0,  1,  1,  1,  1, 60, 60 
A,118,  1,A104,  0,  0,  0,  0,  0,  0, 50,  0 
A,118,  2,A102,  1,  0,  0,  0,  0,  0, 50, 50 
A,118,  3,A105,  1,  0,  0,  0,  0,  0, 50, 50 
A,118,  4,A101,  1,  1,  1,  1,  1,  1,100,100 
A,118,  5,A103,  1,  1,  1,  1,  1,  1,100,100 
A,118,  6,A112,  0,  0,  0,  0,  0,  0, 50, 50 
A,118,  7,A114,  1,  1,  1,  0,  0,  0, 50, 60 
A,118,  8,A111,  1,  1,  1,  0,  0,  0, 50, 50 
A,118,  9,A113,  0,  1,  1,  0,  0,  0, 50, 60 
A,118, 10,A121,  1,  1,  1,  1,  1,  1, 50, 50 
A,118, 11,A134,  0,  1,  1,  0,  0,  0, 50, 50 
A,118, 12,A132,  1,  1,  1,  1,  1,  1, 80, 80 
A,118, 13,A131,  1,  1,  1,  1,  1,  1,100,100 
A,118, 14,A133,  1,  1,  1,  1,  1,  1, 90, 90 
A,118, 15,A135,  1,  1,  1,  1,  1,  1,100,100 
A,118, 16,A144,  1,  1,  1,  1,  0,  0, 50, 50 
A,118, 17,A142,  1,  1,  1,  1,  1,  1, 90, 90 
A,118, 18,A143,  1,  1,  1,  1,  1,  1,100,100 
A,118, 19,A141,  1,  1,  1,  1,  1,  1, 60, 60 
A,118, 20,A145,  1,  1,  1,  1,  1,  1,100,100 
A,118, 21,A152,  0,  1,  1,  1,  1,  1, 50, 50 
A,118, 22,A151,  1,  1,  1,  1,  1,  1, 50, 50 
A,118, 23,A161,  1,  1,  1,  1,  1,  1,100,100 
A,118, 24,A162,  1,  1,  1,  1,  1,  1,100,100 
A,118, 25,A202,  1,  0,  1,  1,  0,  0,100, 60 
A,118, 26,A204,  1,  0,  1,  1,  1,  1, 50, 50 
A,118, 27,A203,  1,  1,  1,  1,  1,  1, 90,100 
A,118, 28,A205,  1,  1,  1,  1,  1,  1,100, 90 
A,118, 29,A201,  1,  1,  1,  1,  1,  1,100,100 
A,118, 30,A214,  1,  1,  1,  1,  1,  1,100,100 
A,118, 31,A215,  1,  1,  1,  1,  1,  1,100,100 
A,118, 32,A212,  1,  1,  1,  1,  1,  1, 50, 60 
A,118, 33,A211,  1,  1,  1,  1,  1,  1,100,100 
A,118, 34,A213,  1,  1,  1,  1,  1,  1, 70, 80 
A,118, 35,A222,  1,  1,  1,  1,  1,  1, 90,100 
A,118, 36,A223,  1,  1,  1,  1,  1,  1,100,100 
A,118, 37,A234,  1,  1,  1,  1,  1,  1, 50, 80 
A,118, 38,A232,  1,  1,  1,  1,  1,  1, 50, 80 
A,118, 39,A231,  1,  1,  1,  1,  1,  1, 70, 80 
A,118, 40,A235,  1,  1,  1,  1,  1,  1,100,100 
A,118, 41,A233,  1,  1,  1,  1,  1,  1,100,100 
A,118, 42,A242,  1,  1,  1,  1,  1,  1, 60, 90 
A,118, 43,A243,  1,  1,  1,  1,  1,  1, 50, 90 
A,118, 44,A244,  1,  1,  1,  1,  1,  1, 80,100 
A,118, 45,A245,  1,  1,  1,  1,  1,  1, 70, 90 
A,118, 46,A241,  0,  0,  1,  1,  1,  1, 50, 50 
A,118, 47,A253,  0,  0,  0,  1,  1,  1, 50, 60 
A,118, 48,A251,  1,  1,  1,  1,  1,  1,100,100 
A,118, 49,A254,  1,  1,  1,  1,  1,  1, 50, 50 
A,118, 50,A263,  1,  1,  1,  1,  1,  1, 70, 90 
A,118, 51,A261,  1,  1,  1,  1,  1,  1,100,100 
A,118, 52,A262,  1,  1,  1,  1,  1,  1, 50, 60 
A,119,  1,A102,  1,  1,  1,  1,  1,  1, 60,  0 
A,119,  2,A105,  1,  1,  1,  1,  1,  1, 60, 60 
A,119,  3,A101,  1,  1,  1,  1,  1,  1,100,100 
A,119,  4,A104,  1,  1,  1,  1,  1,  1, 50, 70 
A,119,  5,A103,  1,  1,  1,  1,  1,  1, 70, 80 
A,119,  6,A114,  0,  0,  1,  1,  1,  1, 70, 60 
A,119,  7,A111,  0,  0,  1,  1,  1,  1, 50, 60 
A,119,  8,A113,  1,  1,  1,  1,  1,  1, 70, 90 
A,119,  9,A112,  0,  0,  1,  1,  1,  1, 60, 70 
A,119, 10,A121,  1,  1,  1,  1,  1,  1, 80, 90 
A,119, 11,A132,  0,  1,  1,  1,  1,  1, 60, 80 
A,119, 12,A134,  1,  1,  1,  1,  1,  1, 60, 70 
A,119, 13,A131,  1,  1,  1,  1,  1,  1, 60, 80 
A,119, 14,A133,  0,  0,  0,  1,  1,  1, 60, 50 
A,119, 15,A135,  1,  1,  1,  1,  1,  1, 80, 90 
A,119, 16,A142,  0,  0,  1,  1,  1,  1, 50, 80 
A,119, 17,A143,  1,  1,  1,  1,  1,  1, 70, 80 
A,119, 18,A141,  0,  0,  0,  1,  1,  1, 60, 50 
A,119, 19,A144,  1,  1,  1,  1,  1,  1, 50,100 
A,119, 20,A145,  1,  1,  1,  1,  1,  1, 70, 80 
A,119, 21,A152,  1,  1,  1,  1,  1,  1, 50, 80 
A,119, 22,A151,  0,  0,  1,  1,  1,  1, 60, 80 
A,119, 23,A162,  0,  0,  1,  1,  1,  1, 60, 50 
A,119, 24,A161,  0,  0,  0,  0,  0,  0,100,100 
A,119, 25,A204,  1,  1,  1,  1,  1,  1, 90, 90 
A,119, 26,A203,  1,  1,  1,  1,  1,  1, 90,100 
A,119, 27,A205,  1,  1,  1,  1,  1,  1,100,100 
A,119, 28,A201,  1,  1,  1,  1,  1,  1,100,100 
A,119, 29,A202,  1,  1,  1,  1,  1,  1,100,100 
A,119, 30,A212,  1,  1,  1,  1,  1,  1, 90,100 
A,119, 31,A214,  1,  1,  1,  1,  1,  1, 60, 80 
A,119, 32,A211,  0,  0,  0,  0,  0,  1, 70, 70 
A,119, 33,A213,  1,  1,  1,  1,  1,  1, 80, 80 
A,119, 34,A215,  1,  1,  1,  1,  1,  1,100,100 
A,119, 35,A222,  1,  1,  1,  1,  1,  1,100,100 
A,119, 36,A223,  1,  1,  1,  1,  1,  1, 80,100 
A,119, 37,A232,  0,  0,  1,  1,  1,  1, 50, 90 
A,119, 38,A234,  1,  0,  1,  1,  1,  1, 50, 50 
A,119, 39,A231,  1,  0,  1,  1,  1,  1, 60, 80 
A,119, 40,A235,  1,  0,  1,  1,  1,  1, 50, 80 
A,119, 41,A233,  1,  1,  1,  1,  1,  1, 90, 90 
A,119, 42,A244,  1,  1,  1,  1,  1,  1, 80,100 
A,119, 43,A245,  1,  1,  1,  1,  1,  1, 60, 90 
A,119, 44,A242,  1,  1,  1,  1,  1,  1, 80,100 
A,119, 45,A243,  1,  1,  1,  1,  1,  1, 80,100 
A,119, 46,A241,  0,  0,  0,  0,  1,  1, 60, 50 
A,119, 47,A254,  0,  0,  0,  1,  1,  1, 60, 50 
A,119, 48,A251,  1,  1,  1,  1,  1,  1, 90, 90 
A,119, 49,A253,  1,  1,  1,  1,  1,  1, 60, 80 
A,119, 50,A262,  1,  1,  1,  1,  1,  1, 70, 80 
A,119, 51,A261,  1,  1,  1,  1,  1,  1,100,100 
A,119, 52,A263,  1,  1,  1,  1,  1,  1, 80, 90 
B,  0,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,  0,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B,  0,  3,B122,  1,  1,  1,  1,  1,  1, 80, 70 
B,  0,  4,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B,  0,  5,B136,  0,  0,  0,  0,  0,  0, 50, 80 
B,  0,  6,B147,  1,  1,  0,  0,  0,  0, 70, 70 
B,  0,  7,B146,  0,  0,  0,  0,  0,  0, 50, 60 
B,  0,  8,B155,  0,  0,  0,  1,  1,  1, 50, 50 
B,  0,  9,B157,  1,  1,  0,  0,  0,  0, 50,100 
B,  0, 10,B154,  0,  1,  0,  0,  0,  0, 50, 70 
B,  0, 11,B156,  0,  0,  0,  0,  0,  0,100,100 
B,  0, 12,B165,  1,  0,  0,  0,  0,  0, 50, 90 
B,  0, 13,B167,  1,  1,  1,  1,  1,  1, 50, 50 
B,  0, 14,B164,  1,  1,  1,  1,  0,  0, 90, 50 
B,  0, 15,B166,  1,  1,  1,  1,  1,  1, 70, 70 
B,  0, 16,B301,  0,  0,  0,  0,  0,  0, 80, 80 
B,  0, 17,B302,  1,  1,  1,  1,  1,  1, 90, 80 
B,  0, 18,B304,  0,  0,  0,  0,  0,  0, 90, 90 
B,  0, 19,B303,  1,  1,  1,  1,  1,  1, 80, 80 
B,  0, 20,B305,  1,  1,  1,  1,  1,  1, 70, 70 
B,  0, 21,B311,  1,  1,  1,  1,  0,  0, 70, 50 
B,  0, 22,B314,  0,  1,  1,  1,  0,  0, 70, 70 
B,  0, 23,B315,  1,  1,  1,  1,  1,  0, 80, 70 
B,  0, 24,B316,  0,  0,  1,  1,  0,  0, 50, 50 
B,  0, 25,B313,  0,  0,  0,  0,  0,  0, 70, 70 
B,  0, 26,B312,  1,  0,  1,  1,  0,  0, 50, 70 
B,  0, 27,B321,  0,  0,  0,  0,  0,  0, 50, 70 
B,  0, 28,B322,  1,  1,  1,  1,  0,  0, 80, 70 
B,  0, 29,B325,  0,  0,  0,  0,  0,  0, 80, 80 
B,  0, 30,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B,  0, 31,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B,  0, 32,B324,  0,  1,  0,  1,  0,  0, 50, 70 
B,  0, 33,B331,  1,  1,  0,  1,  0,  0, 60, 50 
B,  0, 34,B332,  1,  1,  0,  1,  0,  0, 90, 80 
B,  0, 35,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B,  0, 36,B334,  0,  0,  0,  1,  0,  0, 50, 70 
B,  0, 37,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B,  0, 38,B343,  1,  1,  1,  1,  1,  1, 50, 50 
B,  0, 39,B344,  0,  0,  0,  0,  0,  0, 70, 90 
B,  0, 40,B346,  1,  1,  1,  1,  0,  0, 50, 60 
B,  0, 41,B342,  0,  0,  0,  1,  0,  0, 90, 70 
B,  0, 42,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B,  0, 43,B341,  0,  0,  0,  0,  0,  0,100,100 
B,  0, 44,B351,  0,  0,  0,  1,  0,  0, 50, 80 
B,  0, 45,B355,  0,  0,  0,  0,  0,  0, 50, 70 
B,  0, 46,B354,  1,  1,  1,  1,  1,  1, 60, 60 
B,  0, 47,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B,  0, 48,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B,  0, 49,B364,  1,  1,  1,  1,  1,  1, 80, 80 
B,  0, 50,B362,  1,  1,  1,  1,  1,  1, 80, 80 
B,  0, 51,B365,  0,  0,  0,  0,  0,  0, 80, 80 
B,  0, 52,B366,  0,  0,  0,  0,  0,  0, 60, 60 
B,  1,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B,  1,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B,  1,  3,B122,  1,  1,  1,  1,  1,  1, 80, 80 
B,  1,  4,B136,  0,  1,  1,  1,  1,  1, 50, 80 
B,  1,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B,  1,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,  1,  7,B147,  0,  1,  1,  1,  1,  1, 50, 50 
B,  1,  8,B157,  0,  1,  1,  1,  1,  1, 80, 90 
B,  1,  9,B154,  0,  0,  1,  0,  0,  0, 50, 60 
B,  1, 10,B155,  0,  0,  0,  0,  0,  0, 80, 60 
B,  1, 11,B156,  0,  0,  0,  0,  0,  0,100,100 
B,  1, 12,B167,  1,  0,  1,  1,  1,  1, 80, 80 
B,  1, 13,B166,  0,  0,  0,  0,  0,  0, 60, 50 
B,  1, 14,B165,  1,  0,  0,  1,  1,  1, 50, 50 
B,  1, 15,B164,  0,  0,  0,  0,  0,  0,100,100 
B,  1, 16,B303,  0,  0,  0,  0,  0,  0, 80, 80 
B,  1, 17,B301,  0,  0,  0,  0,  0,  0, 60, 70 
B,  1, 18,B302,  1,  1,  1,  1,  1,  1, 80, 70 
B,  1, 19,B305,  1,  1,  0,  0,  1,  1, 50, 50 
B,  1, 20,B304,  0,  1,  1,  1,  1,  1,100, 90 
B,  1, 21,B313,  1,  0,  0,  0,  0,  0, 60, 50 
B,  1, 22,B316,  0,  0,  0,  0,  0,  0, 70, 60 
B,  1, 23,B314,  1,  1,  1,  1,  1,  1, 80, 80 
B,  1, 24,B315,  0,  0,  0,  0,  0,  0, 80, 80 
B,  1, 25,B311,  0,  0,  0,  0,  0,  0, 90,100 
B,  1, 26,B312,  0,  0,  0,  0,  0,  0, 70, 70 
B,  1, 27,B323,  1,  1,  1,  1,  1,  1, 80,100 
B,  1, 28,B321,  0,  0,  0,  0,  0,  0, 80, 50 
B,  1, 29,B322,  1,  1,  1,  1,  1,  1,100,100 
B,  1, 30,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B,  1, 31,B326,  0,  0,  0,  0,  0,  0, 50, 50 
B,  1, 32,B324,  0,  0,  0,  0,  0,  0, 50, 60 
B,  1, 33,B335,  0,  0,  0,  0,  0,  0, 60, 60 
B,  1, 34,B334,  0,  0,  0,  0,  0,  0, 70, 80 
B,  1, 35,B332,  0,  0,  0,  0,  0,  0, 80, 90 
B,  1, 36,B331,  1,  1,  1,  0,  0,  1, 60, 50 
B,  1, 37,B333,  0,  0,  0,  0,  0,  0, 80, 80 
B,  1, 38,B341,  1,  1,  0,  0,  0,  1, 80, 50 
B,  1, 39,B344,  1,  1,  0,  0,  0,  0, 60, 70 
B,  1, 40,B343,  0,  0,  0,  0,  0,  0, 80, 90 
B,  1, 41,B346,  0,  0,  0,  0,  0,  0, 60, 70 
B,  1, 42,B345,  0,  0,  0,  0,  0,  0, 50, 60 
B,  1, 43,B342,  0,  0,  0,  0,  0,  1, 70, 50 
B,  1, 44,B355,  0,  0,  0,  0,  0,  0, 50, 70 
B,  1, 45,B352,  0,  0,  0,  0,  0,  0,100, 90 
B,  1, 46,B351,  0,  0,  0,  0,  0,  0, 50, 60 
B,  1, 47,B354,  0,  0,  0,  0,  0,  0, 60, 70 
B,  1, 48,B365,  0,  0,  0,  0,  0,  0, 80, 90 
B,  1, 49,B364,  0,  0,  0,  0,  0,  0,100,100 
B,  1, 50,B366,  0,  0,  0,  0,  0,  0,100,100 
B,  1, 51,B361,  0,  0,  0,  0,  0,  0, 60, 70 
B,  1, 52,B362,  0,  0,  0,  0,  0,  0, 60, 70 
B,  2,  1,B101,  1,  1,  1,  1,  1,  1, 70,  0 
B,  2,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B,  2,  3,B122,  0,  1,  1,  1,  1,  1, 50, 70 
B,  2,  4,B137,  1,  1,  1,  1,  1,  1,100,100 
B,  2,  5,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B,  2,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,  2,  7,B147,  1,  1,  1,  1,  1,  1, 70, 80 
B,  2,  8,B154,  1,  1,  1,  1,  1,  1, 60, 80 
B,  2,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B,  2, 10,B157,  1,  1,  1,  1,  1,  1, 50,100 
B,  2, 11,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B,  2, 12,B164,  0,  0,  0,  0,  0,  0, 90, 70 
B,  2, 13,B165,  0,  0,  1,  1,  1,  1, 90, 70 
B,  2, 14,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,  2, 15,B167,  1,  1,  1,  1,  1,  1, 90,100 
B,  2, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B,  2, 17,B303,  1,  1,  1,  1,  1,  1, 70, 70 
B,  2, 18,B302,  1,  1,  1,  1,  1,  1, 80,100 
B,  2, 19,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B,  2, 20,B304,  1,  1,  0,  0,  0,  0, 50, 50 
B,  2, 21,B315,  1,  1,  1,  1,  1,  1, 60, 80 
B,  2, 22,B311,  0,  0,  0,  0,  1,  1, 90, 50 
B,  2, 23,B312,  1,  1,  1,  1,  1,  1, 60, 80 
B,  2, 24,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,  2, 25,B313,  0,  0,  0,  0,  1,  1, 50, 60 
B,  2, 26,B316,  1,  1,  1,  1,  1,  1, 50, 60 
B,  2, 27,B325,  1,  1,  1,  1,  1,  1, 70, 80 
B,  2, 28,B323,  1,  1,  1,  1,  1,  1,100,100 
B,  2, 29,B321,  1,  1,  1,  1,  1,  1, 90,100 
B,  2, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B,  2, 31,B326,  0,  0,  0,  0,  0,  0, 50, 50 
B,  2, 32,B324,  1,  1,  1,  1,  1,  1, 80, 90 
B,  2, 33,B333,  1,  1,  1,  1,  1,  1, 70, 80 
B,  2, 34,B335,  1,  1,  1,  1,  1,  1, 50, 80 
B,  2, 35,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B,  2, 36,B332,  1,  1,  1,  1,  1,  1, 90, 90 
B,  2, 37,B334,  1,  1,  1,  1,  1,  1, 60, 80 
B,  2, 38,B345,  0,  0,  1,  1,  1,  1, 60, 80 
B,  2, 39,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B,  2, 40,B346,  1,  1,  1,  1,  1,  1, 70, 80 
B,  2, 41,B341,  1,  1,  1,  1,  1,  1, 90,100 
B,  2, 42,B344,  1,  1,  1,  1,  1,  1,100,100 
B,  2, 43,B343,  1,  1,  1,  1,  1,  1, 90, 90 
B,  2, 44,B352,  0,  0,  0,  1,  0,  0,100, 60 
B,  2, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B,  2, 46,B351,  0,  0,  0,  1,  1,  1, 50, 70 
B,  2, 47,B354,  1,  1,  1,  0,  1,  1, 50, 60 
B,  2, 48,B366,  1,  1,  1,  1,  1,  1, 60, 90 
B,  2, 49,B365,  1,  1,  1,  1,  1,  1, 90,100 
B,  2, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B,  2, 51,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B,  2, 52,B364,  1,  1,  1,  1,  1,  1,100,100 
B,  3,  1,B101,  0,  0,  0,  0,  0,  0, 80,  0 
B,  3,  2,B115,  1,  1,  1,  1,  1,  1, 60, 60 
B,  3,  3,B122,  0,  0,  0,  0,  0,  0,100,100 
B,  3,  4,B136,  0,  0,  0,  0,  0,  0, 60, 80 
B,  3,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B,  3,  6,B147,  0,  0,  0,  0,  0,  0, 80, 90 
B,  3,  7,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,  3,  8,B156,  0,  0,  0,  0,  0,  0, 80,100 
B,  3,  9,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B,  3, 10,B154,  1,  0,  1,  1,  1,  1, 70, 70 
B,  3, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B,  3, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,  3, 13,B164,  1,  1,  1,  1,  1,  1, 70, 70 
B,  3, 14,B167,  0,  0,  0,  0,  0,  0, 70, 80 
B,  3, 15,B165,  1,  1,  1,  1,  1,  1, 70, 70 
B,  3, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B,  3, 17,B304,  1,  1,  1,  0,  1,  1, 60, 80 
B,  3, 18,B303,  1,  1,  1,  1,  1,  1, 60, 60 
B,  3, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B,  3, 20,B302,  1,  1,  1,  1,  1,  1, 80, 80 
B,  3, 21,B313,  0,  0,  1,  1,  1,  1, 60, 50 
B,  3, 22,B314,  1,  1,  1,  1,  1,  1, 80, 80 
B,  3, 23,B315,  0,  0,  0,  1,  1,  1, 80, 70 
B,  3, 24,B311,  0,  0,  0,  1,  1,  1,100, 80 
B,  3, 25,B316,  0,  0,  0,  0,  1,  1, 50, 50 
B,  3, 26,B312,  0,  0,  0,  1,  1,  1, 70, 50 
B,  3, 27,B324,  0,  0,  0,  1,  1,  1, 90, 70 
B,  3, 28,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B,  3, 29,B321,  1,  1,  1,  1,  1,  1, 50, 70 
B,  3, 30,B323,  0,  0,  0,  0,  1,  1, 50, 70 
B,  3, 31,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B,  3, 32,B322,  0,  0,  0,  1,  1,  1, 50, 60 
B,  3, 33,B332,  0,  0,  1,  1,  1,  1, 60, 80 
B,  3, 34,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B,  3, 35,B335,  0,  0,  0,  0,  0,  0, 70, 50 
B,  3, 36,B331,  1,  1,  1,  1,  1,  1, 50, 50 
B,  3, 37,B334,  1,  1,  1,  1,  1,  1, 70, 80 
B,  3, 38,B343,  1,  1,  1,  1,  1,  1, 50, 80 
B,  3, 39,B341,  0,  0,  0,  0,  0,  0,100,100 
B,  3, 40,B344,  1,  1,  1,  1,  1,  1, 60, 90 
B,  3, 41,B342,  1,  1,  1,  1,  1,  1, 50, 70 
B,  3, 42,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,  3, 43,B345,  1,  1,  1,  1,  1,  1, 60, 80 
B,  3, 44,B354,  0,  0,  0,  0,  0,  0, 60, 50 
B,  3, 45,B355,  1,  1,  1,  1,  1,  1, 50,100 
B,  3, 46,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,  3, 47,B351,  0,  1,  1,  1,  1,  1, 50, 80 
B,  3, 48,B362,  0,  0,  0,  1,  1,  1, 60, 60 
B,  3, 49,B365,  1,  1,  1,  1,  1,  1, 90,100 
B,  3, 50,B366,  0,  0,  0,  1,  1,  1,100, 80 
B,  3, 51,B361,  0,  0,  0,  1,  1,  1, 50, 70 
B,  3, 52,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B,  4,  1,B101,  1,  1,  1,  1,  1,  1, 70,  0 
B,  4,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B,  4,  3,B122,  1,  1,  1,  1,  1,  1, 70, 70 
B,  4,  4,B136,  0,  1,  1,  1,  1,  1, 50, 80 
B,  4,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B,  4,  6,B147,  1,  1,  1,  1,  1,  1, 50, 60 
B,  4,  7,B146,  1,  1,  1,  1,  1,  1, 80, 80 
B,  4,  8,B156,  0,  0,  1,  1,  1,  1, 50, 80 
B,  4,  9,B154,  0,  0,  1,  1,  1,  1, 50, 60 
B,  4, 10,B155,  0,  0,  1,  1,  1,  1, 50, 60 
B,  4, 11,B157,  1,  1,  1,  1,  1,  1, 50,100 
B,  4, 12,B164,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 13,B166,  0,  0,  0,  0,  0,  0, 60, 60 
B,  4, 14,B167,  1,  1,  1,  1,  1,  1, 50, 90 
B,  4, 15,B165,  1,  1,  1,  1,  1,  1, 60, 90 
B,  4, 16,B303,  1,  1,  1,  1,  1,  1, 60, 60 
B,  4, 17,B301,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 18,B302,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 19,B305,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 20,B304,  1,  0,  0,  0,  0,  0, 50, 70 
B,  4, 21,B311,  1,  1,  1,  1,  1,  1, 90,100 
B,  4, 22,B313,  1,  1,  1,  1,  1,  1, 60, 80 
B,  4, 23,B316,  1,  1,  1,  1,  1,  1, 70, 70 
B,  4, 24,B315,  1,  1,  1,  1,  1,  1, 90, 90 
B,  4, 25,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,  4, 26,B312,  0,  0,  1,  1,  1,  1, 70, 50 
B,  4, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 28,B324,  1,  1,  1,  1,  1,  1, 70, 80 
B,  4, 29,B322,  1,  1,  1,  1,  1,  1, 90,100 
B,  4, 30,B323,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 31,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B,  4, 32,B321,  1,  1,  1,  1,  1,  1, 50, 70 
B,  4, 33,B332,  1,  1,  1,  1,  1,  1, 60,100 
B,  4, 34,B333,  1,  1,  1,  1,  1,  1, 70, 80 
B,  4, 35,B335,  0,  0,  0,  0,  0,  0, 90, 90 
B,  4, 36,B331,  1,  1,  1,  1,  1,  1, 80, 80 
B,  4, 37,B334,  1,  1,  1,  1,  1,  1, 60, 80 
B,  4, 38,B345,  0,  0,  1,  1,  1,  1, 50, 80 
B,  4, 39,B343,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 40,B341,  0,  1,  1,  1,  1,  1, 70, 50 
B,  4, 41,B344,  1,  1,  1,  1,  1,  1, 60, 70 
B,  4, 42,B342,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 43,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,  4, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,  4, 45,B354,  1,  1,  0,  0,  0,  1, 90,100 
B,  4, 46,B355,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 47,B351,  1,  1,  1,  1,  1,  1, 60, 90 
B,  4, 48,B365,  1,  1,  1,  1,  1,  1,100,100 
B,  4, 49,B364,  1,  1,  1,  1,  1,  1, 50, 90 
B,  4, 50,B361,  1,  1,  1,  1,  1,  1, 50, 80 
B,  4, 51,B362,  1,  1,  1,  1,  1,  1, 80, 90 
B,  4, 52,B366,  1,  1,  1,  1,  1,  1, 60,100 
B,  5,  1,B101,  0,  0,  0,  0,  0,  0, 80,  0 
B,  5,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B,  5,  3,B122,  1,  1,  1,  1,  1,  1, 50, 70 
B,  5,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B,  5,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B,  5,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,  5,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B,  5,  8,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B,  5,  9,B154,  1,  1,  1,  1,  1,  1, 60, 70 
B,  5, 10,B156,  1,  1,  1,  1,  1,  1,100,100 
B,  5, 11,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B,  5, 12,B167,  0,  0,  0,  0,  0,  0, 70, 60 
B,  5, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B,  5, 14,B164,  1,  1,  1,  1,  1,  1, 50,100 
B,  5, 15,B165,  1,  1,  1,  1,  1,  1, 50, 70 
B,  5, 16,B302,  0,  1,  1,  1,  1,  1,100, 80 
B,  5, 17,B305,  1,  1,  1,  1,  1,  1, 90,100 
B,  5, 18,B303,  1,  1,  1,  1,  1,  1,100,100 
B,  5, 19,B301,  0,  0,  0,  0,  0,  0, 70, 80 
B,  5, 20,B304,  0,  1,  0,  0,  0,  0, 60, 60 
B,  5, 21,B311,  0,  1,  1,  1,  1,  1, 90, 80 
B,  5, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,  5, 23,B315,  1,  1,  1,  1,  1,  1,100,100 
B,  5, 24,B316,  1,  1,  1,  1,  1,  1, 70, 70 
B,  5, 25,B313,  0,  0,  0,  0,  0,  0, 60, 50 
B,  5, 26,B312,  0,  0,  0,  0,  0,  0, 70, 60 
B,  5, 27,B326,  0,  0,  0,  0,  1,  1, 50, 50 
B,  5, 28,B321,  1,  1,  1,  1,  1,  1, 70, 70 
B,  5, 29,B322,  0,  1,  0,  1,  1,  1, 60, 60 
B,  5, 30,B323,  1,  1,  1,  1,  1,  1, 80, 80 
B,  5, 31,B324,  1,  1,  1,  1,  1,  1, 70, 80 
B,  5, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,  5, 33,B344,  1,  1,  1,  1,  1,  1, 60, 90 
B,  5, 34,B343,  1,  1,  1,  1,  1,  1, 90, 90 
B,  5, 35,B341,  0,  0,  0,  1,  1,  1, 90,100 
B,  5, 36,B345,  1,  1,  1,  1,  1,  1, 80, 70 
B,  5, 37,B342,  0,  1,  1,  1,  1,  1, 60, 90 
B,  5, 38,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,  5, 39,B355,  0,  0,  0,  1,  1,  1, 80, 90 
B,  5, 40,B352,  0,  0,  0,  0,  0,  0,100,100 
B,  5, 41,B351,  0,  0,  0,  1,  1,  1, 50, 60 
B,  5, 42,B354,  0,  0,  0,  0,  0,  0, 60, 50 
B,  5, 43,B366,  1,  1,  0,  1,  1,  1,100, 90 
B,  5, 44,B364,  0,  0,  0,  0,  0,  0, 90, 70 
B,  5, 45,B365,  0,  0,  0,  0,  1,  1, 90, 90 
B,  5, 46,B361,  1,  1,  1,  1,  1,  1,100,100 
B,  5, 47,B362,  0,  0,  0,  0,  0,  1, 70, 70 
B,  6,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B,  6,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B,  6,  3,B122,  0,  0,  1,  1,  1,  1, 60, 80 
B,  6,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6,  5,B137,  1,  1,  1,  1,  1,  1,100, 70 
B,  6,  6,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6,  7,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,  6,  8,B154,  0,  0,  0,  0,  0,  0, 60, 60 
B,  6,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B,  6, 10,B157,  1,  1,  1,  1,  1,  1, 50,100 
B,  6, 11,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 12,B164,  1,  1,  1,  1,  1,  1, 50, 50 
B,  6, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 14,B167,  1,  0,  0,  0,  0,  0, 50, 50 
B,  6, 15,B165,  1,  1,  1,  1,  1,  1, 50, 60 
B,  6, 16,B302,  0,  0,  0,  0,  1,  1, 60, 70 
B,  6, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 18,B305,  0,  0,  0,  0,  0,  0, 50, 70 
B,  6, 19,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B,  6, 20,B304,  0,  1,  0,  0,  1,  1, 70, 70 
B,  6, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B,  6, 22,B315,  0,  0,  0,  0,  0,  0, 60, 50 
B,  6, 23,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 24,B313,  1,  1,  1,  0,  1,  1, 50, 50 
B,  6, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 26,B312,  0,  0,  0,  0,  0,  1, 60, 60 
B,  6, 27,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 28,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 29,B326,  1,  0,  1,  0,  1,  0, 50, 50 
B,  6, 30,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,  6, 31,B322,  1,  1,  1,  1,  1,  1, 90, 90 
B,  6, 32,B324,  0,  1,  1,  0,  0,  1, 50, 50 
B,  6, 33,B332,  1,  1,  1,  1,  0,  1, 50, 50 
B,  6, 34,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B,  6, 35,B333,  0,  0,  0,  0,  0,  0, 60, 60 
B,  6, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B,  6, 37,B334,  1,  1,  1,  0,  0,  1, 50, 50 
B,  6, 38,B342,  1,  1,  1,  1,  0,  0, 50, 50 
B,  6, 39,B343,  1,  1,  1,  1,  1,  1, 60, 50 
B,  6, 40,B341,  1,  0,  0,  0,  0,  0, 50, 50 
B,  6, 41,B346,  0,  0,  0,  1,  0,  1, 50, 70 
B,  6, 42,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 43,B344,  0,  0,  0,  0,  0,  0, 60, 70 
B,  6, 44,B352,  1,  1,  1,  1,  1,  1, 90, 80 
B,  6, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 46,B354,  0,  0,  0,  0,  0,  0, 70, 60 
B,  6, 47,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B,  6, 48,B365,  0,  0,  0,  0,  0,  0, 70, 70 
B,  6, 49,B366,  0,  0,  0,  0,  0,  0, 80, 90 
B,  6, 50,B364,  0,  0,  0,  0,  0,  0, 70, 80 
B,  6, 51,B362,  0,  0,  0,  0,  0,  0, 60, 60 
B,  6, 52,B361,  1,  1,  0,  0,  0,  0, 50, 60 
B,  7,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B,  7,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B,  7,  3,B122,  1,  1,  1,  1,  1,  1, 70, 90 
B,  7,  4,B136,  0,  1,  1,  1,  1,  1, 50, 80 
B,  7,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B,  7,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B,  7,  7,B147,  0,  0,  1,  1,  1,  1, 50, 60 
B,  7,  8,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B,  7,  9,B154,  0,  0,  0,  0,  0,  0, 90, 70 
B,  7, 10,B156,  0,  0,  0,  0,  0,  0,100,100 
B,  7, 11,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B,  7, 12,B165,  1,  1,  1,  1,  1,  1, 70, 80 
B,  7, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B,  7, 14,B166,  0,  0,  0,  0,  1,  1, 50, 50 
B,  7, 15,B167,  0,  0,  0,  0,  0,  0, 70, 60 
B,  7, 16,B305,  1,  1,  1,  1,  1,  1, 80, 70 
B,  7, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B,  7, 18,B301,  1,  1,  1,  1,  1,  1, 70, 80 
B,  7, 19,B302,  0,  0,  0,  1,  1,  1, 90, 90 
B,  7, 20,B304,  0,  1,  1,  0,  0,  0, 70, 70 
B,  7, 21,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B,  7, 22,B315,  0,  0,  1,  1,  1,  1, 50, 90 
B,  7, 23,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B,  7, 24,B311,  1,  1,  1,  1,  1,  1, 90,100 
B,  7, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,  7, 26,B312,  1,  1,  1,  1,  1,  1, 50, 80 
B,  7, 27,B326,  0,  0,  0,  0,  0,  1, 50, 50 
B,  7, 28,B322,  0,  0,  0,  1,  1,  1, 80, 80 
B,  7, 29,B321,  1,  1,  1,  1,  1,  1,100,100 
B,  7, 30,B323,  1,  1,  1,  1,  1,  1, 70, 80 
B,  7, 31,B325,  0,  0,  0,  0,  0,  0, 70, 50 
B,  7, 32,B324,  1,  1,  1,  1,  1,  1, 60, 80 
B,  7, 33,B332,  0,  1,  1,  1,  1,  1, 70, 80 
B,  7, 34,B335,  0,  0,  0,  0,  0,  0, 70, 70 
B,  7, 35,B333,  0,  0,  1,  1,  1,  1, 60, 70 
B,  7, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B,  7, 37,B334,  0,  1,  1,  1,  1,  1, 50, 70 
B,  7, 38,B346,  1,  1,  1,  1,  1,  1, 70, 80 
B,  7, 39,B345,  0,  0,  0,  1,  0,  0, 70, 60 
B,  7, 40,B343,  0,  0,  0,  0,  0,  1, 70, 50 
B,  7, 41,B344,  0,  0,  0,  0,  0,  0,100,100 
B,  7, 42,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B,  7, 43,B342,  0,  0,  0,  1,  1,  1, 50, 50 
B,  7, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B,  7, 45,B355,  0,  1,  0,  1,  1,  1, 90, 80 
B,  7, 46,B354,  0,  0,  0,  0,  0,  0, 70, 60 
B,  7, 47,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B,  7, 48,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B,  7, 49,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B,  7, 50,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B,  7, 51,B366,  1,  1,  1,  1,  1,  1, 90, 80 
B,  7, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B,  8,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,  8,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B,  8,  3,B122,  1,  1,  1,  1,  1,  1, 50, 70 
B,  8,  4,B136,  0,  0,  0,  0,  0,  0,100,100 
B,  8,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B,  8,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B,  8,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B,  8,  8,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B,  8,  9,B154,  0,  0,  0,  0,  0,  0, 50, 50 
B,  8, 10,B156,  1,  1,  1,  1,  1,  1,100,100 
B,  8, 11,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B,  8, 12,B167,  1,  1,  1,  1,  1,  1, 70, 70 
B,  8, 13,B166,  1,  1,  1,  1,  0,  0, 50, 50 
B,  8, 14,B164,  0,  1,  1,  1,  1,  1, 50, 50 
B,  8, 15,B165,  1,  1,  1,  1,  1,  1, 60, 70 
B,  8, 16,B302,  1,  1,  1,  1,  1,  1, 90, 80 
B,  8, 17,B305,  0,  0,  0,  0,  0,  0, 80, 70 
B,  8, 18,B303,  1,  1,  1,  1,  1,  1,100,100 
B,  8, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B,  8, 20,B304,  1,  0,  0,  0,  0,  0, 80, 80 
B,  8, 21,B311,  0,  0,  0,  1,  1,  1, 90, 80 
B,  8, 22,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B,  8, 23,B315,  1,  1,  1,  1,  1,  1, 90, 90 
B,  8, 24,B313,  1,  1,  1,  1,  1,  1, 50, 70 
B,  8, 25,B316,  0,  0,  0,  1,  1,  1, 50, 50 
B,  8, 26,B312,  1,  0,  0,  1,  1,  1, 60, 80 
B,  8, 27,B321,  0,  0,  0,  1,  1,  1, 50, 50 
B,  8, 28,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B,  8, 29,B322,  0,  0,  0,  0,  0,  0,100,100 
B,  8, 30,B323,  0,  0,  0,  1,  1,  1, 50, 50 
B,  8, 31,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B,  8, 32,B324,  1,  0,  0,  1,  1,  1, 50, 60 
B,  8, 33,B335,  0,  0,  1,  1,  1,  1,100,100 
B,  8, 34,B332,  1,  1,  0,  1,  1,  1, 80, 90 
B,  8, 35,B333,  0,  0,  0,  0,  1,  1, 50, 50 
B,  8, 36,B331,  0,  0,  0,  0,  1,  1, 50, 50 
B,  8, 37,B334,  1,  1,  0,  1,  1,  1, 60, 70 
B,  8, 38,B346,  1,  1,  1,  1,  1,  1, 80, 90 
B,  8, 39,B344,  0,  0,  0,  0,  1,  1, 50, 60 
B,  8, 40,B342,  1,  1,  0,  1,  1,  1, 50, 50 
B,  8, 41,B341,  0,  0,  0,  0,  0,  0, 50, 50 
B,  8, 42,B343,  0,  0,  0,  0,  1,  1, 50, 50 
B,  8, 43,B345,  1,  1,  1,  1,  1,  1, 60, 80 
B,  8, 44,B352,  0,  0,  0,  0,  0,  1, 60, 90 
B,  8, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B,  8, 46,B354,  1,  1,  1,  1,  1,  1, 50, 50 
B,  8, 47,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B,  8, 48,B366,  1,  1,  1,  1,  1,  1, 50, 70 
B,  8, 49,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B,  8, 50,B361,  0,  0,  0,  0,  1,  1, 50, 60 
B,  8, 51,B364,  0,  0,  0,  0,  0,  0, 50, 90 
B,  8, 52,B362,  1,  1,  1,  1,  1,  1,100, 90 
B,  9,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,  9,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B,  9,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B,  9,  4,B136,  1,  1,  1,  1,  1,  1,100,100 
B,  9,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B,  9,  6,B147,  1,  1,  1,  1,  1,  1, 60, 60 
B,  9,  7,B146,  1,  1,  1,  1,  1,  1, 80, 80 
B,  9,  8,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B,  9,  9,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B,  9, 10,B156,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 11,B157,  1,  1,  1,  1,  1,  1, 50, 80 
B,  9, 12,B167,  0,  0,  0,  1,  1,  1, 80, 90 
B,  9, 13,B164,  0,  0,  0,  1,  1,  1, 60, 50 
B,  9, 14,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,  9, 15,B165,  0,  1,  1,  1,  1,  1, 50, 70 
B,  9, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 17,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B,  9, 18,B302,  0,  1,  1,  1,  1,  1, 90, 80 
B,  9, 19,B301,  1,  1,  1,  1,  1,  1, 80, 90 
B,  9, 20,B304,  0,  0,  0,  0,  0,  0,100,100 
B,  9, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 22,B314,  0,  0,  1,  1,  1,  1, 50, 50 
B,  9, 23,B315,  0,  0,  0,  0,  1,  1, 80, 70 
B,  9, 24,B313,  1,  1,  1,  1,  1,  1, 60, 70 
B,  9, 25,B316,  1,  1,  1,  1,  0,  0, 50, 50 
B,  9, 26,B312,  0,  1,  1,  1,  1,  1, 60, 50 
B,  9, 27,B323,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 28,B326,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 29,B321,  0,  0,  0,  0,  0,  1, 50, 50 
B,  9, 30,B322,  0,  0,  0,  1,  1,  1, 90, 90 
B,  9, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,  9, 32,B324,  1,  1,  1,  1,  1,  1, 70, 90 
B,  9, 33,B332,  0,  1,  1,  1,  1,  1, 50, 80 
B,  9, 34,B335,  1,  1,  1,  1,  1,  1, 50, 90 
B,  9, 35,B333,  1,  1,  1,  1,  1,  1, 70, 90 
B,  9, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B,  9, 37,B334,  0,  1,  1,  1,  1,  1, 70, 80 
B,  9, 38,B343,  0,  1,  1,  1,  1,  1, 50, 90 
B,  9, 39,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,  9, 40,B342,  1,  1,  1,  1,  1,  1, 60, 70 
B,  9, 41,B341,  0,  0,  0,  1,  1,  1, 50, 80 
B,  9, 42,B345,  1,  1,  1,  1,  1,  1, 70, 90 
B,  9, 43,B344,  1,  1,  1,  1,  1,  1, 60, 80 
B,  9, 44,B351,  1,  1,  1,  1,  1,  1, 50, 80 
B,  9, 45,B352,  1,  1,  1,  1,  1,  1, 80, 90 
B,  9, 46,B355,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 47,B354,  1,  1,  1,  1,  1,  1, 50, 90 
B,  9, 48,B365,  0,  0,  0,  1,  1,  1, 60, 70 
B,  9, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 50,B364,  1,  1,  1,  1,  1,  1,100,100 
B,  9, 51,B362,  1,  1,  1,  1,  1,  1, 50, 70 
B,  9, 52,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 10,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 10,  2,B115,  0,  0,  0,  0,  0,  0, 70, 70 
B, 10,  3,B122,  0,  0,  0,  0,  0,  0, 90,100 
B, 10,  4,B136,  0,  0,  0,  0,  0,  0, 50, 80 
B, 10,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 10,  6,B146,  0,  0,  0,  0,  0,  0, 60, 60 
B, 10,  7,B147,  0,  0,  0,  0,  0,  0, 50, 60 
B, 10,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 10,  9,B156,  1,  1,  1,  0,  0,  0, 50, 80 
B, 10, 10,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B, 10, 11,B155,  1,  1,  1,  1,  1,  1, 60, 50 
B, 10, 12,B164,  1,  1,  1,  0,  0,  0, 50, 50 
B, 10, 13,B166,  0,  0,  0,  0,  0,  0, 60, 70 
B, 10, 14,B167,  1,  1,  1,  1,  1,  1, 70, 70 
B, 10, 15,B165,  0,  0,  0,  0,  0,  0, 60, 80 
B, 10, 16,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 10, 17,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 10, 18,B305,  1,  1,  1,  1,  1,  1, 50, 50 
B, 10, 19,B302,  1,  1,  1,  1,  1,  1,100, 90 
B, 10, 20,B304,  0,  0,  0,  1,  1,  1, 90, 90 
B, 10, 21,B311,  1,  1,  1,  1,  1,  1,100, 90 
B, 10, 22,B315,  0,  0,  0,  0,  0,  0, 70, 70 
B, 10, 23,B314,  1,  1,  1,  1,  0,  0, 50, 50 
B, 10, 24,B313,  0,  0,  0,  0,  0,  0, 60, 70 
B, 10, 25,B316,  1,  1,  1,  1,  1,  0, 50, 50 
B, 10, 26,B312,  1,  1,  1,  1,  1,  0, 70, 50 
B, 10, 27,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B, 10, 28,B323,  0,  0,  0,  1,  1,  0, 50, 50 
B, 10, 29,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 10, 30,B322,  0,  0,  1,  1,  1,  0, 70, 70 
B, 10, 31,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 10, 32,B324,  0,  0,  1,  1,  1,  0, 50, 50 
B, 10, 33,B335,  0,  0,  0,  0,  0,  0, 60, 60 
B, 10, 34,B332,  0,  0,  0,  1,  1,  0, 50, 70 
B, 10, 35,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B, 10, 36,B331,  1,  1,  0,  1,  1,  0, 50, 50 
B, 10, 37,B334,  1,  1,  1,  1,  1,  0, 50, 50 
B, 10, 38,B344,  0,  0,  0,  0,  0,  0, 50, 80 
B, 10, 39,B345,  1,  1,  1,  1,  1,  1, 50, 60 
B, 10, 40,B343,  0,  1,  1,  0,  1,  0, 50, 50 
B, 10, 41,B342,  1,  1,  1,  1,  1,  0, 50, 50 
B, 10, 42,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 10, 43,B346,  1,  1,  1,  1,  1,  0, 50, 60 
B, 10, 44,B352,  1,  1,  1,  1,  1,  1, 90, 80 
B, 10, 45,B355,  1,  1,  1,  1,  1,  1, 90, 90 
B, 10, 46,B351,  0,  0,  1,  1,  1,  0, 50, 60 
B, 10, 47,B354,  0,  1,  0,  0,  1,  1, 50, 50 
B, 10, 48,B365,  1,  1,  1,  1,  1,  0, 50, 50 
B, 10, 49,B366,  1,  1,  1,  1,  1,  1, 90, 70 
B, 10, 50,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 10, 51,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 10, 52,B361,  1,  1,  1,  1,  1,  1, 50, 50 
B, 11,  1,B101,  1,  1,  1,  1,  1,  1,100,  0 
B, 11,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B, 11,  3,B122,  0,  1,  1,  1,  1,  1, 60, 80 
B, 11,  4,B136,  0,  0,  0,  0,  0,  0, 80, 80 
B, 11,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 11,  6,B147,  1,  0,  0,  0,  0,  0, 50, 50 
B, 11,  7,B146,  1,  1,  1,  1,  1,  1, 70, 70 
B, 11,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 11,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 10,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 11, 11,B155,  0,  0,  0,  1,  1,  1, 60, 60 
B, 11, 12,B166,  1,  1,  1,  1,  1,  1, 70, 70 
B, 11, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 14,B167,  1,  1,  1,  1,  1,  1, 90, 90 
B, 11, 15,B165,  1,  1,  1,  1,  1,  1, 60, 80 
B, 11, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 17,B305,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 18,B302,  0,  0,  1,  1,  1,  1, 90, 90 
B, 11, 19,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 11, 20,B304,  1,  1,  1,  1,  0,  0,100, 90 
B, 11, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 11, 23,B315,  0,  0,  0,  0,  0,  0,100,100 
B, 11, 24,B313,  1,  1,  1,  1,  1,  1, 70, 90 
B, 11, 25,B316,  1,  1,  0,  0,  0,  0, 70, 70 
B, 11, 26,B312,  1,  1,  1,  1,  1,  1, 60, 80 
B, 11, 27,B326,  0,  0,  0,  0,  1,  1, 50, 50 
B, 11, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 30,B322,  1,  1,  1,  1,  1,  1, 70, 70 
B, 11, 31,B325,  0,  0,  0,  0,  0,  0, 70, 80 
B, 11, 32,B324,  0,  0,  1,  1,  1,  1, 50, 60 
B, 11, 33,B332,  0,  0,  0,  1,  1,  1,100,100 
B, 11, 34,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 35,B333,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 36,B331,  1,  1,  1,  1,  1,  1, 90, 90 
B, 11, 37,B334,  0,  1,  1,  1,  1,  1, 50, 70 
B, 11, 38,B346,  1,  1,  1,  1,  1,  1, 70, 80 
B, 11, 39,B343,  1,  1,  1,  1,  1,  1, 70, 80 
B, 11, 40,B342,  1,  1,  1,  1,  1,  1, 50, 80 
B, 11, 41,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 42,B341,  1,  1,  1,  1,  1,  1, 50,100 
B, 11, 43,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 44,B352,  0,  0,  0,  1,  1,  1, 90, 90 
B, 11, 45,B355,  0,  0,  0,  1,  1,  1, 80, 80 
B, 11, 46,B351,  0,  0,  0,  1,  1,  1, 50, 60 
B, 11, 47,B354,  1,  1,  1,  1,  1,  1, 90, 80 
B, 11, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 49,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 11, 50,B366,  1,  1,  1,  1,  1,  1, 80,100 
B, 11, 51,B365,  1,  1,  1,  1,  1,  1,100,100 
B, 11, 52,B362,  1,  1,  1,  1,  1,  1, 80, 80 
B, 12,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 12,  2,B115,  1,  1,  1,  1,  1,  1, 80, 80 
B, 12,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 12,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B, 12,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 12,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 12,  7,B147,  1,  1,  1,  1,  1,  1, 50, 60 
B, 12,  8,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B, 12,  9,B154,  1,  1,  1,  1,  1,  1, 60, 80 
B, 12, 10,B156,  1,  1,  1,  1,  1,  1, 80,100 
B, 12, 11,B157,  0,  0,  1,  1,  1,  1, 50,100 
B, 12, 12,B166,  0,  1,  0,  1,  1,  1, 50, 50 
B, 12, 13,B164,  1,  1,  1,  1,  1,  1, 50,100 
B, 12, 14,B167,  1,  1,  1,  1,  1,  1, 50, 80 
B, 12, 15,B165,  0,  1,  1,  1,  1,  1, 50, 50 
B, 12, 16,B303,  1,  1,  1,  1,  1,  1, 80, 80 
B, 12, 17,B305,  0,  0,  1,  1,  1,  1, 50, 90 
B, 12, 18,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 12, 19,B302,  1,  1,  1,  1,  1,  1, 70, 90 
B, 12, 20,B304,  1,  0,  0,  0,  0,  0, 90,100 
B, 12, 21,B311,  1,  1,  1,  1,  1,  1, 80,100 
B, 12, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 12, 23,B315,  1,  1,  1,  1,  1,  1, 80, 90 
B, 12, 24,B313,  1,  1,  1,  1,  1,  1, 60, 80 
B, 12, 25,B316,  1,  1,  1,  0,  0,  0, 50, 50 
B, 12, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 12, 27,B321,  1,  1,  1,  1,  1,  1, 50, 70 
B, 12, 28,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B, 12, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 12, 30,B322,  1,  1,  1,  1,  1,  1, 70, 80 
B, 12, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 12, 32,B324,  1,  1,  1,  1,  1,  1, 50, 80 
B, 12, 33,B335,  1,  1,  1,  1,  1,  1, 80, 90 
B, 12, 34,B332,  1,  1,  1,  1,  1,  1, 50,100 
B, 12, 35,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B, 12, 36,B331,  1,  1,  1,  1,  1,  1, 50, 70 
B, 12, 37,B334,  1,  1,  1,  1,  1,  1, 50, 60 
B, 12, 38,B344,  0,  1,  1,  1,  1,  1, 50, 70 
B, 12, 39,B341,  0,  0,  0,  0,  0,  0, 90,100 
B, 12, 40,B343,  1,  1,  1,  1,  1,  1, 60, 70 
B, 12, 41,B342,  1,  1,  1,  1,  1,  1, 90, 80 
B, 12, 42,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B, 12, 43,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 12, 44,B352,  1,  1,  1,  1,  1,  1, 80, 80 
B, 12, 45,B355,  1,  1,  1,  1,  1,  1, 70, 90 
B, 12, 46,B351,  1,  1,  1,  1,  1,  1, 50, 70 
B, 12, 47,B354,  1,  1,  1,  1,  1,  1, 50, 90 
B, 12, 48,B365,  1,  1,  1,  1,  1,  1, 50, 70 
B, 12, 49,B366,  1,  1,  1,  1,  1,  1, 50,100 
B, 12, 50,B361,  1,  1,  1,  1,  1,  1, 50, 80 
B, 12, 51,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 12, 52,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 13,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 13,  2,B115,  0,  0,  0,  0,  0,  0, 60, 70 
B, 13,  3,B122,  0,  0,  0,  0,  0,  0, 90,100 
B, 13,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 13,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 13,  6,B147,  1,  1,  0,  0,  0,  0, 60, 50 
B, 13,  7,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 13,  8,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 13,  9,B154,  1,  1,  1,  1,  1,  1,100, 90 
B, 13, 10,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 13, 11,B157,  0,  0,  0,  0,  0,  0, 80, 80 
B, 13, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 13, 13,B164,  0,  0,  0,  0,  0,  0,100,100 
B, 13, 14,B167,  0,  0,  0,  0,  0,  0, 70, 80 
B, 13, 15,B165,  1,  0,  0,  0,  0,  0, 50, 60 
B, 13, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 13, 17,B305,  0,  0,  0,  0,  0,  0, 70,100 
B, 13, 18,B301,  0,  0,  0,  0,  0,  0, 60, 70 
B, 13, 19,B302,  0,  0,  0,  0,  0,  0, 90, 90 
B, 13, 20,B304,  0,  1,  1,  1,  1,  1, 90, 90 
B, 13, 21,B311,  0,  0,  0,  0,  0,  0, 90,100 
B, 13, 22,B314,  1,  1,  1,  0,  0,  0, 50, 50 
B, 13, 23,B315,  0,  0,  0,  0,  0,  0, 80, 90 
B, 13, 24,B313,  1,  1,  0,  0,  0,  0, 70, 70 
B, 13, 25,B316,  0,  0,  0,  0,  0,  0, 60, 60 
B, 13, 26,B312,  1,  1,  1,  1,  1,  1,100, 50 
B, 13, 27,B326,  1,  1,  1,  1,  1,  0, 50, 50 
B, 13, 28,B321,  1,  1,  1,  1,  1,  1, 50, 70 
B, 13, 29,B323,  0,  0,  0,  0,  0,  0, 50, 70 
B, 13, 30,B322,  1,  1,  1,  1,  1,  1, 90, 80 
B, 13, 31,B325,  0,  0,  0,  0,  0,  0, 60, 70 
B, 13, 32,B324,  1,  0,  1,  0,  0,  0, 50, 60 
B, 13, 33,B332,  1,  0,  1,  0,  0,  0, 70, 50 
B, 13, 34,B335,  1,  1,  1,  1,  1,  1, 70, 70 
B, 13, 35,B333,  1,  1,  1,  1,  1,  1, 60, 50 
B, 13, 36,B331,  1,  1,  1,  1,  1,  1, 60, 50 
B, 13, 37,B334,  0,  0,  1,  1,  0,  0, 70, 70 
B, 13, 38,B346,  0,  0,  0,  0,  0,  0, 60, 70 
B, 13, 39,B345,  0,  0,  0,  0,  0,  0, 60, 70 
B, 13, 40,B343,  0,  0,  0,  0,  0,  0, 80, 80 
B, 13, 41,B342,  0,  0,  0,  1,  0,  0, 60, 70 
B, 13, 42,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 13, 43,B341,  0,  0,  0,  0,  0,  0, 90, 90 
B, 13, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 13, 45,B355,  0,  0,  0,  0,  0,  0, 90, 90 
B, 13, 46,B351,  1,  1,  0,  0,  0,  0, 50, 60 
B, 13, 47,B354,  0,  0,  0,  0,  0,  0, 60, 60 
B, 13, 48,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 13, 49,B365,  1,  1,  1,  1,  1,  1, 90, 60 
B, 13, 50,B366,  0,  0,  0,  0,  0,  0, 50, 80 
B, 13, 51,B361,  1,  1,  1,  0,  0,  0, 60, 60 
B, 13, 52,B362,  1,  1,  1,  1,  1,  1, 80, 70 
B, 14,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 14,  2,B115,  0,  1,  1,  1,  1,  1, 60, 80 
B, 14,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 14,  4,B136,  0,  0,  0,  0,  0,  0, 70, 50 
B, 14,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 14,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 14,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 14,  8,B154,  0,  0,  0,  0,  0,  0, 60, 70 
B, 14,  9,B156,  1,  0,  0,  0,  0,  0, 80, 90 
B, 14, 10,B157,  0,  0,  0,  0,  0,  0, 50, 70 
B, 14, 11,B155,  1,  1,  1,  0,  0,  0, 50, 50 
B, 14, 12,B166,  0,  0,  0,  0,  0,  0, 50, 60 
B, 14, 13,B164,  1,  1,  1,  1,  1,  1,100, 60 
B, 14, 14,B167,  1,  1,  1,  0,  0,  0, 70, 50 
B, 14, 15,B165,  1,  1,  1,  0,  0,  0, 50, 50 
B, 14, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 14, 17,B305,  1,  1,  1,  1,  0,  0, 50, 50 
B, 14, 18,B302,  0,  0,  0,  0,  0,  0, 90, 90 
B, 14, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 14, 20,B304,  1,  0,  0,  0,  1,  1, 90, 90 
B, 14, 21,B311,  0,  0,  1,  0,  0,  0, 90,100 
B, 14, 22,B314,  1,  1,  1,  1,  0,  0, 50, 50 
B, 14, 23,B315,  1,  1,  1,  1,  1,  1, 90, 80 
B, 14, 24,B313,  1,  1,  1,  1,  1,  1, 60, 50 
B, 14, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 14, 26,B312,  1,  1,  1,  1,  0,  0, 60, 50 
B, 14, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 14, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 14, 29,B322,  1,  1,  1,  1,  1,  0, 70, 70 
B, 14, 30,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 14, 31,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B, 14, 32,B324,  1,  0,  1,  1,  1,  0, 50, 50 
B, 14, 33,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B, 14, 34,B332,  1,  1,  1,  1,  1,  1, 90, 60 
B, 14, 35,B333,  0,  0,  0,  0,  1,  0, 50, 50 
B, 14, 36,B331,  1,  1,  1,  1,  1,  1, 60, 50 
B, 14, 37,B334,  0,  0,  1,  1,  1,  1, 50, 50 
B, 14, 38,B344,  1,  1,  1,  1,  1,  1, 50, 50 
B, 14, 39,B346,  1,  1,  1,  1,  1,  1, 50, 50 
B, 14, 40,B341,  1,  1,  1,  1,  1,  1, 50, 60 
B, 14, 41,B343,  1,  1,  1,  1,  1,  0, 50, 50 
B, 14, 42,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 14, 43,B342,  1,  1,  1,  1,  1,  1,100,100 
B, 14, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 14, 45,B355,  1,  1,  1,  1,  1,  1, 80, 80 
B, 14, 46,B351,  0,  0,  1,  1,  1,  1, 50, 50 
B, 14, 47,B354,  1,  1,  1,  1,  1,  1, 60, 60 
B, 14, 48,B366,  0,  0,  0,  1,  1,  1,100, 60 
B, 14, 49,B365,  0,  0,  0,  1,  1,  1, 50, 60 
B, 14, 50,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 14, 51,B364,  1,  1,  1,  1,  1,  1, 50, 60 
B, 14, 52,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B, 15,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 15,  2,B115,  1,  1,  1,  1,  1,  1, 80, 80 
B, 15,  3,B122,  0,  0,  0,  0,  0,  0,100, 90 
B, 15,  4,B136,  1,  1,  1,  1,  1,  1, 50, 60 
B, 15,  5,B137,  1,  1,  1,  1,  1,  1, 60, 70 
B, 15,  6,B146,  0,  0,  0,  0,  0,  0, 60, 60 
B, 15,  7,B147,  1,  1,  1,  1,  1,  1, 50, 60 
B, 15,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 15,  9,B156,  0,  0,  0,  0,  0,  0, 50, 80 
B, 15, 10,B155,  1,  1,  1,  1,  1,  1,100,100 
B, 15, 11,B157,  0,  0,  0,  0,  0,  0, 80, 80 
B, 15, 12,B166,  0,  0,  0,  0,  0,  0, 60, 60 
B, 15, 13,B164,  0,  0,  0,  0,  0,  0,100,100 
B, 15, 14,B167,  1,  1,  1,  1,  1,  1, 90, 90 
B, 15, 15,B165,  1,  1,  1,  1,  1,  1, 90, 90 
B, 15, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 15, 17,B305,  0,  0,  0,  0,  0,  0, 80, 50 
B, 15, 18,B301,  0,  0,  0,  0,  0,  0, 90, 80 
B, 15, 19,B302,  1,  1,  1,  1,  1,  1, 90, 80 
B, 15, 20,B304,  0,  0,  0,  1,  0,  0, 80, 80 
B, 15, 21,B311,  1,  1,  1,  1,  1,  1, 70,100 
B, 15, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 15, 23,B315,  1,  1,  1,  1,  1,  1, 70, 70 
B, 15, 24,B313,  0,  0,  0,  0,  0,  0, 60, 50 
B, 15, 25,B316,  1,  0,  0,  0,  0,  0, 50, 50 
B, 15, 26,B312,  0,  0,  1,  1,  1,  1, 50, 50 
B, 15, 27,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B, 15, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 15, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 15, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 15, 31,B325,  0,  0,  0,  0,  0,  0, 70, 60 
B, 15, 32,B324,  1,  0,  1,  1,  1,  1, 50, 60 
B, 15, 33,B332,  0,  0,  0,  0,  0,  0,100,100 
B, 15, 34,B335,  0,  0,  0,  0,  0,  0,100,100 
B, 15, 35,B333,  1,  1,  1,  1,  1,  1, 60, 60 
B, 15, 36,B331,  0,  0,  0,  0,  1,  0, 50, 50 
B, 15, 37,B334,  1,  1,  0,  0,  0,  0, 90, 70 
B, 15, 38,B344,  0,  0,  0,  0,  0,  0, 80, 80 
B, 15, 39,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 15, 40,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 15, 41,B345,  1,  1,  1,  1,  1,  1, 70, 70 
B, 15, 42,B343,  0,  0,  0,  0,  0,  0, 90, 80 
B, 15, 43,B342,  1,  1,  1,  1,  1,  1, 60, 70 
B, 15, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 15, 45,B355,  1,  1,  1,  1,  1,  1, 50, 70 
B, 15, 46,B351,  1,  1,  1,  1,  1,  1, 50, 50 
B, 15, 47,B354,  0,  0,  0,  0,  0,  1, 70, 60 
B, 15, 48,B364,  0,  0,  0,  0,  0,  0, 90, 90 
B, 15, 49,B366,  0,  0,  0,  0,  0,  0, 90, 50 
B, 15, 50,B361,  0,  0,  0,  0,  0,  0, 50, 50 
B, 15, 51,B362,  1,  1,  1,  1,  1,  1, 70, 70 
B, 15, 52,B365,  0,  0,  0,  0,  0,  0, 90, 80 
B, 16,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 16,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 16,  3,B122,  1,  1,  1,  1,  1,  1, 70, 70 
B, 16,  4,B136,  1,  1,  1,  1,  1,  1,100,100 
B, 16,  5,B137,  0,  0,  0,  0,  0,  0, 70, 70 
B, 16,  6,B147,  1,  1,  1,  1,  1,  1, 60, 60 
B, 16,  7,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 16,  8,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B, 16,  9,B154,  1,  1,  1,  1,  1,  1, 80, 90 
B, 16, 10,B156,  0,  0,  0,  0,  0,  0, 50, 50 
B, 16, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 16, 12,B166,  1,  0,  0,  0,  0,  0, 50, 50 
B, 16, 13,B164,  0,  0,  0,  0,  0,  0, 80, 80 
B, 16, 14,B167,  1,  1,  1,  1,  1,  1, 80, 80 
B, 16, 15,B165,  0,  0,  0,  0,  0,  0, 60, 50 
B, 16, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 16, 17,B305,  1,  1,  1,  1,  1,  1, 60, 80 
B, 16, 18,B302,  1,  1,  1,  1,  1,  1, 90, 90 
B, 16, 19,B301,  0,  0,  0,  0,  0,  0, 70, 70 
B, 16, 20,B304,  1,  1,  1,  1,  1,  1, 80, 80 
B, 16, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 16, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 16, 23,B315,  0,  0,  0,  0,  0,  1, 90, 80 
B, 16, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 16, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 16, 26,B312,  1,  1,  1,  1,  1,  1, 60, 80 
B, 16, 27,B326,  0,  0,  0,  1,  1,  1, 50, 50 
B, 16, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 16, 29,B323,  1,  1,  1,  1,  1,  1, 80, 80 
B, 16, 30,B322,  0,  0,  0,  0,  1,  0, 80, 80 
B, 16, 31,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B, 16, 32,B324,  1,  0,  0,  1,  1,  1, 50, 50 
B, 16, 33,B335,  0,  0,  0,  0,  0,  0, 70, 70 
B, 16, 34,B332,  1,  1,  0,  0,  1,  1, 80, 80 
B, 16, 35,B333,  1,  1,  1,  1,  1,  1, 60, 60 
B, 16, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 16, 37,B334,  1,  1,  1,  1,  1,  1, 70, 80 
B, 16, 38,B342,  0,  0,  0,  1,  1,  1, 50, 60 
B, 16, 39,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 16, 40,B343,  1,  1,  1,  1,  1,  1,100,100 
B, 16, 41,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 16, 42,B341,  0,  0,  0,  0,  0,  0,100, 60 
B, 16, 43,B345,  1,  1,  1,  1,  1,  1, 70, 80 
B, 16, 44,B352,  0,  1,  1,  1,  1,  1, 90, 90 
B, 16, 45,B355,  0,  0,  0,  0,  1,  1, 80, 50 
B, 16, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 16, 47,B354,  0,  0,  0,  0,  1,  1, 50, 70 
B, 16, 48,B364,  0,  0,  0,  0,  1,  0, 90,100 
B, 16, 49,B365,  1,  1,  1,  1,  1,  1, 80, 80 
B, 16, 50,B366,  1,  1,  1,  1,  1,  1, 50, 70 
B, 16, 51,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B, 16, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 17,  1,B101,  1,  1,  1,  1,  1,  1, 70,  0 
B, 17,  2,B115,  1,  1,  1,  1,  1,  1, 80, 90 
B, 17,  3,B122,  1,  1,  1,  1,  1,  1, 80, 90 
B, 17,  4,B136,  1,  1,  1,  1,  1,  1, 60, 70 
B, 17,  5,B137,  0,  0,  1,  1,  1,  1, 80, 80 
B, 17,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 17,  7,B147,  1,  1,  1,  1,  1,  1, 50, 60 
B, 17,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 17,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 17, 10,B155,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 12,B166,  1,  1,  1,  1,  1,  1, 50, 70 
B, 17, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 14,B167,  1,  1,  1,  1,  1,  1, 80,100 
B, 17, 15,B165,  1,  1,  1,  1,  1,  1, 60,100 
B, 17, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 17,B305,  0,  0,  0,  0,  0,  0, 70, 50 
B, 17, 18,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 17, 19,B302,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 20,B304,  0,  0,  0,  0,  0,  0, 80, 90 
B, 17, 21,B311,  0,  0,  0,  1,  1,  1, 60,100 
B, 17, 22,B314,  0,  1,  1,  1,  1,  1, 50, 50 
B, 17, 23,B315,  0,  0,  0,  0,  1,  1, 70, 90 
B, 17, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 17, 26,B312,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 27,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B, 17, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 31,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B, 17, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 33,B335,  0,  1,  1,  1,  1,  1, 60, 90 
B, 17, 34,B332,  1,  1,  1,  1,  1,  1, 90, 90 
B, 17, 35,B333,  1,  1,  1,  1,  1,  1, 90,100 
B, 17, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 17, 37,B334,  1,  1,  1,  1,  1,  1, 90, 90 
B, 17, 38,B342,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 39,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 40,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B, 17, 41,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 42,B343,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 46,B351,  1,  1,  1,  1,  1,  1, 90, 90 
B, 17, 47,B354,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 48,B365,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 50,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 17, 51,B361,  0,  0,  1,  1,  1,  1, 50, 70 
B, 17, 52,B362,  1,  1,  1,  1,  1,  1, 90, 90 
B, 18,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 18,  2,B115,  0,  0,  0,  0,  0,  0,100,100 
B, 18,  3,B122,  0,  0,  0,  0,  0,  0, 90,100 
B, 18,  4,B136,  0,  0,  0,  0,  0,  0, 50, 70 
B, 18,  5,B137,  0,  0,  0,  0,  0,  0, 90, 80 
B, 18,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 18,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 18,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 18,  9,B156,  1,  0,  0,  0,  0,  0, 50,100 
B, 18, 10,B155,  0,  0,  0,  0,  0,  0, 60, 70 
B, 18, 11,B157,  0,  0,  0,  0,  0,  0, 50,100 
B, 18, 12,B166,  0,  0,  0,  0,  0,  0, 50, 60 
B, 18, 13,B164,  1,  1,  1,  0,  0,  0, 50,100 
B, 18, 14,B167,  0,  0,  0,  0,  0,  0, 80, 80 
B, 18, 15,B165,  0,  0,  0,  0,  0,  0, 80, 90 
B, 18, 16,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 18, 17,B305,  0,  0,  0,  0,  0,  0, 70, 90 
B, 18, 18,B301,  0,  0,  0,  0,  0,  0, 50, 60 
B, 18, 19,B302,  0,  0,  0,  0,  0,  0, 80, 90 
B, 18, 20,B304,  0,  0,  0,  1,  1,  1, 90, 90 
B, 18, 21,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 18, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 18, 23,B315,  1,  1,  1,  0,  0,  0, 80, 80 
B, 18, 24,B313,  0,  0,  0,  0,  0,  0, 60, 60 
B, 18, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 18, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 18, 27,B326,  0,  0,  0,  0,  0,  0, 50, 50 
B, 18, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 18, 29,B323,  0,  0,  0,  0,  0,  0, 50,100 
B, 18, 30,B322,  0,  0,  0,  0,  0,  0, 80, 80 
B, 18, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 18, 32,B324,  1,  1,  0,  0,  0,  0, 50, 70 
B, 18, 33,B335,  0,  0,  0,  0,  0,  0, 60, 70 
B, 18, 34,B332,  0,  0,  0,  0,  0,  0, 70,100 
B, 18, 35,B333,  0,  0,  0,  0,  0,  0, 60, 60 
B, 18, 36,B331,  0,  0,  0,  0,  0,  0, 60, 70 
B, 18, 37,B334,  0,  0,  0,  0,  0,  0, 70, 90 
B, 18, 38,B343,  0,  0,  0,  0,  0,  0, 60, 70 
B, 18, 39,B344,  0,  0,  0,  0,  0,  0, 90, 90 
B, 18, 40,B342,  0,  0,  0,  0,  0,  0, 50,100 
B, 18, 41,B346,  0,  0,  0,  0,  0,  0, 50, 80 
B, 18, 42,B341,  0,  0,  0,  0,  0,  0, 80,100 
B, 18, 43,B345,  1,  1,  1,  0,  0,  0, 50, 50 
B, 18, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 18, 45,B355,  0,  0,  0,  0,  0,  0, 80, 90 
B, 18, 46,B351,  0,  0,  0,  0,  0,  0, 50, 80 
B, 18, 47,B354,  0,  0,  0,  0,  0,  0, 60, 80 
B, 18, 48,B364,  0,  0,  0,  0,  0,  0, 80, 90 
B, 18, 49,B365,  0,  0,  0,  0,  0,  0, 50, 80 
B, 18, 50,B366,  0,  0,  0,  0,  0,  0, 60,100 
B, 18, 51,B361,  0,  0,  0,  0,  0,  0, 60, 70 
B, 18, 52,B362,  0,  0,  0,  0,  0,  0, 80, 90 
B, 19,  1,B101,  1,  1,  1,  1,  1,  1, 70,  0 
B, 19,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B, 19,  3,B122,  1,  1,  1,  1,  1,  1, 70, 70 
B, 19,  4,B136,  0,  0,  1,  1,  1,  1, 50, 70 
B, 19,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 19,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 19,  7,B147,  1,  1,  1,  1,  1,  1, 80, 80 
B, 19,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 19,  9,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B, 19, 10,B156,  0,  0,  0,  1,  1,  1, 50,100 
B, 19, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 19, 13,B164,  1,  1,  1,  1,  1,  1, 50,100 
B, 19, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 15,B165,  1,  1,  1,  1,  1,  1, 60, 80 
B, 19, 16,B305,  1,  1,  1,  1,  1,  1, 80, 80 
B, 19, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 18,B301,  1,  1,  1,  1,  1,  1, 50, 80 
B, 19, 19,B302,  1,  1,  1,  1,  1,  1, 90, 90 
B, 19, 20,B304,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 19, 23,B315,  1,  1,  1,  1,  1,  1, 60, 80 
B, 19, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 25,B316,  1,  1,  1,  0,  0,  0, 50, 50 
B, 19, 26,B312,  1,  1,  1,  1,  1,  1, 50, 80 
B, 19, 27,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B, 19, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 30,B322,  1,  1,  1,  1,  1,  1, 70, 90 
B, 19, 31,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B, 19, 32,B324,  1,  0,  1,  1,  1,  1, 60, 80 
B, 19, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 34,B332,  1,  1,  1,  1,  1,  1, 80,100 
B, 19, 35,B333,  1,  1,  1,  1,  1,  1, 60, 80 
B, 19, 36,B331,  1,  1,  1,  1,  1,  1, 50, 70 
B, 19, 37,B334,  1,  1,  1,  1,  1,  1, 50, 80 
B, 19, 38,B342,  0,  1,  1,  1,  1,  1, 70,100 
B, 19, 39,B346,  1,  1,  1,  1,  1,  1, 50, 70 
B, 19, 40,B344,  1,  1,  1,  1,  1,  1, 70, 90 
B, 19, 41,B343,  1,  1,  1,  1,  1,  1, 50, 60 
B, 19, 42,B341,  1,  0,  0,  1,  1,  1, 80, 90 
B, 19, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 44,B352,  0,  0,  0,  0,  1,  1, 90,100 
B, 19, 45,B355,  1,  1,  1,  1,  1,  1, 90,100 
B, 19, 46,B351,  1,  1,  1,  1,  1,  1, 70, 80 
B, 19, 47,B354,  0,  0,  0,  0,  1,  1, 60, 80 
B, 19, 48,B366,  1,  1,  1,  1,  1,  1,100,100 
B, 19, 49,B365,  0,  0,  0,  0,  1,  1, 50, 70 
B, 19, 50,B364,  0,  0,  0,  0,  1,  1, 90, 90 
B, 19, 51,B361,  1,  1,  1,  1,  1,  1, 60, 80 
B, 19, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 20,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 20,  2,B115,  0,  0,  0,  0,  0,  0, 70, 80 
B, 20,  3,B122,  0,  0,  0,  0,  0,  0, 80, 90 
B, 20,  4,B136,  0,  0,  0,  0,  0,  0, 50, 80 
B, 20,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 20,  6,B146,  0,  0,  0,  0,  0,  0, 60, 60 
B, 20,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 20,  8,B154,  0,  0,  0,  0,  0,  0, 80, 80 
B, 20,  9,B156,  1,  1,  1,  0,  0,  0,100, 50 
B, 20, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 20, 11,B157,  1,  1,  1,  0,  0,  0,100,100 
B, 20, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 20, 13,B164,  1,  1,  1,  0,  0,  0, 80, 50 
B, 20, 14,B167,  1,  1,  1,  1,  0,  0, 80, 50 
B, 20, 15,B165,  1,  1,  1,  0,  0,  0, 60, 70 
B, 20, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 20, 17,B305,  0,  0,  0,  0,  0,  0, 70, 80 
B, 20, 18,B301,  0,  0,  0,  0,  0,  0, 50, 60 
B, 20, 19,B302,  1,  1,  1,  1,  1,  1, 70, 50 
B, 20, 20,B304,  0,  1,  0,  1,  1,  1, 90, 90 
B, 20, 21,B311,  0,  0,  0,  0,  0,  0, 90,100 
B, 20, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 20, 23,B315,  1,  1,  1,  1,  1,  1,100,100 
B, 20, 24,B313,  0,  0,  0,  1,  1,  0, 60, 80 
B, 20, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 20, 26,B312,  0,  1,  0,  1,  0,  0, 50, 70 
B, 20, 27,B326,  0,  0,  0,  0,  1,  0, 50, 80 
B, 20, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 20, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 20, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 20, 31,B325,  0,  0,  0,  0,  0,  0, 60, 70 
B, 20, 32,B324,  1,  1,  0,  1,  0,  0, 50, 60 
B, 20, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 20, 34,B332,  1,  1,  1,  1,  1,  1,100, 60 
B, 20, 35,B333,  0,  0,  0,  0,  0,  0, 60, 50 
B, 20, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B, 20, 37,B334,  1,  1,  1,  1,  1,  0, 80, 60 
B, 20, 38,B345,  0,  0,  0,  0,  0,  0,100,100 
B, 20, 39,B341,  1,  1,  1,  1,  1,  1, 60, 70 
B, 20, 40,B346,  0,  0,  0,  0,  1,  0, 50, 70 
B, 20, 41,B342,  1,  1,  1,  1,  1,  1,100, 90 
B, 20, 42,B343,  0,  1,  1,  0,  1,  0, 60, 50 
B, 20, 43,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 20, 44,B352,  0,  0,  0,  0,  0,  0, 90,100 
B, 20, 45,B355,  1,  1,  1,  1,  1,  1, 90, 80 
B, 20, 46,B351,  1,  1,  1,  1,  1,  1, 70, 50 
B, 20, 47,B354,  1,  1,  1,  1,  1,  0, 50, 60 
B, 20, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 20, 49,B366,  1,  1,  1,  1,  1,  1, 60, 70 
B, 20, 50,B365,  0,  0,  0,  0,  0,  0, 50, 60 
B, 20, 51,B361,  0,  0,  0,  1,  1,  0, 50, 70 
B, 20, 52,B362,  0,  0,  0,  0,  0,  0, 70, 80 
B, 21,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 21,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 21,  3,B122,  0,  0,  0,  0,  0,  0, 80, 70 
B, 21,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 21,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 21,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 21,  7,B147,  1,  1,  1,  1,  1,  1, 60, 50 
B, 21,  8,B154,  0,  0,  0,  0,  0,  0, 70, 80 
B, 21,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 21, 10,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B, 21, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 21, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 21, 13,B164,  0,  0,  0,  0,  0,  0, 60, 50 
B, 21, 14,B167,  1,  1,  1,  1,  1,  1, 80, 60 
B, 21, 15,B165,  1,  1,  0,  1,  1,  1, 50, 50 
B, 21, 16,B305,  1,  1,  1,  1,  1,  1, 50, 60 
B, 21, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 21, 18,B302,  1,  1,  1,  1,  1,  1, 90, 90 
B, 21, 19,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B, 21, 20,B304,  0,  0,  0,  0,  0,  0, 90, 90 
B, 21, 21,B311,  0,  0,  0,  1,  1,  1, 80, 80 
B, 21, 22,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B, 21, 23,B315,  0,  0,  0,  0,  0,  0, 50, 70 
B, 21, 24,B313,  0,  0,  0,  0,  0,  0, 80, 60 
B, 21, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 21, 26,B312,  1,  1,  0,  1,  1,  1, 50, 70 
B, 21, 27,B326,  1,  1,  1,  1,  1,  1, 50, 70 
B, 21, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 21, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 21, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 21, 31,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B, 21, 32,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 21, 33,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 21, 34,B332,  1,  1,  1,  1,  1,  1, 90, 90 
B, 21, 35,B333,  1,  1,  1,  1,  1,  1, 60, 70 
B, 21, 36,B331,  0,  0,  0,  1,  1,  0, 50, 50 
B, 21, 37,B334,  1,  1,  1,  1,  1,  1, 80, 80 
B, 21, 38,B342,  1,  1,  1,  1,  1,  1, 60, 50 
B, 21, 39,B346,  1,  1,  1,  1,  1,  1, 50, 70 
B, 21, 40,B341,  1,  0,  0,  0,  0,  0, 50, 50 
B, 21, 41,B344,  0,  0,  0,  0,  0,  0,100,100 
B, 21, 42,B343,  0,  0,  1,  1,  1,  1, 50, 60 
B, 21, 43,B345,  0,  0,  0,  0,  0,  0, 60, 70 
B, 21, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 21, 45,B355,  1,  1,  1,  1,  1,  1, 70, 80 
B, 21, 46,B351,  1,  1,  1,  1,  1,  1, 60, 60 
B, 21, 47,B354,  1,  1,  1,  0,  0,  0, 70, 60 
B, 21, 48,B364,  0,  0,  0,  0,  0,  0, 80,100 
B, 21, 49,B366,  0,  0,  0,  0,  0,  0, 50, 50 
B, 21, 50,B365,  0,  0,  0,  0,  0,  0, 50, 50 
B, 21, 51,B361,  1,  1,  1,  0,  1,  1, 50, 60 
B, 21, 52,B362,  1,  1,  1,  0,  1,  1, 60, 60 
B, 22,  1,B101,  0,  0,  0,  0,  0,  0, 90,  0 
B, 22,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B, 22,  3,B122,  0,  1,  1,  1,  1,  1, 60, 70 
B, 22,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 22,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 22,  6,B146,  1,  1,  1,  1,  1,  1, 70, 70 
B, 22,  7,B147,  0,  0,  0,  0,  0,  0, 70, 70 
B, 22,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 22,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 22, 10,B155,  0,  0,  0,  0,  0,  0, 70, 70 
B, 22, 11,B157,  1,  1,  1,  1,  1,  1, 80, 80 
B, 22, 12,B166,  1,  1,  1,  1,  1,  1, 60, 60 
B, 22, 13,B164,  1,  1,  1,  1,  1,  1, 70, 70 
B, 22, 14,B167,  1,  1,  1,  1,  1,  1, 70, 80 
B, 22, 15,B165,  1,  1,  1,  1,  1,  1, 60, 70 
B, 22, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 22, 17,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 22, 18,B301,  1,  1,  1,  1,  1,  1, 90,100 
B, 22, 19,B302,  0,  0,  1,  1,  1,  1, 70, 80 
B, 22, 20,B304,  0,  0,  0,  0,  0,  0,100, 90 
B, 22, 21,B311,  0,  0,  0,  1,  1,  1,100, 90 
B, 22, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 22, 23,B315,  0,  0,  0,  0,  0,  0, 50, 50 
B, 22, 24,B313,  1,  1,  1,  1,  1,  1, 60, 60 
B, 22, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 22, 26,B312,  0,  1,  0,  1,  1,  1, 60, 50 
B, 22, 27,B326,  0,  1,  0,  0,  1,  1, 50, 50 
B, 22, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 22, 29,B323,  0,  0,  0,  0,  1,  1, 60, 50 
B, 22, 30,B322,  1,  1,  1,  1,  1,  1, 70, 70 
B, 22, 31,B325,  0,  0,  0,  0,  0,  0, 80, 60 
B, 22, 32,B324,  1,  1,  1,  1,  1,  1,100, 90 
B, 22, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 22, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 22, 35,B333,  0,  0,  0,  0,  0,  0, 60, 50 
B, 22, 36,B331,  0,  0,  0,  0,  1,  1, 70, 50 
B, 22, 37,B334,  0,  0,  1,  1,  1,  1, 50, 70 
B, 22, 38,B344,  0,  0,  0,  0,  1,  1, 60, 70 
B, 22, 39,B342,  0,  0,  0,  0,  1,  1, 50, 80 
B, 22, 40,B346,  0,  0,  0,  0,  1,  1, 60, 70 
B, 22, 41,B341,  0,  0,  0,  0,  0,  0, 90,100 
B, 22, 42,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B, 22, 43,B343,  1,  1,  1,  1,  1,  1, 50, 70 
B, 22, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 22, 45,B355,  0,  0,  0,  0,  0,  1, 80, 50 
B, 22, 46,B351,  1,  1,  1,  0,  0,  1, 50, 50 
B, 22, 47,B354,  0,  0,  0,  0,  1,  1, 50, 70 
B, 22, 48,B366,  0,  0,  0,  0,  1,  1, 50, 60 
B, 22, 49,B364,  0,  0,  0,  0,  0,  0, 70, 90 
B, 22, 50,B365,  0,  0,  0,  0,  1,  1, 70, 60 
B, 22, 51,B361,  1,  1,  1,  1,  1,  1, 70, 80 
B, 22, 52,B362,  1,  1,  1,  1,  1,  1, 80, 80 
B, 23,  1,B101,  1,  1,  1,  1,  1,  1, 90,  0 
B, 23,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 23,  3,B122,  1,  1,  1,  1,  1,  1, 80, 80 
B, 23,  4,B136,  0,  1,  1,  1,  1,  1, 50, 50 
B, 23,  5,B137,  0,  0,  0,  0,  0,  0,100, 50 
B, 23,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 23,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B, 23,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 23,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 23, 10,B155,  0,  0,  0,  0,  0,  0, 60, 60 
B, 23, 11,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B, 23, 12,B164,  1,  1,  1,  1,  1,  1,100, 50 
B, 23, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 23, 14,B167,  0,  0,  0,  0,  0,  0, 50, 50 
B, 23, 15,B165,  0,  0,  0,  0,  0,  0, 50, 60 
B, 23, 16,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 23, 17,B305,  1,  1,  1,  1,  1,  1, 60, 70 
B, 23, 18,B302,  0,  1,  0,  0,  0,  0, 60, 70 
B, 23, 19,B301,  0,  0,  0,  0,  0,  0, 60, 80 
B, 23, 20,B304,  1,  1,  1,  1,  1,  1,100, 80 
B, 23, 21,B311,  0,  0,  0,  0,  0,  0, 90,100 
B, 23, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 23, 23,B315,  0,  0,  0,  0,  0,  0, 50, 60 
B, 23, 24,B313,  1,  1,  1,  1,  1,  1,100, 90 
B, 23, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 23, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 23, 27,B326,  0,  0,  0,  0,  0,  0,100, 60 
B, 23, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 23, 29,B323,  0,  0,  0,  0,  0,  0, 80, 80 
B, 23, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 23, 31,B324,  0,  0,  0,  0,  0,  0, 50, 60 
B, 23, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 23, 33,B335,  0,  0,  0,  0,  0,  0, 80, 90 
B, 23, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 23, 35,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B, 23, 36,B331,  1,  1,  1,  1,  1,  0, 50, 50 
B, 23, 37,B334,  1,  1,  1,  0,  0,  0, 50, 50 
B, 23, 38,B344,  0,  0,  0,  0,  0,  0, 90, 90 
B, 23, 39,B346,  0,  0,  0,  0,  0,  0, 80, 80 
B, 23, 40,B342,  0,  0,  1,  0,  0,  0, 50, 80 
B, 23, 41,B341,  0,  0,  0,  0,  0,  0, 80, 70 
B, 23, 42,B343,  0,  0,  0,  0,  0,  0, 50, 50 
B, 23, 43,B345,  0,  0,  0,  0,  0,  0, 80, 80 
B, 23, 44,B352,  0,  0,  0,  0,  0,  0,100, 90 
B, 23, 45,B355,  0,  0,  0,  0,  0,  0, 90, 90 
B, 23, 46,B351,  1,  1,  1,  1,  1,  1, 60, 50 
B, 23, 47,B354,  1,  1,  1,  0,  0,  1, 60, 50 
B, 23, 48,B364,  0,  0,  0,  0,  0,  0, 80, 90 
B, 23, 49,B366,  1,  1,  1,  0,  0,  0, 50, 60 
B, 23, 50,B365,  1,  1,  1,  1,  0,  0, 50, 50 
B, 23, 51,B361,  1,  1,  1,  1,  0,  0, 50, 60 
B, 23, 52,B362,  0,  0,  0,  0,  0,  0, 60, 70 
B, 24,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 24,  2,B115,  1,  1,  1,  1,  1,  1, 70, 80 
B, 24,  3,B122,  0,  1,  1,  1,  1,  1, 50, 80 
B, 24,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 24,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 24,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 24,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 24,  8,B154,  0,  0,  1,  1,  1,  1, 50, 60 
B, 24,  9,B156,  0,  0,  1,  1,  1,  1, 50,100 
B, 24, 10,B155,  0,  0,  1,  1,  1,  1, 50, 50 
B, 24, 11,B157,  1,  1,  1,  1,  1,  1, 50,100 
B, 24, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 24, 13,B164,  0,  0,  0,  0,  1,  1, 50, 50 
B, 24, 14,B167,  1,  1,  1,  1,  1,  1, 50, 60 
B, 24, 15,B165,  0,  0,  1,  1,  1,  1, 50, 70 
B, 24, 16,B305,  1,  1,  0,  1,  1,  1, 50, 50 
B, 24, 17,B303,  1,  1,  1,  1,  1,  1, 50, 60 
B, 24, 18,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B, 24, 19,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B, 24, 20,B304,  0,  0,  0,  0,  0,  0, 90, 90 
B, 24, 21,B311,  0,  0,  1,  1,  1,  1, 80,100 
B, 24, 22,B314,  0,  0,  0,  0,  1,  1, 50, 50 
B, 24, 23,B315,  0,  0,  0,  1,  1,  1, 60, 60 
B, 24, 24,B313,  1,  1,  1,  1,  1,  1, 60, 60 
B, 24, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 24, 26,B312,  0,  0,  0,  1,  1,  1, 50, 50 
B, 24, 27,B326,  1,  1,  1,  0,  0,  1, 80, 80 
B, 24, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 24, 29,B323,  1,  1,  1,  1,  1,  1, 50, 60 
B, 24, 30,B322,  1,  1,  0,  1,  1,  1, 60, 60 
B, 24, 31,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B, 24, 32,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B, 24, 33,B335,  0,  0,  0,  0,  0,  0, 80, 80 
B, 24, 34,B332,  1,  0,  1,  1,  1,  1, 50, 80 
B, 24, 35,B333,  1,  1,  1,  1,  1,  1, 50, 60 
B, 24, 36,B331,  0,  0,  1,  1,  1,  1, 50, 50 
B, 24, 37,B334,  1,  0,  1,  1,  1,  1, 50, 70 
B, 24, 38,B343,  1,  1,  1,  1,  1,  1, 50, 70 
B, 24, 39,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 24, 40,B344,  1,  1,  1,  1,  1,  1, 90, 90 
B, 24, 41,B342,  1,  1,  1,  1,  1,  1, 50, 80 
B, 24, 42,B341,  0,  0,  0,  0,  0,  0, 80, 80 
B, 24, 43,B345,  1,  1,  1,  1,  1,  1, 60, 80 
B, 24, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B, 24, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 24, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 24, 47,B354,  0,  0,  0,  0,  0,  1, 60, 80 
B, 24, 48,B364,  1,  1,  1,  1,  1,  1, 70, 80 
B, 24, 49,B366,  1,  1,  1,  1,  1,  1, 60, 90 
B, 24, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 24, 51,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B, 24, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 25,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 25,  2,B115,  1,  1,  1,  1,  1,  1, 60, 70 
B, 25,  3,B122,  1,  1,  1,  1,  1,  1, 80, 90 
B, 25,  4,B136,  0,  0,  0,  0,  0,  0, 80, 60 
B, 25,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 25,  6,B146,  0,  0,  0,  0,  0,  0, 60, 60 
B, 25,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 25,  8,B154,  1,  1,  1,  1,  1,  1, 80, 90 
B, 25,  9,B155,  0,  1,  0,  1,  1,  1, 50, 50 
B, 25, 10,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 25, 11,B156,  0,  0,  0,  0,  0,  0, 50, 80 
B, 25, 12,B164,  0,  0,  0,  0,  0,  0, 80, 80 
B, 25, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 25, 14,B167,  0,  0,  0,  0,  0,  0, 90, 90 
B, 25, 15,B165,  0,  0,  0,  0,  0,  0, 50, 70 
B, 25, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 25, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 25, 18,B302,  0,  1,  0,  0,  0,  0, 70, 60 
B, 25, 19,B301,  0,  0,  0,  0,  0,  0, 80, 80 
B, 25, 20,B304,  1,  1,  1,  1,  1,  1, 90, 80 
B, 25, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 25, 22,B311,  0,  0,  0,  0,  0,  0, 70,100 
B, 25, 23,B315,  0,  0,  0,  0,  0,  0, 60, 80 
B, 25, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 25, 25,B316,  1,  1,  1,  1,  1,  1, 60, 50 
B, 25, 26,B312,  0,  1,  0,  0,  0,  0, 50, 50 
B, 25, 27,B326,  0,  0,  0,  0,  0,  0, 70, 50 
B, 25, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 25, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 25, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 25, 31,B324,  1,  1,  0,  0,  0,  0, 50, 50 
B, 25, 32,B325,  0,  0,  0,  1,  0,  0, 60, 70 
B, 25, 33,B335,  0,  0,  0,  0,  0,  0, 80, 80 
B, 25, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 25, 35,B333,  0,  0,  0,  0,  0,  0, 60, 70 
B, 25, 36,B331,  1,  1,  1,  1,  1,  1, 70, 60 
B, 25, 37,B334,  0,  0,  0,  0,  0,  0, 60, 70 
B, 25, 38,B342,  0,  0,  0,  0,  0,  0, 80, 60 
B, 25, 39,B346,  0,  0,  0,  0,  0,  0, 50, 60 
B, 25, 40,B344,  0,  0,  0,  0,  0,  0, 60, 80 
B, 25, 41,B341,  0,  0,  0,  0,  0,  0, 50, 50 
B, 25, 42,B343,  0,  0,  0,  0,  0,  1, 50, 50 
B, 25, 43,B345,  0,  0,  0,  0,  0,  0, 50, 60 
B, 25, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 25, 45,B355,  1,  1,  1,  1,  0,  0, 80, 70 
B, 25, 46,B351,  1,  1,  1,  1,  1,  1, 80, 50 
B, 25, 47,B354,  0,  0,  0,  0,  0,  0, 50, 60 
B, 25, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 25, 49,B366,  0,  0,  0,  0,  0,  0, 50, 70 
B, 25, 50,B365,  0,  0,  0,  0,  1,  0, 50, 60 
B, 25, 51,B361,  1,  1,  1,  0,  0,  0, 50, 60 
B, 25, 52,B362,  0,  0,  0,  0,  0,  0, 60, 60 
B, 26,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 26,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 26,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 26,  4,B136,  1,  1,  1,  1,  1,  1, 50, 60 
B, 26,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 26,  6,B146,  0,  0,  0,  0,  0,  0, 60, 60 
B, 26,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 26,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 26,  9,B156,  0,  0,  0,  0,  0,  0,100,100 
B, 26, 10,B155,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 11,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B, 26, 12,B166,  1,  1,  1,  1,  1,  1, 60, 60 
B, 26, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 14,B167,  1,  1,  1,  1,  1,  1, 90,100 
B, 26, 15,B165,  1,  1,  1,  1,  1,  1, 60, 70 
B, 26, 16,B303,  0,  0,  0,  0,  0,  0, 70, 70 
B, 26, 17,B305,  1,  1,  1,  1,  1,  1, 70, 80 
B, 26, 18,B302,  1,  1,  1,  1,  1,  1, 70, 80 
B, 26, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 26, 20,B304,  1,  0,  0,  0,  0,  0,100,100 
B, 26, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 22,B314,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 23,B315,  0,  0,  0,  0,  1,  0, 80, 80 
B, 26, 24,B313,  0,  0,  0,  1,  1,  1, 60, 50 
B, 26, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 26, 26,B312,  1,  1,  1,  1,  1,  1, 90,100 
B, 26, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 26, 29,B323,  1,  1,  1,  1,  1,  1, 60, 70 
B, 26, 30,B322,  1,  1,  1,  1,  1,  1, 60, 70 
B, 26, 31,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 26, 32,B325,  1,  1,  1,  1,  1,  1, 80, 90 
B, 26, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 35,B333,  1,  1,  1,  1,  1,  1, 80, 80 
B, 26, 36,B331,  1,  1,  1,  1,  1,  1, 50, 50 
B, 26, 37,B334,  1,  1,  1,  1,  1,  1, 50, 70 
B, 26, 38,B342,  0,  0,  1,  1,  1,  1, 70, 80 
B, 26, 39,B346,  1,  1,  1,  1,  1,  1, 80, 90 
B, 26, 40,B344,  0,  1,  1,  1,  1,  1, 50, 90 
B, 26, 41,B343,  0,  0,  1,  1,  1,  1, 80, 60 
B, 26, 42,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 26, 46,B351,  0,  0,  0,  1,  1,  1, 50, 60 
B, 26, 47,B354,  0,  0,  0,  0,  0,  0,100, 70 
B, 26, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 49,B366,  0,  0,  0,  1,  1,  1, 70, 80 
B, 26, 50,B361,  0,  0,  0,  0,  1,  1, 60, 60 
B, 26, 51,B365,  1,  1,  1,  1,  1,  1,100,100 
B, 26, 52,B362,  1,  0,  0,  0,  1,  1, 50, 70 
B, 27,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 27,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 27,  3,B122,  1,  0,  1,  1,  1,  1, 50, 50 
B, 27,  4,B136,  1,  1,  1,  1,  1,  1, 50, 60 
B, 27,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 27,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 27,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 27,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 27,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 27, 10,B155,  1,  1,  1,  1,  1,  1, 70, 80 
B, 27, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 27, 12,B166,  0,  1,  1,  1,  1,  1, 50, 50 
B, 27, 13,B164,  1,  1,  1,  1,  1,  1, 50, 70 
B, 27, 14,B167,  0,  0,  0,  1,  1,  1, 60, 60 
B, 27, 15,B165,  0,  0,  0,  1,  1,  1, 60, 80 
B, 27, 16,B305,  1,  1,  1,  1,  1,  1, 50, 60 
B, 27, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 27, 18,B301,  1,  1,  1,  1,  1,  1, 70, 80 
B, 27, 19,B302,  0,  0,  0,  0,  1,  1, 80, 80 
B, 27, 20,B304,  0,  1,  1,  1,  1,  1,100, 90 
B, 27, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 27, 22,B311,  1,  1,  1,  1,  1,  1, 90,100 
B, 27, 23,B315,  1,  1,  1,  1,  1,  1, 90, 90 
B, 27, 24,B313,  1,  1,  1,  1,  1,  1, 80, 90 
B, 27, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 27, 26,B312,  0,  0,  1,  1,  1,  1, 50, 50 
B, 27, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 27, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 27, 29,B323,  1,  1,  1,  1,  1,  1, 50, 60 
B, 27, 30,B322,  1,  1,  1,  0,  1,  1, 80, 80 
B, 27, 31,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 27, 32,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B, 27, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 27, 34,B332,  0,  0,  1,  1,  1,  1, 90, 60 
B, 27, 35,B333,  1,  1,  1,  1,  1,  1, 70, 80 
B, 27, 36,B331,  0,  0,  1,  1,  1,  1, 50, 50 
B, 27, 37,B334,  1,  1,  1,  1,  1,  1, 90, 90 
B, 27, 38,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B, 27, 39,B342,  1,  1,  1,  1,  1,  1, 70, 90 
B, 27, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 27, 41,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 27, 42,B343,  0,  1,  1,  1,  1,  1, 50, 50 
B, 27, 43,B345,  1,  1,  1,  1,  1,  1, 60, 80 
B, 27, 44,B352,  0,  0,  0,  0,  1,  1,100,100 
B, 27, 45,B355,  0,  0,  0,  0,  0,  1, 80, 50 
B, 27, 46,B351,  1,  1,  1,  1,  1,  1, 60, 60 
B, 27, 47,B354,  1,  0,  0,  0,  1,  1, 50, 80 
B, 27, 48,B364,  1,  0,  1,  1,  1,  1,100,100 
B, 27, 49,B366,  1,  1,  1,  1,  1,  1, 70, 80 
B, 27, 50,B365,  0,  0,  0,  0,  1,  1, 50, 50 
B, 27, 51,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 27, 52,B362,  1,  1,  1,  1,  1,  1, 60, 60 
B, 28,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 28,  2,B115,  1,  1,  1,  1,  1,  1, 60, 70 
B, 28,  3,B122,  0,  1,  1,  1,  1,  1, 50, 70 
B, 28,  4,B136,  1,  1,  1,  1,  1,  1, 90, 90 
B, 28,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 28,  6,B146,  0,  0,  1,  1,  1,  1, 50, 50 
B, 28,  7,B147,  1,  1,  1,  1,  1,  1,100,100 
B, 28,  8,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B, 28,  9,B156,  0,  0,  0,  0,  0,  0,100,100 
B, 28, 10,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B, 28, 11,B157,  1,  1,  1,  1,  1,  1, 50, 80 
B, 28, 12,B164,  1,  1,  1,  1,  1,  1, 50,100 
B, 28, 13,B166,  0,  0,  1,  1,  1,  1, 50, 50 
B, 28, 14,B167,  0,  0,  0,  0,  0,  0, 80, 70 
B, 28, 15,B165,  0,  0,  0,  0,  1,  1, 50, 60 
B, 28, 16,B305,  1,  1,  1,  1,  1,  1, 50, 60 
B, 28, 17,B303,  1,  1,  1,  1,  1,  1, 80, 80 
B, 28, 18,B302,  1,  1,  1,  1,  1,  1, 60, 90 
B, 28, 19,B301,  0,  1,  1,  1,  1,  1, 80,100 
B, 28, 20,B304,  0,  0,  0,  0,  0,  0, 70, 80 
B, 28, 21,B314,  0,  0,  0,  0,  1,  1, 50, 50 
B, 28, 22,B311,  1,  1,  1,  1,  1,  1, 80,100 
B, 28, 23,B315,  0,  0,  0,  0,  0,  0, 80, 70 
B, 28, 24,B313,  1,  1,  1,  1,  1,  1, 90, 90 
B, 28, 25,B316,  1,  1,  1,  1,  1,  1, 70, 80 
B, 28, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 28, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 28, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 28, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 28, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 28, 31,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B, 28, 32,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B, 28, 33,B335,  1,  1,  1,  1,  1,  1, 50, 60 
B, 28, 34,B332,  1,  1,  1,  1,  1,  1, 80, 90 
B, 28, 35,B333,  0,  0,  0,  0,  1,  1, 50, 60 
B, 28, 36,B331,  0,  0,  0,  1,  1,  1, 60, 50 
B, 28, 37,B334,  1,  0,  1,  1,  1,  1, 50, 70 
B, 28, 38,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 28, 39,B342,  1,  1,  1,  1,  1,  1, 50, 80 
B, 28, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 28, 41,B341,  0,  1,  1,  1,  1,  1, 90, 90 
B, 28, 42,B343,  1,  1,  1,  1,  1,  1,100,100 
B, 28, 43,B345,  1,  1,  1,  1,  1,  1, 50, 70 
B, 28, 44,B352,  1,  1,  1,  1,  1,  1,100, 90 
B, 28, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 28, 46,B351,  1,  1,  1,  1,  1,  1, 90, 90 
B, 28, 47,B354,  0,  0,  0,  0,  0,  1, 50, 70 
B, 28, 48,B364,  0,  0,  0,  0,  0,  0, 90, 90 
B, 28, 49,B366,  0,  0,  0,  1,  1,  1, 50,100 
B, 28, 50,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B, 28, 51,B365,  0,  0,  0,  0,  0,  0, 90, 60 
B, 28, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 29,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 29,  2,B115,  1,  1,  1,  1,  1,  1, 50, 90 
B, 29,  3,B122,  1,  1,  1,  1,  1,  1, 60, 80 
B, 29,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 29,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 29,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 29,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 29,  8,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B, 29,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 29, 10,B155,  1,  1,  1,  1,  1,  1, 50, 70 
B, 29, 11,B157,  0,  0,  0,  1,  1,  1, 80, 70 
B, 29, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 29, 13,B164,  0,  0,  0,  1,  1,  1, 50,100 
B, 29, 14,B167,  1,  1,  1,  1,  1,  1, 60, 60 
B, 29, 15,B165,  0,  1,  0,  1,  1,  1, 50, 60 
B, 29, 16,B305,  1,  1,  1,  1,  1,  1, 50,100 
B, 29, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 29, 18,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 29, 19,B302,  1,  1,  1,  1,  1,  1,100,100 
B, 29, 20,B304,  0,  1,  1,  0,  0,  0, 90, 80 
B, 29, 21,B311,  0,  0,  0,  1,  1,  1,100, 90 
B, 29, 22,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B, 29, 23,B315,  0,  0,  0,  0,  0,  1, 50, 50 
B, 29, 24,B313,  1,  1,  1,  1,  1,  1, 70, 70 
B, 29, 25,B316,  1,  1,  1,  1,  1,  1, 60, 60 
B, 29, 26,B312,  0,  1,  0,  1,  1,  1, 50, 50 
B, 29, 27,B326,  1,  1,  1,  1,  1,  1, 50,100 
B, 29, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 29, 29,B323,  1,  0,  1,  1,  1,  1, 60,100 
B, 29, 30,B322,  1,  1,  1,  1,  1,  1, 90, 90 
B, 29, 31,B324,  1,  1,  1,  1,  1,  1, 60, 60 
B, 29, 32,B325,  0,  0,  0,  0,  0,  0, 60, 50 
B, 29, 33,B335,  1,  1,  1,  1,  1,  1, 70, 90 
B, 29, 34,B332,  1,  1,  1,  1,  1,  1, 80, 90 
B, 29, 35,B333,  1,  1,  1,  1,  1,  1, 70, 80 
B, 29, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 29, 37,B334,  0,  0,  1,  1,  1,  1, 60, 70 
B, 29, 38,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 29, 39,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B, 29, 40,B344,  1,  1,  1,  1,  1,  1, 90, 90 
B, 29, 41,B341,  1,  1,  1,  1,  1,  1, 90, 90 
B, 29, 42,B343,  1,  1,  1,  1,  1,  1, 70, 70 
B, 29, 43,B345,  0,  0,  0,  0,  0,  0, 60, 60 
B, 29, 44,B352,  0,  0,  0,  0,  0,  1, 90,100 
B, 29, 45,B355,  0,  0,  0,  0,  1,  1, 80, 50 
B, 29, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 29, 47,B354,  0,  0,  0,  0,  0,  1, 50, 60 
B, 29, 48,B364,  1,  1,  1,  1,  1,  1,100, 90 
B, 29, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B, 29, 50,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B, 29, 51,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B, 29, 52,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 30,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 30,  2,B115,  1,  1,  1,  1,  1,  1, 70, 80 
B, 30,  3,B122,  0,  1,  1,  1,  1,  1, 60, 80 
B, 30,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 30,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 30,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 30,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 30,  8,B154,  1,  1,  1,  1,  1,  1, 60, 60 
B, 30,  9,B156,  1,  1,  1,  1,  1,  1, 50, 90 
B, 30, 10,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 30, 11,B155,  1,  1,  1,  1,  1,  1, 50, 70 
B, 30, 12,B164,  0,  1,  1,  1,  1,  1, 50, 50 
B, 30, 13,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 30, 14,B167,  0,  0,  0,  0,  0,  0, 70, 60 
B, 30, 15,B165,  0,  0,  0,  0,  1,  1, 80, 60 
B, 30, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 30, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 30, 18,B302,  1,  1,  1,  1,  1,  1, 60, 70 
B, 30, 19,B301,  0,  0,  0,  0,  0,  0, 80, 60 
B, 30, 20,B304,  1,  1,  1,  0,  0,  0, 80, 80 
B, 30, 21,B314,  0,  1,  1,  1,  1,  1, 50, 50 
B, 30, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 30, 23,B315,  0,  0,  0,  0,  0,  0,100, 90 
B, 30, 24,B313,  0,  0,  0,  0,  0,  1, 80, 60 
B, 30, 25,B316,  0,  0,  0,  0,  0,  0, 90, 90 
B, 30, 26,B312,  0,  0,  0,  0,  0,  1, 50, 50 
B, 30, 27,B326,  0,  1,  0,  1,  0,  1, 70, 80 
B, 30, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 30, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 30, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 30, 31,B324,  0,  0,  0,  0,  0,  1, 50, 50 
B, 30, 32,B325,  0,  0,  0,  0,  0,  0, 80, 80 
B, 30, 33,B335,  0,  0,  0,  0,  0,  0,100,100 
B, 30, 34,B332,  0,  0,  0,  0,  0,  0,100, 90 
B, 30, 35,B333,  0,  0,  0,  0,  0,  0, 70, 80 
B, 30, 36,B331,  0,  0,  0,  0,  0,  0, 90, 90 
B, 30, 37,B334,  1,  0,  0,  0,  0,  1, 50, 60 
B, 30, 38,B342,  1,  1,  1,  1,  1,  1,100,100 
B, 30, 39,B344,  1,  1,  1,  1,  1,  1, 50, 50 
B, 30, 40,B346,  1,  1,  1,  1,  0,  1, 70, 60 
B, 30, 41,B341,  1,  1,  1,  1,  1,  1, 50,100 
B, 30, 42,B343,  0,  1,  1,  0,  0,  1, 50, 50 
B, 30, 43,B345,  0,  0,  0,  0,  0,  0, 60, 80 
B, 30, 44,B352,  1,  1,  1,  1,  1,  1,100, 90 
B, 30, 45,B355,  0,  0,  0,  0,  0,  0, 70, 50 
B, 30, 46,B351,  0,  0,  0,  0,  0,  0, 70, 70 
B, 30, 47,B354,  0,  0,  0,  0,  0,  0, 50, 60 
B, 30, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 30, 49,B366,  0,  0,  0,  0,  0,  0,100, 80 
B, 30, 50,B361,  0,  0,  0,  0,  0,  1, 60, 60 
B, 30, 51,B362,  1,  1,  1,  1,  1,  1, 80, 70 
B, 30, 52,B365,  0,  0,  0,  0,  0,  0, 70, 70 
B, 31,  1,B101,  1,  1,  1,  1,  1,  1,100,  0 
B, 31,  2,B115,  1,  1,  1,  1,  1,  1, 70, 80 
B, 31,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 31,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B, 31,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 31,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 31,  7,B147,  1,  1,  1,  1,  1,  1,100,100 
B, 31,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 31,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 10,B155,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 12,B166,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 13,B164,  1,  1,  1,  1,  1,  1, 50,100 
B, 31, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 15,B165,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 16,B305,  1,  1,  1,  1,  1,  1, 50, 50 
B, 31, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 18,B302,  1,  1,  1,  1,  1,  1, 50, 80 
B, 31, 19,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 20,B304,  0,  0,  0,  0,  0,  0,100, 90 
B, 31, 21,B314,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 23,B315,  1,  1,  1,  1,  1,  1, 80, 90 
B, 31, 24,B313,  1,  1,  1,  1,  1,  1, 80, 90 
B, 31, 25,B316,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 26,B312,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 30,B322,  0,  0,  1,  1,  1,  1, 90, 90 
B, 31, 31,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 32,B325,  1,  1,  1,  1,  1,  1, 90, 90 
B, 31, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 35,B333,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 36,B331,  1,  1,  1,  1,  1,  1, 90, 80 
B, 31, 37,B334,  1,  1,  1,  1,  1,  1, 80, 90 
B, 31, 38,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B, 31, 39,B342,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 41,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B, 31, 42,B343,  1,  1,  1,  1,  1,  1, 50, 70 
B, 31, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 31, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 46,B351,  1,  1,  1,  1,  1,  1, 80, 90 
B, 31, 47,B354,  0,  0,  0,  0,  1,  1, 50, 90 
B, 31, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B, 31, 50,B365,  1,  1,  1,  1,  1,  1, 60, 80 
B, 31, 51,B361,  1,  1,  1,  1,  1,  1, 60, 80 
B, 31, 52,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 32,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 32,  2,B115,  0,  0,  0,  0,  0,  0, 60, 60 
B, 32,  3,B122,  1,  1,  1,  1,  1,  1, 80, 60 
B, 32,  4,B136,  0,  1,  0,  0,  0,  0, 50, 60 
B, 32,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 32,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 32,  8,B154,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 32, 10,B155,  1,  1,  1,  1,  1,  1, 80, 70 
B, 32, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 12,B164,  0,  0,  0,  0,  0,  0, 70, 90 
B, 32, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 14,B167,  1,  1,  1,  1,  1,  1, 50, 50 
B, 32, 15,B165,  0,  0,  0,  0,  0,  0, 60, 70 
B, 32, 16,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 32, 17,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 32, 18,B301,  0,  0,  0,  0,  0,  0, 60, 70 
B, 32, 19,B302,  0,  0,  0,  0,  0,  0, 60, 70 
B, 32, 20,B304,  1,  0,  0,  0,  0,  0, 90, 80 
B, 32, 21,B314,  1,  1,  1,  0,  0,  0, 50, 50 
B, 32, 22,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 32, 23,B315,  1,  1,  1,  0,  0,  0, 50, 50 
B, 32, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 32, 27,B326,  0,  1,  1,  1,  1,  1,100,100 
B, 32, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 32, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 30,B322,  0,  0,  0,  0,  0,  0, 90, 90 
B, 32, 31,B324,  0,  0,  0,  0,  0,  0, 50, 60 
B, 32, 32,B325,  0,  0,  0,  0,  0,  0, 50, 60 
B, 32, 33,B335,  0,  0,  0,  0,  0,  0, 60, 80 
B, 32, 34,B332,  0,  0,  0,  0,  0,  0, 50, 80 
B, 32, 35,B333,  1,  1,  1,  0,  0,  0, 50, 70 
B, 32, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 37,B334,  0,  0,  0,  0,  0,  0, 50, 70 
B, 32, 38,B346,  1,  1,  1,  0,  0,  0, 50, 60 
B, 32, 39,B342,  0,  1,  1,  0,  0,  0, 50, 90 
B, 32, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 41,B341,  0,  0,  0,  0,  0,  0, 80, 90 
B, 32, 42,B343,  0,  0,  1,  0,  0,  0, 50, 60 
B, 32, 43,B345,  0,  0,  0,  0,  0,  0, 50, 60 
B, 32, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 32, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 32, 46,B351,  0,  0,  0,  0,  0,  0, 50, 60 
B, 32, 47,B354,  0,  0,  0,  0,  0,  0, 60, 60 
B, 32, 48,B364,  1,  1,  1,  0,  0,  0,100, 50 
B, 32, 49,B366,  0,  1,  0,  0,  0,  0, 50, 90 
B, 32, 50,B365,  0,  0,  0,  0,  0,  0, 50, 70 
B, 32, 51,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B, 32, 52,B362,  1,  1,  1,  1,  0,  0, 60, 60 
B, 33,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 33,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 33,  3,B122,  1,  1,  1,  1,  1,  1, 60, 60 
B, 33,  4,B136,  1,  1,  1,  1,  1,  1, 50, 60 
B, 33,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 33,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B, 33,  8,B154,  0,  0,  0,  0,  0,  0, 80, 80 
B, 33,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 33, 10,B155,  0,  0,  0,  1,  1,  1, 50, 60 
B, 33, 11,B157,  1,  1,  1,  1,  1,  1, 50, 70 
B, 33, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 13,B164,  0,  0,  0,  0,  0,  0,100, 50 
B, 33, 14,B167,  1,  1,  1,  1,  1,  1, 80, 80 
B, 33, 15,B165,  0,  0,  0,  1,  1,  1, 50, 60 
B, 33, 16,B305,  0,  0,  0,  0,  0,  0, 50, 70 
B, 33, 17,B303,  1,  1,  1,  1,  1,  1, 60, 60 
B, 33, 18,B302,  1,  1,  1,  1,  1,  1, 50, 60 
B, 33, 19,B301,  0,  0,  0,  0,  0,  0, 80, 60 
B, 33, 20,B304,  0,  1,  1,  0,  1,  1, 90, 90 
B, 33, 21,B314,  0,  0,  0,  0,  1,  1, 50, 50 
B, 33, 22,B311,  0,  0,  0,  0,  1,  1,100, 90 
B, 33, 23,B315,  0,  0,  0,  0,  0,  0, 70, 60 
B, 33, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 26,B312,  1,  0,  0,  0,  0,  1, 50, 50 
B, 33, 27,B326,  0,  1,  0,  1,  0,  1,100, 70 
B, 33, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 33, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 30,B322,  1,  0,  1,  0,  1,  0, 50, 50 
B, 33, 31,B324,  0,  0,  0,  0,  1,  1, 50, 50 
B, 33, 32,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 33, 33,B335,  0,  0,  0,  0,  0,  0, 50, 60 
B, 33, 34,B332,  1,  0,  0,  0,  0,  1, 70, 70 
B, 33, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 37,B334,  1,  0,  0,  0,  0,  1, 50, 50 
B, 33, 38,B342,  0,  0,  0,  0,  0,  0, 60, 50 
B, 33, 39,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 40,B346,  1,  1,  1,  1,  0,  1, 70, 70 
B, 33, 41,B341,  1,  1,  1,  1,  1,  1, 50, 50 
B, 33, 42,B343,  1,  1,  0,  0,  0,  1, 50, 50 
B, 33, 43,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 33, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 46,B351,  0,  0,  0,  0,  0,  1, 50, 50 
B, 33, 47,B354,  1,  1,  1,  1,  1,  1, 60, 60 
B, 33, 48,B364,  0,  0,  0,  0,  0,  0, 50, 50 
B, 33, 49,B366,  0,  0,  0,  0,  0,  0,100, 80 
B, 33, 50,B361,  1,  1,  1,  0,  0,  0, 50, 50 
B, 33, 51,B362,  1,  1,  1,  1,  1,  1, 70, 70 
B, 33, 52,B365,  0,  0,  0,  0,  0,  0, 50, 60 
B, 34,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 34,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 34,  3,B122,  1,  1,  0,  0,  0,  0, 80, 90 
B, 34,  4,B136,  1,  1,  1,  1,  1,  1, 60, 50 
B, 34,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 34,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 34,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 34,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 34,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 10,B155,  1,  1,  1,  1,  1,  1, 90, 90 
B, 34, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 12,B164,  1,  1,  1,  1,  1,  1, 50, 70 
B, 34, 13,B166,  1,  1,  1,  1,  1,  1, 90,100 
B, 34, 14,B167,  1,  1,  1,  1,  1,  1, 80, 90 
B, 34, 15,B165,  1,  1,  1,  1,  1,  1, 80, 90 
B, 34, 16,B305,  1,  1,  1,  1,  1,  1, 50, 50 
B, 34, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 18,B301,  0,  0,  0,  0,  1,  1, 50, 80 
B, 34, 19,B302,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 20,B304,  0,  0,  0,  0,  0,  0,100, 70 
B, 34, 21,B314,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 23,B315,  1,  1,  1,  1,  1,  1, 60, 80 
B, 34, 24,B313,  1,  1,  1,  1,  1,  1, 70, 70 
B, 34, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 34, 26,B312,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 34, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 31,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 32,B325,  1,  1,  1,  1,  1,  1, 80, 80 
B, 34, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 34,B332,  1,  1,  1,  1,  1,  1, 90,100 
B, 34, 35,B333,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 36,B331,  1,  1,  1,  1,  1,  1, 60, 70 
B, 34, 37,B334,  0,  0,  1,  1,  1,  1, 50, 80 
B, 34, 38,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 34, 39,B342,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 40,B344,  1,  1,  1,  1,  1,  1, 80, 90 
B, 34, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 42,B343,  1,  1,  1,  1,  1,  1, 70, 90 
B, 34, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 45,B355,  0,  0,  1,  1,  1,  1, 50,100 
B, 34, 46,B351,  1,  1,  1,  1,  1,  1, 50, 80 
B, 34, 47,B354,  1,  1,  1,  1,  1,  1, 80, 90 
B, 34, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 49,B366,  1,  1,  1,  1,  1,  1, 80, 80 
B, 34, 50,B365,  1,  1,  1,  1,  1,  1,100,100 
B, 34, 51,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 34, 52,B362,  1,  1,  1,  1,  1,  1, 80, 80 
B, 35,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 35,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 35,  3,B122,  0,  0,  0,  0,  0,  0, 80, 80 
B, 35,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 35,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 35,  6,B146,  0,  0,  0,  0,  0,  0, 60, 60 
B, 35,  7,B147,  0,  0,  0,  0,  0,  0, 60, 70 
B, 35,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 35,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 35, 10,B155,  0,  1,  0,  1,  1,  1, 50, 50 
B, 35, 11,B157,  0,  0,  0,  0,  0,  0, 80, 90 
B, 35, 12,B166,  0,  0,  0,  0,  0,  0, 60, 70 
B, 35, 13,B164,  1,  1,  1,  1,  1,  1, 70, 70 
B, 35, 14,B167,  0,  0,  0,  0,  0,  0, 90,100 
B, 35, 15,B165,  0,  0,  0,  0,  0,  0, 60, 80 
B, 35, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 35, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 35, 18,B302,  0,  0,  0,  0,  0,  0, 70, 80 
B, 35, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 35, 20,B304,  1,  1,  1,  1,  1,  1,100,100 
B, 35, 21,B314,  0,  1,  0,  0,  0,  0,100,100 
B, 35, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 35, 23,B315,  1,  1,  1,  1,  1,  1, 70, 60 
B, 35, 24,B313,  0,  0,  0,  0,  0,  0, 60, 50 
B, 35, 25,B316,  0,  0,  0,  0,  0,  0, 60, 60 
B, 35, 26,B312,  0,  0,  0,  0,  0,  0, 70, 80 
B, 35, 27,B326,  1,  1,  1,  1,  1,  1,100, 50 
B, 35, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 35, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 35, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 35, 31,B324,  0,  0,  0,  1,  0,  0, 50, 60 
B, 35, 32,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 35, 33,B335,  0,  0,  0,  0,  0,  0, 90, 90 
B, 35, 34,B332,  1,  0,  0,  1,  1,  1, 70, 50 
B, 35, 35,B333,  0,  0,  0,  0,  0,  0, 70, 80 
B, 35, 36,B331,  0,  0,  0,  1,  1,  0, 50, 50 
B, 35, 37,B334,  0,  0,  0,  0,  1,  0, 50, 70 
B, 35, 38,B346,  1,  1,  1,  1,  1,  0, 70, 80 
B, 35, 39,B342,  0,  0,  0,  0,  0,  0,100,100 
B, 35, 40,B344,  0,  0,  0,  0,  0,  0,100,100 
B, 35, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 35, 42,B343,  0,  0,  0,  1,  1,  0, 60, 50 
B, 35, 43,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 35, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 35, 45,B355,  0,  0,  0,  0,  0,  0, 50, 80 
B, 35, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 35, 47,B354,  0,  0,  0,  0,  0,  0, 50, 50 
B, 35, 48,B364,  0,  0,  0,  0,  0,  0, 80, 90 
B, 35, 49,B366,  0,  0,  0,  0,  0,  0, 50, 70 
B, 35, 50,B365,  0,  0,  0,  0,  0,  0, 60, 70 
B, 35, 51,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B, 35, 52,B362,  0,  0,  0,  0,  0,  0, 60, 80 
B, 36,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 36,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 36,  3,B122,  1,  1,  1,  1,  1,  1, 80, 80 
B, 36,  4,B136,  1,  1,  1,  1,  1,  1, 50, 60 
B, 36,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 36,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 36,  7,B147,  0,  1,  1,  1,  1,  1, 50, 90 
B, 36,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 36,  9,B156,  0,  0,  1,  0,  0,  0, 50, 80 
B, 36, 10,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B, 36, 11,B157,  0,  0,  0,  0,  0,  0, 70, 50 
B, 36, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 36, 13,B164,  0,  0,  0,  0,  0,  0, 50, 50 
B, 36, 14,B167,  1,  1,  1,  1,  1,  1, 60, 70 
B, 36, 15,B165,  0,  0,  0,  0,  1,  1, 60, 60 
B, 36, 16,B305,  0,  0,  0,  0,  0,  0, 50, 80 
B, 36, 17,B303,  0,  0,  0,  0,  0,  0, 60, 60 
B, 36, 18,B301,  1,  1,  1,  1,  1,  1, 80, 90 
B, 36, 19,B302,  1,  1,  1,  1,  1,  1, 70, 80 
B, 36, 20,B304,  1,  0,  1,  1,  0,  0, 90,100 
B, 36, 21,B314,  1,  0,  0,  1,  1,  1, 50, 50 
B, 36, 22,B311,  1,  1,  1,  1,  1,  1, 80,100 
B, 36, 23,B315,  0,  0,  0,  0,  0,  0, 80, 70 
B, 36, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 36, 25,B316,  0,  0,  0,  0,  0,  1, 50, 50 
B, 36, 26,B312,  1,  0,  0,  0,  1,  1, 50, 50 
B, 36, 27,B326,  0,  0,  0,  0,  0,  0,100, 70 
B, 36, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 36, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 36, 30,B322,  1,  1,  1,  1,  1,  1, 90, 90 
B, 36, 31,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 36, 32,B324,  0,  0,  1,  1,  1,  1, 50, 60 
B, 36, 33,B335,  1,  1,  1,  1,  1,  1, 90, 90 
B, 36, 34,B332,  0,  1,  1,  1,  1,  1, 60, 50 
B, 36, 35,B333,  1,  1,  1,  1,  1,  1, 70, 80 
B, 36, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 36, 37,B334,  1,  1,  1,  1,  1,  1, 50, 70 
B, 36, 38,B342,  1,  1,  1,  1,  1,  1, 60, 80 
B, 36, 39,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B, 36, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 36, 41,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B, 36, 42,B343,  1,  1,  1,  0,  0,  1, 50, 50 
B, 36, 43,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B, 36, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 36, 45,B355,  0,  1,  1,  1,  1,  1, 50, 90 
B, 36, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 36, 47,B354,  0,  0,  0,  0,  0,  1, 60, 60 
B, 36, 48,B364,  0,  0,  0,  0,  0,  0, 70, 50 
B, 36, 49,B366,  0,  0,  0,  0,  1,  1, 50, 70 
B, 36, 50,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 36, 51,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B, 36, 52,B362,  0,  0,  0,  0,  0,  0, 70, 60 
B, 37,  1,B101,  1,  1,  1,  1,  1,  1, 70,  0 
B, 37,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B, 37,  3,B122,  1,  1,  1,  1,  1,  1, 90, 90 
B, 37,  4,B136,  1,  1,  1,  1,  1,  1, 60, 80 
B, 37,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 37,  6,B146,  1,  1,  1,  1,  1,  1, 50, 60 
B, 37,  7,B147,  1,  1,  1,  1,  1,  1, 70, 90 
B, 37,  8,B154,  0,  1,  1,  1,  1,  1, 90, 90 
B, 37,  9,B156,  0,  1,  1,  1,  1,  1, 50,100 
B, 37, 10,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 11,B155,  0,  0,  1,  1,  1,  1, 50, 60 
B, 37, 12,B164,  1,  1,  1,  1,  1,  1, 50,100 
B, 37, 13,B166,  1,  1,  1,  1,  1,  1, 50, 80 
B, 37, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 15,B165,  0,  0,  0,  1,  1,  1, 70, 60 
B, 37, 16,B305,  1,  1,  1,  1,  1,  1, 80, 90 
B, 37, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 18,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B, 37, 19,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 37, 20,B304,  1,  1,  0,  0,  0,  0,100, 90 
B, 37, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 37, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 23,B315,  1,  1,  1,  1,  1,  1, 90, 90 
B, 37, 24,B313,  1,  1,  1,  1,  1,  1, 80, 90 
B, 37, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 37, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 37, 27,B326,  1,  1,  1,  1,  1,  1, 50, 70 
B, 37, 28,B321,  1,  1,  1,  1,  1,  1, 50,100 
B, 37, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 31,B325,  1,  1,  1,  1,  1,  1, 60, 80 
B, 37, 32,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 37, 33,B335,  1,  1,  1,  1,  1,  1, 70, 90 
B, 37, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 35,B333,  1,  1,  1,  1,  1,  1, 60, 80 
B, 37, 36,B331,  1,  1,  1,  1,  1,  1, 50, 70 
B, 37, 37,B334,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 38,B342,  1,  1,  1,  1,  1,  1, 80,100 
B, 37, 39,B346,  1,  1,  1,  1,  1,  1, 70, 80 
B, 37, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 42,B343,  1,  1,  1,  1,  1,  1, 50, 50 
B, 37, 43,B345,  1,  1,  1,  1,  1,  1, 80, 80 
B, 37, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 46,B351,  1,  1,  1,  1,  1,  1, 50, 80 
B, 37, 47,B354,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 49,B366,  0,  0,  1,  1,  1,  1, 80, 90 
B, 37, 50,B365,  1,  1,  1,  1,  1,  1,100,100 
B, 37, 51,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 37, 52,B361,  1,  1,  1,  1,  1,  1, 90,100 
B, 38,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 38,  2,B115,  0,  0,  0,  0,  0,  0, 50, 70 
B, 38,  3,B122,  0,  0,  0,  0,  0,  0, 90,100 
B, 38,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 38,  6,B146,  1,  1,  0,  0,  0,  0, 50, 50 
B, 38,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 38,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 38, 10,B155,  0,  0,  0,  0,  0,  0, 50, 70 
B, 38, 11,B157,  1,  1,  0,  0,  0,  0, 70, 90 
B, 38, 12,B164,  0,  0,  0,  0,  0,  0, 70,100 
B, 38, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38, 14,B167,  0,  0,  0,  0,  0,  0, 50, 90 
B, 38, 15,B165,  1,  1,  0,  0,  0,  0, 60, 70 
B, 38, 16,B305,  0,  0,  0,  0,  0,  0, 60, 60 
B, 38, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38, 18,B302,  0,  0,  0,  0,  0,  0, 70, 90 
B, 38, 19,B301,  0,  0,  0,  0,  0,  0, 80, 90 
B, 38, 20,B304,  1,  1,  1,  1,  1,  1,100, 90 
B, 38, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38, 22,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 38, 23,B315,  0,  0,  0,  0,  0,  0, 80, 80 
B, 38, 24,B313,  0,  0,  0,  0,  0,  0, 50, 70 
B, 38, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38, 26,B312,  0,  0,  0,  0,  0,  0, 50, 70 
B, 38, 27,B326,  1,  1,  1,  1,  1,  1, 80, 70 
B, 38, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 38, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38, 30,B322,  0,  0,  0,  0,  0,  0, 50, 60 
B, 38, 31,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 38, 32,B324,  0,  0,  0,  0,  0,  0, 50, 70 
B, 38, 33,B335,  0,  0,  0,  0,  0,  0, 50, 80 
B, 38, 34,B332,  0,  0,  0,  0,  0,  0, 50, 90 
B, 38, 35,B333,  0,  0,  0,  0,  0,  0, 50, 90 
B, 38, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B, 38, 37,B334,  1,  0,  0,  0,  0,  0, 50, 80 
B, 38, 38,B342,  0,  0,  0,  0,  0,  0,100,100 
B, 38, 39,B346,  1,  0,  0,  0,  0,  0, 50, 60 
B, 38, 40,B344,  0,  0,  0,  0,  0,  0, 70, 70 
B, 38, 41,B341,  0,  0,  0,  0,  0,  0, 90, 90 
B, 38, 42,B343,  0,  0,  0,  0,  0,  0, 50, 50 
B, 38, 43,B345,  0,  0,  0,  0,  0,  0, 60, 80 
B, 38, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 38, 45,B355,  0,  0,  0,  0,  0,  0, 90, 90 
B, 38, 46,B351,  0,  0,  0,  0,  0,  0, 50, 60 
B, 38, 47,B354,  1,  1,  1,  1,  0,  0, 60, 50 
B, 38, 48,B364,  1,  1,  1,  1,  0,  0, 80, 90 
B, 38, 49,B366,  1,  1,  1,  1,  0,  0, 90, 80 
B, 38, 50,B362,  0,  0,  0,  0,  0,  0, 60, 70 
B, 38, 51,B361,  1,  1,  1,  1,  0,  0, 50, 70 
B, 38, 52,B365,  0,  0,  0,  0,  0,  0, 50, 60 
B, 39,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 39,  2,B115,  1,  1,  1,  1,  1,  1, 90,100 
B, 39,  3,B122,  1,  1,  1,  1,  1,  1, 80, 90 
B, 39,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 39,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 39,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 39,  7,B147,  0,  0,  0,  0,  0,  0, 60, 70 
B, 39,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 39,  9,B156,  0,  1,  0,  1,  1,  1, 50, 70 
B, 39, 10,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 11,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B, 39, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 39, 13,B164,  1,  1,  1,  1,  1,  1, 70, 50 
B, 39, 14,B167,  1,  1,  1,  1,  1,  1, 80, 90 
B, 39, 15,B165,  1,  1,  1,  1,  1,  1, 80, 90 
B, 39, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 39, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 18,B302,  0,  0,  0,  0,  0,  0, 70, 60 
B, 39, 19,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B, 39, 20,B304,  0,  0,  0,  0,  0,  0, 90,100 
B, 39, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 39, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 23,B315,  1,  1,  1,  1,  1,  1, 80, 60 
B, 39, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 39, 26,B312,  0,  1,  1,  1,  1,  1, 50, 50 
B, 39, 27,B326,  0,  1,  0,  1,  0,  1, 80, 60 
B, 39, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 31,B325,  1,  0,  0,  1,  1,  1, 50, 60 
B, 39, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 35,B333,  0,  0,  0,  0,  1,  1, 60, 70 
B, 39, 36,B331,  1,  1,  1,  1,  1,  1, 90, 90 
B, 39, 37,B334,  1,  1,  1,  1,  1,  1, 50, 70 
B, 39, 38,B342,  0,  1,  1,  1,  1,  1, 50, 90 
B, 39, 39,B346,  0,  1,  1,  1,  1,  1, 50, 70 
B, 39, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 41,B341,  0,  0,  0,  0,  0,  0, 80, 90 
B, 39, 42,B343,  1,  0,  1,  1,  1,  1, 50, 50 
B, 39, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 39, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 46,B351,  1,  1,  1,  1,  1,  1, 90, 90 
B, 39, 47,B354,  1,  1,  1,  1,  1,  1, 50, 60 
B, 39, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 39, 49,B366,  1,  1,  1,  1,  1,  1, 90, 80 
B, 39, 50,B365,  0,  0,  0,  0,  1,  1, 60, 70 
B, 39, 51,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B, 39, 52,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 40,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 40,  2,B115,  1,  0,  0,  0,  0,  0,100,100 
B, 40,  3,B122,  0,  0,  0,  0,  0,  0, 80,100 
B, 40,  4,B136,  1,  1,  0,  0,  0,  0, 50, 50 
B, 40,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 40,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 40,  7,B147,  0,  1,  0,  0,  0,  0, 50, 50 
B, 40,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 40,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 40, 10,B155,  1,  1,  0,  0,  0,  0, 50, 60 
B, 40, 11,B157,  1,  1,  1,  0,  0,  0, 50, 80 
B, 40, 12,B164,  0,  0,  0,  0,  0,  0,100,100 
B, 40, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 40, 14,B167,  0,  0,  0,  0,  0,  0, 80, 80 
B, 40, 15,B165,  0,  0,  0,  0,  0,  0, 70, 90 
B, 40, 16,B305,  1,  1,  1,  1,  1,  1, 50, 50 
B, 40, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 40, 18,B302,  1,  1,  1,  0,  0,  0, 80, 70 
B, 40, 19,B301,  0,  0,  0,  0,  0,  0, 80, 70 
B, 40, 20,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B, 40, 21,B314,  1,  1,  1,  0,  0,  0, 50, 50 
B, 40, 22,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 40, 23,B315,  0,  0,  0,  0,  0,  0, 70, 80 
B, 40, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 40, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 40, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 40, 27,B326,  0,  0,  0,  0,  0,  0, 80, 90 
B, 40, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 40, 29,B323,  0,  0,  0,  0,  0,  0,100,100 
B, 40, 30,B322,  0,  0,  0,  0,  0,  0, 60, 70 
B, 40, 31,B325,  0,  0,  0,  0,  0,  0, 70, 80 
B, 40, 32,B324,  0,  0,  0,  0,  0,  0, 50, 60 
B, 40, 33,B335,  1,  1,  1,  1,  1,  1, 70, 50 
B, 40, 34,B332,  1,  1,  0,  0,  0,  0, 60, 90 
B, 40, 35,B333,  0,  0,  0,  0,  0,  0, 70, 70 
B, 40, 36,B331,  1,  1,  0,  0,  0,  0, 50, 50 
B, 40, 37,B334,  0,  1,  0,  0,  0,  0, 50, 70 
B, 40, 38,B342,  0,  1,  0,  0,  0,  0, 50, 90 
B, 40, 39,B346,  0,  0,  0,  0,  0,  0, 70, 70 
B, 40, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 40, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 40, 42,B343,  0,  0,  0,  0,  0,  0, 50, 50 
B, 40, 43,B345,  0,  0,  0,  0,  0,  0, 50, 80 
B, 40, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 40, 45,B355,  1,  1,  1,  1,  1,  1, 90, 50 
B, 40, 46,B351,  0,  0,  0,  0,  0,  0, 50, 80 
B, 40, 47,B354,  0,  0,  0,  0,  0,  0, 60, 70 
B, 40, 48,B364,  1,  1,  1,  0,  0,  0, 80, 90 
B, 40, 49,B366,  0,  0,  0,  0,  0,  0, 80, 60 
B, 40, 50,B362,  0,  0,  0,  0,  0,  0, 60, 70 
B, 40, 51,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B, 40, 52,B365,  0,  0,  0,  0,  0,  0, 50, 60 
B, 41,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 41,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B, 41,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 41,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 41,  5,B137,  0,  0,  0,  0,  0,  0,100, 70 
B, 41,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 41,  7,B147,  0,  0,  0,  0,  0,  0, 80, 80 
B, 41,  8,B154,  1,  1,  1,  1,  1,  1, 50, 50 
B, 41,  9,B156,  1,  1,  1,  1,  1,  1, 50, 70 
B, 41, 10,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 41, 11,B155,  0,  0,  0,  0,  0,  0, 60, 50 
B, 41, 12,B166,  0,  0,  1,  0,  0,  0, 50, 50 
B, 41, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 41, 14,B167,  0,  0,  0,  0,  0,  0, 70, 60 
B, 41, 15,B165,  1,  0,  1,  1,  1,  1, 50, 70 
B, 41, 16,B305,  0,  0,  0,  0,  0,  0, 50, 60 
B, 41, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 41, 18,B302,  0,  0,  0,  0,  0,  0, 70, 50 
B, 41, 19,B301,  0,  0,  0,  0,  0,  0, 80, 60 
B, 41, 20,B304,  0,  0,  0,  0,  0,  0, 90, 80 
B, 41, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 41, 22,B311,  1,  1,  0,  0,  0,  0,100, 60 
B, 41, 23,B315,  0,  0,  0,  0,  0,  0, 70, 60 
B, 41, 24,B313,  0,  0,  0,  0,  0,  0, 90, 80 
B, 41, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 41, 26,B312,  0,  0,  0,  0,  0,  0, 50, 50 
B, 41, 27,B326,  0,  0,  0,  0,  0,  0, 70, 50 
B, 41, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 41, 29,B323,  1,  1,  1,  1,  0,  0, 80, 50 
B, 41, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 41, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 41, 32,B324,  0,  1,  1,  0,  0,  0, 50, 50 
B, 41, 33,B335,  0,  0,  0,  0,  0,  0,100,100 
B, 41, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 41, 35,B333,  0,  0,  0,  0,  0,  0, 60, 70 
B, 41, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B, 41, 37,B334,  0,  0,  0,  1,  0,  0, 60, 60 
B, 41, 38,B342,  0,  0,  0,  1,  0,  0, 50, 80 
B, 41, 39,B346,  0,  0,  0,  0,  0,  0, 60, 60 
B, 41, 40,B344,  0,  0,  0,  0,  0,  0, 80, 80 
B, 41, 41,B341,  1,  1,  1,  1,  1,  1, 50, 50 
B, 41, 42,B343,  1,  1,  0,  0,  1,  1, 50, 50 
B, 41, 43,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 41, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 41, 45,B355,  1,  1,  0,  0,  0,  0, 50, 50 
B, 41, 46,B351,  1,  1,  1,  1,  1,  1, 50, 50 
B, 41, 47,B354,  0,  0,  0,  0,  0,  0, 50, 60 
B, 41, 48,B364,  0,  0,  0,  0,  0,  0, 70, 90 
B, 41, 49,B366,  0,  0,  0,  0,  0,  0, 50, 70 
B, 41, 50,B365,  1,  1,  1,  1,  0,  0, 60, 60 
B, 41, 51,B362,  1,  1,  1,  1,  1,  1, 50, 60 
B, 41, 52,B361,  0,  0,  0,  0,  0,  0, 50, 60 
B, 42,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 42,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B, 42,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 42,  4,B136,  1,  1,  1,  1,  1,  1, 50, 60 
B, 42,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 42,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 42,  7,B147,  1,  1,  1,  1,  1,  1, 50, 60 
B, 42,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 42,  9,B156,  1,  0,  0,  1,  1,  1, 50,100 
B, 42, 10,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 11,B155,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 12,B164,  1,  1,  1,  1,  1,  1, 50, 80 
B, 42, 13,B166,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 14,B167,  1,  1,  1,  1,  1,  1, 60, 80 
B, 42, 15,B165,  0,  0,  1,  1,  1,  1, 50, 70 
B, 42, 16,B305,  0,  0,  0,  0,  0,  0, 50, 80 
B, 42, 17,B303,  1,  1,  1,  1,  1,  1, 60, 60 
B, 42, 18,B302,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 19,B301,  1,  1,  1,  1,  1,  1, 50, 70 
B, 42, 20,B304,  0,  1,  1,  0,  0,  0,100,100 
B, 42, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 42, 22,B311,  0,  0,  1,  1,  1,  1,100,100 
B, 42, 23,B315,  0,  1,  1,  1,  1,  1, 60, 70 
B, 42, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 42, 25,B316,  1,  1,  1,  1,  1,  1, 80, 80 
B, 42, 26,B312,  1,  1,  1,  1,  1,  1, 50, 80 
B, 42, 27,B326,  1,  1,  1,  1,  1,  1,100, 80 
B, 42, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 29,B323,  1,  1,  1,  1,  1,  1, 50, 70 
B, 42, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 31,B325,  0,  0,  0,  0,  1,  1, 60, 60 
B, 42, 32,B324,  1,  1,  1,  1,  1,  1, 50, 60 
B, 42, 33,B335,  0,  0,  0,  0,  0,  0, 80, 80 
B, 42, 34,B332,  0,  0,  0,  0,  1,  1, 80, 50 
B, 42, 35,B333,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 36,B331,  0,  0,  0,  1,  1,  1, 50, 50 
B, 42, 37,B334,  1,  0,  0,  1,  1,  1, 50, 70 
B, 42, 38,B342,  0,  0,  0,  1,  1,  1, 50, 80 
B, 42, 39,B346,  1,  1,  1,  1,  1,  1, 50, 60 
B, 42, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 42,B343,  0,  0,  1,  1,  1,  1, 70, 70 
B, 42, 43,B345,  0,  0,  0,  0,  1,  1, 80, 80 
B, 42, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 42, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 42, 46,B351,  0,  0,  0,  0,  0,  0, 70, 50 
B, 42, 47,B354,  0,  0,  0,  1,  1,  0, 80, 70 
B, 42, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 42, 49,B366,  0,  1,  0,  1,  1,  1, 50, 80 
B, 42, 50,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B, 42, 51,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 42, 52,B365,  1,  0,  1,  1,  1,  1,100,100 
B, 43,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 43,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 43,  3,B122,  1,  0,  0,  0,  0,  0, 50, 60 
B, 43,  4,B136,  0,  0,  0,  0,  0,  0, 50, 60 
B, 43,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 43,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 43,  7,B147,  1,  1,  1,  1,  1,  1,100,100 
B, 43,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 43,  9,B156,  1,  1,  0,  1,  1,  1, 50, 50 
B, 43, 10,B157,  1,  1,  1,  1,  1,  1, 80, 80 
B, 43, 11,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B, 43, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 43, 13,B164,  1,  1,  1,  1,  1,  1, 80,100 
B, 43, 14,B167,  0,  0,  0,  0,  1,  1, 70, 80 
B, 43, 15,B165,  1,  1,  1,  1,  1,  1, 60, 80 
B, 43, 16,B305,  1,  0,  0,  0,  0,  0, 50, 50 
B, 43, 17,B303,  1,  1,  0,  0,  0,  0, 50, 50 
B, 43, 18,B302,  0,  1,  0,  1,  1,  1, 50, 50 
B, 43, 19,B301,  1,  1,  1,  1,  1,  1, 70, 80 
B, 43, 20,B304,  0,  0,  0,  0,  0,  0, 90, 90 
B, 43, 21,B314,  1,  1,  0,  1,  1,  1, 50, 50 
B, 43, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 43, 23,B315,  0,  0,  0,  0,  1,  1, 80, 50 
B, 43, 24,B313,  1,  1,  1,  1,  1,  1, 70, 70 
B, 43, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 43, 26,B312,  1,  0,  0,  0,  1,  1, 50, 60 
B, 43, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 43, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 43, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 43, 30,B322,  1,  1,  1,  1,  1,  1, 80, 80 
B, 43, 31,B325,  1,  1,  1,  1,  1,  1, 50, 70 
B, 43, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 43, 33,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 43, 34,B332,  1,  1,  1,  1,  1,  1, 60, 90 
B, 43, 35,B333,  1,  1,  1,  1,  1,  1, 70, 80 
B, 43, 36,B331,  1,  1,  1,  1,  1,  1, 50, 50 
B, 43, 37,B334,  1,  1,  1,  1,  1,  1, 60, 70 
B, 43, 38,B342,  0,  1,  1,  1,  1,  1, 50, 70 
B, 43, 39,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 43, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 43, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 43, 42,B343,  0,  0,  1,  1,  1,  1, 60, 70 
B, 43, 43,B345,  1,  1,  1,  1,  1,  1, 50, 60 
B, 43, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 43, 45,B355,  0,  0,  1,  1,  1,  1, 50, 50 
B, 43, 46,B351,  1,  1,  1,  1,  1,  1, 70, 70 
B, 43, 47,B354,  1,  1,  1,  1,  1,  1, 50, 60 
B, 43, 48,B364,  0,  0,  0,  0,  0,  0, 60, 50 
B, 43, 49,B366,  1,  1,  1,  1,  1,  1, 50, 80 
B, 43, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 43, 51,B365,  1,  1,  1,  1,  1,  1, 60, 70 
B, 43, 52,B362,  1,  1,  1,  1,  1,  1, 60, 80 
B, 44,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B, 44,  2,B115,  1,  1,  1,  1,  1,  1, 90,100 
B, 44,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 44,  4,B136,  0,  0,  1,  1,  1,  1, 50, 60 
B, 44,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 44,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 44,  7,B147,  0,  0,  1,  1,  1,  1, 50, 50 
B, 44,  8,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B, 44,  9,B157,  1,  1,  1,  1,  1,  1, 80,100 
B, 44, 10,B155,  1,  1,  1,  1,  1,  1, 60, 80 
B, 44, 11,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 12,B164,  0,  0,  0,  1,  1,  1, 50, 70 
B, 44, 13,B166,  1,  1,  1,  1,  1,  1, 90, 90 
B, 44, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 15,B165,  1,  1,  1,  1,  1,  1, 70, 90 
B, 44, 16,B305,  0,  0,  0,  0,  0,  0, 50, 60 
B, 44, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 18,B302,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 19,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 20,B304,  1,  1,  0,  0,  0,  0, 90, 90 
B, 44, 21,B314,  0,  0,  0,  0,  0,  0, 90, 80 
B, 44, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 23,B315,  1,  1,  1,  1,  1,  1, 60, 70 
B, 44, 24,B313,  0,  0,  0,  0,  1,  1, 80, 50 
B, 44, 25,B316,  1,  1,  1,  1,  1,  1, 60, 60 
B, 44, 26,B312,  1,  1,  1,  1,  1,  1, 70, 90 
B, 44, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 31,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 44, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 33,B335,  0,  0,  0,  0,  0,  0,100,100 
B, 44, 34,B332,  1,  1,  1,  1,  1,  1, 90, 90 
B, 44, 35,B333,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 44, 37,B334,  1,  1,  1,  1,  1,  1, 50, 80 
B, 44, 38,B342,  0,  0,  1,  1,  1,  1, 60, 90 
B, 44, 39,B346,  1,  0,  1,  1,  1,  1, 50, 70 
B, 44, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 41,B341,  1,  1,  1,  1,  1,  1, 50,100 
B, 44, 42,B343,  1,  1,  1,  1,  1,  1, 50, 60 
B, 44, 43,B345,  1,  1,  1,  1,  1,  1, 50, 70 
B, 44, 44,B352,  0,  0,  0,  0,  1,  1,100, 90 
B, 44, 45,B355,  0,  0,  0,  0,  1,  1, 70, 90 
B, 44, 46,B351,  0,  0,  0,  0,  1,  1, 50, 60 
B, 44, 47,B354,  0,  0,  0,  0,  1,  1, 90, 80 
B, 44, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B, 44, 50,B362,  0,  0,  0,  0,  1,  1, 50, 60 
B, 44, 51,B361,  1,  1,  1,  1,  1,  1, 70, 80 
B, 44, 52,B365,  0,  0,  0,  0,  0,  1, 80, 60 
B, 45,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 45,  2,B115,  1,  1,  1,  1,  1,  1, 50, 60 
B, 45,  3,B122,  0,  0,  0,  0,  0,  0, 80, 60 
B, 45,  4,B136,  0,  0,  1,  1,  1,  1, 50, 50 
B, 45,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 45,  6,B146,  1,  0,  1,  1,  1,  1, 50, 50 
B, 45,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 45,  8,B154,  1,  1,  1,  1,  1,  1, 90, 60 
B, 45,  9,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B, 45, 10,B156,  1,  1,  0,  1,  1,  1, 50, 80 
B, 45, 11,B155,  0,  0,  0,  1,  1,  1, 50, 60 
B, 45, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 45, 13,B164,  0,  0,  0,  0,  0,  0, 50, 50 
B, 45, 14,B167,  0,  0,  0,  0,  0,  0, 80, 70 
B, 45, 15,B165,  1,  0,  0,  1,  1,  1, 50, 50 
B, 45, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 45, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 45, 18,B302,  1,  1,  0,  1,  1,  1, 60, 80 
B, 45, 19,B301,  0,  0,  0,  0,  0,  0, 60, 70 
B, 45, 20,B304,  0,  0,  0,  0,  0,  0, 90, 90 
B, 45, 21,B314,  0,  0,  0,  0,  1,  1, 50, 50 
B, 45, 22,B311,  1,  1,  0,  0,  1,  1,100, 60 
B, 45, 23,B315,  0,  0,  0,  0,  0,  0, 80, 80 
B, 45, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 45, 25,B316,  1,  1,  0,  0,  0,  0, 50, 50 
B, 45, 26,B312,  0,  1,  0,  0,  0,  1, 50, 50 
B, 45, 27,B326,  1,  0,  1,  0,  1,  0, 80, 50 
B, 45, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 45, 29,B323,  1,  1,  1,  0,  1,  1, 50, 50 
B, 45, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 45, 31,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B, 45, 32,B324,  1,  1,  1,  0,  1,  1, 50, 50 
B, 45, 33,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B, 45, 34,B332,  1,  1,  1,  1,  1,  1, 80, 90 
B, 45, 35,B333,  0,  0,  0,  0,  0,  1, 60, 70 
B, 45, 36,B331,  1,  1,  1,  1,  1,  1, 70, 70 
B, 45, 37,B334,  1,  1,  1,  1,  1,  1, 50, 70 
B, 45, 38,B342,  0,  1,  1,  1,  1,  1, 50, 70 
B, 45, 39,B346,  0,  0,  0,  0,  1,  1, 60, 70 
B, 45, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 45, 41,B341,  0,  0,  0,  0,  0,  0,100, 90 
B, 45, 42,B343,  0,  0,  1,  1,  0,  1, 50, 60 
B, 45, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 45, 44,B352,  1,  1,  1,  1,  1,  1, 90, 80 
B, 45, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 45, 46,B351,  0,  0,  1,  1,  1,  1, 50, 50 
B, 45, 47,B354,  1,  1,  1,  1,  1,  1, 50, 60 
B, 45, 48,B364,  0,  0,  0,  0,  0,  1, 50, 90 
B, 45, 49,B366,  0,  0,  0,  1,  1,  1, 70,100 
B, 45, 50,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B, 45, 51,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 45, 52,B365,  0,  0,  0,  0,  1,  1, 50, 60 
B, 46,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 46,  2,B115,  1,  1,  1,  1,  1,  1, 80, 90 
B, 46,  3,B122,  0,  0,  0,  0,  0,  0, 90, 90 
B, 46,  4,B136,  0,  0,  1,  1,  1,  1, 50, 50 
B, 46,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 46,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 46,  7,B147,  0,  0,  0,  1,  1,  1, 50, 50 
B, 46,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 46,  9,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B, 46, 10,B156,  1,  0,  0,  1,  1,  1, 50,100 
B, 46, 11,B157,  0,  0,  0,  1,  1,  1, 50, 60 
B, 46, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 46, 13,B164,  0,  0,  0,  0,  0,  0, 90, 90 
B, 46, 14,B167,  1,  1,  1,  1,  1,  1, 60, 60 
B, 46, 15,B165,  1,  1,  1,  1,  1,  1, 60, 70 
B, 46, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 46, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 46, 18,B302,  1,  1,  1,  1,  1,  1, 50, 70 
B, 46, 19,B301,  0,  0,  0,  0,  0,  0, 70, 50 
B, 46, 20,B304,  0,  1,  0,  0,  0,  0, 80, 90 
B, 46, 21,B314,  1,  1,  1,  1,  1,  1, 50,100 
B, 46, 22,B311,  0,  0,  1,  1,  1,  1, 70,100 
B, 46, 23,B315,  0,  0,  0,  0,  0,  0, 60, 80 
B, 46, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 46, 25,B316,  0,  1,  1,  1,  1,  1, 50, 50 
B, 46, 26,B312,  1,  1,  1,  1,  1,  1, 50, 60 
B, 46, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 46, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 46, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 46, 30,B322,  1,  1,  1,  1,  0,  1, 50, 80 
B, 46, 31,B325,  0,  1,  1,  1,  1,  1, 50, 60 
B, 46, 32,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B, 46, 33,B335,  0,  0,  0,  0,  0,  0, 60, 50 
B, 46, 34,B332,  1,  1,  1,  1,  1,  1, 80, 90 
B, 46, 35,B333,  0,  0,  0,  0,  1,  1, 50, 50 
B, 46, 36,B331,  1,  1,  1,  1,  1,  1, 90, 90 
B, 46, 37,B334,  0,  0,  1,  1,  1,  1, 70, 70 
B, 46, 38,B342,  1,  1,  1,  1,  1,  1, 50, 60 
B, 46, 39,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 46, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 46, 41,B341,  0,  0,  0,  1,  1,  1,100,100 
B, 46, 42,B343,  1,  1,  0,  1,  1,  1, 50, 60 
B, 46, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 46, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 46, 45,B355,  0,  0,  0,  0,  0,  1, 80, 50 
B, 46, 46,B351,  1,  1,  1,  1,  1,  1, 60, 70 
B, 46, 47,B354,  1,  1,  1,  1,  1,  1, 50, 70 
B, 46, 48,B364,  1,  1,  1,  1,  1,  1, 70, 90 
B, 46, 49,B366,  1,  1,  1,  1,  1,  1, 50, 80 
B, 46, 50,B365,  0,  0,  0,  1,  1,  1, 50, 60 
B, 46, 51,B362,  1,  1,  1,  1,  1,  1, 60, 60 
B, 46, 52,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 47,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 47,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 47,  3,B122,  0,  0,  0,  0,  0,  0, 80, 90 
B, 47,  4,B136,  0,  0,  0,  0,  0,  0, 50, 60 
B, 47,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 47,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 47,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B, 47,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 47,  9,B157,  0,  0,  0,  0,  0,  0,100,100 
B, 47, 10,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 47, 11,B155,  0,  0,  0,  0,  0,  0, 60, 60 
B, 47, 12,B164,  0,  0,  0,  0,  0,  0, 50,100 
B, 47, 13,B166,  1,  1,  0,  0,  0,  0, 50, 50 
B, 47, 14,B167,  0,  0,  0,  0,  0,  0, 60, 60 
B, 47, 15,B165,  1,  1,  0,  0,  0,  0, 50, 60 
B, 47, 16,B305,  0,  0,  0,  0,  0,  0, 60, 80 
B, 47, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 47, 18,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 47, 19,B302,  0,  0,  0,  0,  0,  0, 70, 80 
B, 47, 20,B304,  1,  1,  1,  1,  1,  1, 90, 80 
B, 47, 21,B314,  0,  0,  0,  0,  0,  0,100,100 
B, 47, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 47, 23,B315,  0,  0,  0,  0,  0,  0, 80, 70 
B, 47, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 47, 25,B316,  1,  1,  0,  0,  0,  0, 50, 50 
B, 47, 26,B312,  1,  1,  1,  1,  1,  0, 80, 50 
B, 47, 27,B326,  1,  0,  1,  0,  1,  0, 50, 50 
B, 47, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 47, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 47, 30,B322,  1,  1,  1,  1,  0,  0,100,100 
B, 47, 31,B325,  0,  0,  0,  0,  0,  0, 50, 60 
B, 47, 32,B324,  1,  0,  1,  0,  0,  0, 60, 50 
B, 47, 33,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B, 47, 34,B332,  1,  1,  1,  1,  1,  1, 90, 70 
B, 47, 35,B333,  0,  0,  0,  0,  0,  0, 50, 60 
B, 47, 36,B331,  1,  1,  1,  1,  1,  0, 70, 50 
B, 47, 37,B334,  0,  1,  1,  1,  0,  0, 70, 70 
B, 47, 38,B342,  1,  1,  1,  1,  0,  0, 50, 60 
B, 47, 39,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 47, 40,B346,  1,  1,  1,  1,  0,  0, 50, 60 
B, 47, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 47, 42,B343,  1,  1,  1,  1,  1,  0, 60, 50 
B, 47, 43,B345,  1,  1,  1,  1,  1,  0, 50, 50 
B, 47, 44,B352,  1,  1,  1,  1,  1,  0, 90, 90 
B, 47, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 47, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 47, 47,B354,  0,  0,  0,  0,  0,  0, 50, 70 
B, 47, 48,B364,  1,  1,  1,  1,  1,  1, 70, 80 
B, 47, 49,B366,  0,  0,  0,  1,  0,  0, 90, 90 
B, 47, 50,B361,  0,  0,  0,  0,  0,  0, 50, 60 
B, 47, 51,B362,  0,  1,  1,  1,  1,  1, 60, 60 
B, 47, 52,B365,  0,  0,  1,  0,  1,  0, 50, 60 
B, 48,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B, 48,  2,B115,  1,  1,  1,  1,  1,  1, 50, 60 
B, 48,  3,B122,  1,  1,  1,  1,  1,  1, 90,100 
B, 48,  4,B136,  0,  0,  0,  0,  0,  0, 70, 50 
B, 48,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 48,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 48,  7,B147,  0,  1,  1,  1,  1,  1, 60, 70 
B, 48,  8,B154,  1,  1,  1,  1,  1,  1, 60, 50 
B, 48,  9,B157,  1,  1,  1,  1,  1,  1, 50, 70 
B, 48, 10,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 48, 11,B155,  1,  1,  1,  1,  1,  1, 60, 80 
B, 48, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 48, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 15,B165,  1,  1,  1,  1,  1,  1, 50, 80 
B, 48, 16,B305,  1,  1,  1,  1,  1,  1, 90, 80 
B, 48, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 48, 18,B302,  1,  1,  1,  1,  1,  1, 50, 50 
B, 48, 19,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 20,B304,  1,  0,  0,  0,  0,  0, 80,100 
B, 48, 21,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B, 48, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 23,B315,  1,  1,  1,  1,  1,  1, 70, 80 
B, 48, 24,B313,  1,  1,  1,  1,  1,  1, 70, 90 
B, 48, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 48, 26,B312,  1,  1,  1,  1,  1,  1, 50, 80 
B, 48, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 30,B322,  0,  1,  0,  1,  1,  1, 50, 50 
B, 48, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 48, 32,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B, 48, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 34,B332,  1,  1,  1,  1,  1,  1, 90,100 
B, 48, 35,B333,  1,  1,  1,  1,  1,  1, 60, 60 
B, 48, 36,B331,  1,  1,  1,  1,  1,  1, 60, 70 
B, 48, 37,B334,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 38,B342,  0,  0,  1,  1,  1,  1, 50,100 
B, 48, 39,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 48, 40,B344,  0,  0,  0,  1,  1,  1, 50, 50 
B, 48, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 48, 42,B343,  1,  0,  1,  0,  1,  1, 50, 60 
B, 48, 43,B345,  0,  0,  0,  1,  1,  1, 50, 70 
B, 48, 44,B352,  0,  0,  0,  0,  0,  0, 90,100 
B, 48, 45,B355,  1,  1,  1,  0,  1,  1, 50, 80 
B, 48, 46,B351,  1,  1,  1,  1,  1,  1, 50, 70 
B, 48, 47,B354,  1,  1,  1,  1,  1,  1, 50, 70 
B, 48, 48,B364,  0,  0,  0,  0,  1,  1, 50, 80 
B, 48, 49,B366,  0,  0,  0,  1,  1,  1, 50,100 
B, 48, 50,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 48, 51,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B, 48, 52,B362,  0,  0,  0,  0,  1,  1, 60, 70 
B, 49,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B, 49,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B, 49,  3,B122,  1,  1,  1,  1,  1,  1, 90,100 
B, 49,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 49,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 49,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 49,  7,B147,  1,  1,  1,  1,  1,  1, 70,100 
B, 49,  8,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B, 49,  9,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 10,B156,  0,  1,  1,  1,  1,  1, 50,100 
B, 49, 11,B155,  1,  1,  1,  1,  1,  1, 60, 60 
B, 49, 12,B166,  1,  1,  1,  1,  1,  1, 80, 80 
B, 49, 13,B164,  0,  0,  0,  1,  1,  1, 50, 70 
B, 49, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 15,B165,  1,  1,  1,  1,  1,  1, 90, 90 
B, 49, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 49, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 18,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 49, 19,B302,  0,  0,  0,  0,  0,  0, 80, 50 
B, 49, 20,B304,  1,  1,  1,  1,  1,  1,100, 90 
B, 49, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 49, 22,B311,  0,  0,  0,  1,  1,  1, 90,100 
B, 49, 23,B315,  1,  1,  1,  1,  1,  1, 70, 70 
B, 49, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 49, 26,B312,  0,  1,  1,  1,  1,  1, 50, 50 
B, 49, 27,B326,  0,  1,  0,  1,  0,  1,100, 70 
B, 49, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 30,B322,  1,  0,  0,  0,  0,  0, 90, 90 
B, 49, 31,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B, 49, 32,B324,  0,  1,  1,  1,  1,  1, 50, 50 
B, 49, 33,B335,  1,  1,  1,  1,  1,  1, 60, 70 
B, 49, 34,B332,  0,  0,  0,  0,  0,  0,100, 90 
B, 49, 35,B333,  1,  1,  1,  1,  1,  1, 60, 70 
B, 49, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B, 49, 37,B334,  1,  1,  1,  1,  1,  1, 80, 90 
B, 49, 38,B342,  1,  1,  1,  1,  1,  1, 60,100 
B, 49, 39,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 49, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 42,B343,  1,  1,  1,  1,  1,  1, 50, 80 
B, 49, 43,B345,  1,  1,  1,  1,  1,  1, 60, 60 
B, 49, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 46,B351,  1,  1,  1,  1,  1,  1, 50, 80 
B, 49, 47,B354,  0,  0,  0,  0,  0,  1, 50, 50 
B, 49, 48,B364,  0,  0,  0,  1,  1,  1, 90, 90 
B, 49, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B, 49, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 49, 51,B362,  1,  1,  1,  1,  1,  1, 70, 70 
B, 49, 52,B365,  1,  1,  1,  1,  1,  1, 50, 70 
B, 50,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 50,  2,B115,  0,  0,  0,  0,  0,  0, 50, 60 
B, 50,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 50,  4,B136,  1,  1,  1,  1,  1,  1,100,100 
B, 50,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 50,  6,B146,  1,  0,  0,  0,  0,  0, 50, 60 
B, 50,  7,B147,  0,  0,  0,  0,  0,  0, 70, 70 
B, 50,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 50,  9,B156,  0,  1,  0,  0,  0,  0, 50,100 
B, 50, 10,B157,  0,  0,  0,  0,  0,  0, 70, 70 
B, 50, 11,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B, 50, 12,B166,  1,  1,  1,  1,  1,  1, 70, 60 
B, 50, 13,B164,  0,  0,  0,  0,  0,  0,100,100 
B, 50, 14,B167,  1,  1,  1,  1,  1,  1, 80, 70 
B, 50, 15,B165,  0,  0,  0,  0,  0,  0, 50, 70 
B, 50, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 50, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 50, 18,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B, 50, 19,B302,  0,  0,  0,  0,  0,  0, 90, 60 
B, 50, 20,B304,  0,  1,  1,  1,  1,  1, 90, 80 
B, 50, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 50, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 50, 23,B315,  0,  0,  0,  0,  0,  0, 80, 70 
B, 50, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 50, 25,B316,  1,  1,  1,  0,  0,  0, 50, 50 
B, 50, 26,B312,  1,  1,  1,  0,  0,  0, 50, 50 
B, 50, 27,B326,  0,  0,  0,  0,  0,  0,100,100 
B, 50, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 50, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 50, 30,B322,  0,  0,  0,  0,  0,  0, 80, 80 
B, 50, 31,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 50, 32,B324,  1,  1,  1,  0,  0,  0, 70, 50 
B, 50, 33,B335,  0,  0,  0,  0,  0,  0, 90, 90 
B, 50, 34,B332,  0,  0,  0,  0,  0,  0, 80, 90 
B, 50, 35,B333,  0,  0,  0,  0,  0,  0, 60, 80 
B, 50, 36,B331,  1,  1,  0,  0,  0,  0, 50, 50 
B, 50, 37,B334,  0,  0,  0,  0,  0,  0, 80, 80 
B, 50, 38,B342,  0,  0,  0,  0,  0,  0, 60, 80 
B, 50, 39,B346,  0,  0,  0,  0,  0,  0, 70, 70 
B, 50, 40,B344,  1,  0,  0,  0,  0,  0, 50, 60 
B, 50, 41,B341,  1,  1,  1,  1,  1,  1,100, 90 
B, 50, 42,B343,  0,  0,  0,  1,  1,  0, 50, 60 
B, 50, 43,B345,  1,  1,  1,  0,  0,  1, 50, 60 
B, 50, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 50, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 50, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 50, 47,B354,  0,  0,  0,  0,  0,  0, 50, 60 
B, 50, 48,B364,  0,  0,  0,  0,  0,  0, 90,100 
B, 50, 49,B366,  0,  0,  0,  0,  0,  0, 90, 90 
B, 50, 50,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B, 50, 51,B362,  0,  0,  0,  0,  0,  0, 70, 80 
B, 50, 52,B365,  1,  1,  1,  1,  0,  0, 50, 60 
B, 51,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 51,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B, 51,  3,B122,  1,  1,  1,  1,  1,  1, 70, 90 
B, 51,  4,B136,  1,  1,  1,  1,  1,  1, 60, 70 
B, 51,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 51,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 51,  7,B147,  1,  1,  1,  1,  1,  1, 80, 80 
B, 51,  8,B154,  0,  0,  0,  0,  0,  0, 80, 50 
B, 51,  9,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 10,B155,  1,  1,  1,  1,  1,  1, 50, 70 
B, 51, 11,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 12,B166,  1,  1,  1,  1,  1,  1, 50, 60 
B, 51, 13,B164,  0,  0,  0,  0,  1,  1, 70, 70 
B, 51, 14,B167,  1,  1,  1,  1,  1,  1,100, 90 
B, 51, 15,B165,  1,  1,  1,  1,  1,  1, 80, 80 
B, 51, 16,B305,  1,  1,  1,  1,  1,  1, 90,100 
B, 51, 17,B303,  1,  1,  1,  1,  1,  1, 60, 60 
B, 51, 18,B302,  0,  0,  1,  1,  0,  0, 70, 60 
B, 51, 19,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 20,B304,  0,  0,  0,  0,  0,  0, 90,100 
B, 51, 21,B314,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 22,B311,  0,  0,  0,  0,  1,  1, 90,100 
B, 51, 23,B315,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 51, 26,B312,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 27,B326,  0,  0,  0,  0,  0,  0, 60,100 
B, 51, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 51, 29,B323,  0,  0,  0,  1,  1,  1, 50, 70 
B, 51, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 31,B325,  0,  0,  0,  0,  0,  0, 60, 50 
B, 51, 32,B324,  1,  1,  1,  1,  1,  1, 60, 70 
B, 51, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 34,B332,  1,  1,  1,  1,  1,  1, 80,100 
B, 51, 35,B333,  1,  1,  1,  1,  1,  1, 60, 70 
B, 51, 36,B331,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 37,B334,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 38,B342,  0,  0,  1,  1,  1,  1, 50, 90 
B, 51, 39,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 51, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 41,B341,  0,  0,  0,  0,  0,  0, 80,100 
B, 51, 42,B343,  1,  1,  1,  1,  1,  1, 90, 90 
B, 51, 43,B345,  0,  0,  0,  0,  0,  0, 60, 70 
B, 51, 44,B352,  0,  0,  0,  0,  0,  1, 90, 90 
B, 51, 45,B355,  0,  0,  0,  0,  0,  1, 90, 50 
B, 51, 46,B351,  1,  1,  1,  1,  1,  1, 90, 90 
B, 51, 47,B354,  1,  1,  1,  1,  1,  1,100,100 
B, 51, 48,B364,  1,  1,  1,  1,  1,  1, 90,100 
B, 51, 49,B366,  0,  1,  1,  1,  1,  1, 80,100 
B, 51, 50,B361,  0,  0,  0,  0,  1,  1, 60, 70 
B, 51, 51,B362,  0,  0,  0,  0,  1,  1, 70, 70 
B, 51, 52,B365,  1,  1,  1,  0,  1,  1, 50, 60 
B, 52,  1,B101,  1,  1,  1,  1,  1,  1, 70,  0 
B, 52,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B, 52,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 52,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B, 52,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 52,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 52,  7,B147,  0,  0,  0,  1,  1,  1, 50, 50 
B, 52,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 52,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 52, 10,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 11,B155,  1,  1,  1,  1,  1,  1, 60, 80 
B, 52, 12,B164,  1,  1,  1,  1,  1,  1, 80, 80 
B, 52, 13,B166,  1,  1,  1,  1,  1,  1, 60, 70 
B, 52, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 15,B165,  1,  1,  1,  1,  1,  1, 70, 80 
B, 52, 16,B305,  1,  1,  1,  1,  1,  1, 50, 60 
B, 52, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 18,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 19,B302,  1,  1,  1,  1,  1,  1, 90,100 
B, 52, 20,B304,  0,  0,  0,  0,  0,  0, 90,100 
B, 52, 21,B314,  1,  1,  1,  1,  1,  1, 50,100 
B, 52, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 23,B315,  0,  0,  0,  0,  0,  0, 90, 70 
B, 52, 24,B313,  0,  0,  0,  0,  1,  1, 60, 60 
B, 52, 25,B316,  0,  0,  0,  1,  1,  1, 50, 50 
B, 52, 26,B312,  0,  0,  0,  0,  1,  1, 70, 50 
B, 52, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 30,B322,  1,  1,  1,  1,  1,  1, 90, 90 
B, 52, 31,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 52, 32,B324,  1,  1,  1,  1,  1,  1, 50, 60 
B, 52, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 34,B332,  1,  1,  1,  1,  1,  1, 80, 90 
B, 52, 35,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B, 52, 36,B331,  1,  1,  1,  1,  1,  1, 70, 80 
B, 52, 37,B334,  1,  1,  1,  1,  1,  1, 60, 80 
B, 52, 38,B342,  1,  1,  1,  1,  1,  1, 50,100 
B, 52, 39,B346,  0,  0,  0,  1,  1,  1, 60, 70 
B, 52, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 41,B341,  0,  0,  0,  0,  0,  0, 80, 80 
B, 52, 42,B343,  1,  1,  0,  0,  1,  1, 50, 50 
B, 52, 43,B345,  1,  1,  1,  1,  1,  1, 70, 70 
B, 52, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 52, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 52, 47,B354,  0,  0,  0,  1,  1,  1, 50, 80 
B, 52, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 52, 49,B366,  1,  1,  1,  1,  1,  1, 90, 90 
B, 52, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 52, 51,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 52, 52,B365,  1,  1,  1,  0,  1,  1, 50, 60 
B, 53,  1,B101,  0,  0,  0,  0,  0,  0, 90,  0 
B, 53,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B, 53,  3,B122,  0,  1,  0,  0,  0,  0, 60, 70 
B, 53,  4,B136,  0,  0,  0,  0,  0,  0, 60, 70 
B, 53,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 53,  6,B146,  0,  0,  0,  0,  0,  0, 60, 60 
B, 53,  7,B147,  0,  0,  0,  0,  0,  0, 90,100 
B, 53,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 53,  9,B157,  1,  0,  0,  0,  0,  0, 50, 80 
B, 53, 10,B156,  0,  0,  1,  1,  1,  1, 80, 80 
B, 53, 11,B155,  1,  1,  1,  1,  1,  1,100, 90 
B, 53, 12,B166,  1,  1,  1,  1,  1,  1, 80, 60 
B, 53, 13,B164,  0,  1,  0,  0,  0,  0,100,100 
B, 53, 14,B167,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 15,B165,  1,  1,  1,  1,  1,  1, 90, 80 
B, 53, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 53, 17,B303,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 18,B301,  1,  1,  1,  1,  1,  1, 90, 70 
B, 53, 19,B302,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 20,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B, 53, 21,B314,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 22,B311,  0,  0,  0,  0,  0,  0, 90,100 
B, 53, 23,B315,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 24,B313,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 25,B316,  0,  0,  0,  0,  0,  0, 50, 60 
B, 53, 26,B312,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 27,B326,  0,  0,  1,  1,  1,  1,100,100 
B, 53, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 53, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 53, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 31,B325,  0,  0,  0,  0,  0,  0, 70, 70 
B, 53, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 53, 33,B335,  0,  0,  0,  0,  0,  0, 90, 90 
B, 53, 34,B332,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 35,B333,  0,  0,  0,  0,  0,  0, 60, 70 
B, 53, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B, 53, 37,B334,  0,  0,  0,  0,  0,  0, 90, 90 
B, 53, 38,B342,  1,  1,  1,  1,  1,  1, 80, 60 
B, 53, 39,B346,  0,  0,  0,  0,  0,  0, 60, 70 
B, 53, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 53, 41,B341,  1,  1,  1,  1,  1,  1, 80,100 
B, 53, 42,B343,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 53, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 53, 45,B355,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 46,B351,  0,  0,  0,  0,  0,  0, 80, 70 
B, 53, 47,B354,  1,  1,  1,  1,  1,  1,100,100 
B, 53, 48,B364,  0,  0,  0,  0,  0,  0, 90, 90 
B, 53, 49,B366,  0,  0,  0,  0,  0,  0,100,100 
B, 53, 50,B361,  0,  0,  0,  0,  0,  0, 60, 70 
B, 53, 51,B362,  0,  0,  0,  0,  0,  0, 70, 70 
B, 53, 52,B365,  0,  0,  0,  0,  0,  0,100,100 
B, 54,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B, 54,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 54,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 54,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 54,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 54,  6,B146,  1,  1,  1,  1,  1,  1, 90, 90 
B, 54,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 54,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 54,  9,B157,  1,  0,  1,  1,  1,  1, 50, 80 
B, 54, 10,B156,  0,  0,  0,  1,  1,  1, 50,100 
B, 54, 11,B155,  1,  1,  1,  1,  1,  1, 50, 70 
B, 54, 12,B164,  0,  0,  0,  1,  1,  1, 80, 50 
B, 54, 13,B166,  0,  0,  0,  0,  0,  0, 60, 50 
B, 54, 14,B167,  1,  1,  1,  1,  1,  1, 50, 60 
B, 54, 15,B165,  1,  1,  0,  1,  1,  1, 50, 60 
B, 54, 16,B305,  1,  1,  1,  1,  1,  1, 90, 80 
B, 54, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 54, 18,B301,  1,  1,  1,  1,  1,  1, 80, 70 
B, 54, 19,B302,  1,  1,  1,  1,  1,  1, 50, 50 
B, 54, 20,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B, 54, 21,B314,  1,  1,  1,  1,  1,  1,100,100 
B, 54, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 54, 23,B315,  0,  0,  0,  1,  1,  1, 80, 60 
B, 54, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 54, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 54, 26,B312,  1,  1,  1,  1,  1,  1, 50, 80 
B, 54, 27,B326,  1,  1,  1,  1,  1,  1, 60, 50 
B, 54, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 54, 29,B323,  1,  1,  1,  1,  1,  1, 50, 60 
B, 54, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 54, 31,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 54, 32,B335,  1,  1,  1,  1,  1,  1, 70, 90 
B, 54, 33,B332,  1,  1,  1,  1,  1,  1, 70,100 
B, 54, 34,B333,  1,  1,  1,  1,  1,  1, 70, 70 
B, 54, 35,B331,  1,  1,  1,  1,  1,  1, 50, 70 
B, 54, 36,B334,  1,  1,  1,  1,  1,  1, 60, 90 
B, 54, 37,B342,  0,  0,  1,  1,  1,  1, 60, 90 
B, 54, 38,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 54, 39,B344,  0,  0,  1,  1,  1,  1, 50, 50 
B, 54, 40,B341,  1,  1,  1,  1,  1,  1, 70, 70 
B, 54, 41,B343,  1,  1,  1,  1,  1,  0, 60, 50 
B, 54, 42,B345,  0,  0,  0,  0,  1,  1, 50, 60 
B, 54, 43,B352,  0,  0,  0,  0,  1,  1, 90, 90 
B, 54, 44,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 54, 45,B351,  1,  1,  1,  1,  1,  1, 50, 70 
B, 54, 46,B354,  1,  1,  1,  1,  1,  1, 90, 90 
B, 54, 47,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 54, 48,B366,  0,  0,  1,  1,  1,  1, 80, 70 
B, 54, 49,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 54, 50,B362,  0,  0,  0,  0,  0,  0, 70, 70 
B, 54, 51,B365,  0,  0,  0,  0,  0,  0, 70, 60 
B, 55,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 55,  2,B115,  1,  1,  1,  1,  1,  1, 50, 60 
B, 55,  3,B122,  0,  0,  0,  0,  0,  0, 70, 60 
B, 55,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 55,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 55,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 55,  7,B147,  1,  1,  1,  1,  1,  1, 70, 60 
B, 55,  8,B154,  0,  0,  0,  0,  0,  0, 70, 70 
B, 55,  9,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B, 55, 10,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 55, 11,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B, 55, 12,B164,  0,  0,  0,  0,  0,  0, 80, 80 
B, 55, 13,B166,  1,  1,  1,  1,  1,  1, 60, 70 
B, 55, 14,B167,  1,  1,  1,  1,  1,  1, 80, 70 
B, 55, 15,B165,  1,  1,  1,  1,  1,  1,100,100 
B, 55, 16,B305,  0,  0,  0,  0,  0,  0, 70, 60 
B, 55, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 55, 18,B301,  0,  0,  0,  0,  0,  0, 60, 70 
B, 55, 19,B302,  0,  0,  0,  0,  0,  0, 70, 60 
B, 55, 20,B304,  0,  1,  1,  1,  1,  1,100,100 
B, 55, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 55, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 55, 23,B315,  1,  1,  1,  1,  1,  1, 70, 60 
B, 55, 24,B313,  1,  1,  1,  1,  1,  1, 70, 70 
B, 55, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 55, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 55, 27,B326,  1,  0,  0,  1,  0,  1, 90, 90 
B, 55, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 55, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 55, 30,B322,  0,  0,  0,  1,  1,  1, 90, 90 
B, 55, 31,B325,  1,  1,  1,  1,  1,  1, 70, 60 
B, 55, 32,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 55, 33,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 55, 34,B332,  1,  0,  1,  1,  1,  1, 80, 90 
B, 55, 35,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B, 55, 36,B331,  0,  0,  1,  1,  1,  1, 50, 50 
B, 55, 37,B334,  0,  0,  1,  1,  1,  1, 60, 70 
B, 55, 38,B342,  0,  1,  0,  1,  1,  1, 50, 60 
B, 55, 39,B346,  0,  0,  0,  0,  1,  1, 60, 70 
B, 55, 40,B344,  1,  1,  1,  1,  1,  1, 60, 60 
B, 55, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 55, 42,B343,  0,  0,  1,  1,  0,  0, 50, 50 
B, 55, 43,B345,  0,  0,  0,  0,  0,  0, 60, 60 
B, 55, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B, 55, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 55, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 55, 47,B354,  0,  0,  0,  0,  1,  1, 70, 60 
B, 55, 48,B364,  0,  0,  0,  0,  0,  0, 90, 80 
B, 55, 49,B366,  0,  0,  0,  0,  1,  1, 90, 70 
B, 55, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 55, 51,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 55, 52,B365,  1,  1,  0,  1,  1,  1, 50, 60 
B, 56,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 56,  2,B115,  1,  1,  1,  1,  1,  1, 60, 70 
B, 56,  3,B122,  0,  0,  0,  0,  0,  0, 60, 70 
B, 56,  4,B136,  0,  0,  0,  0,  0,  0, 50, 60 
B, 56,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 56,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 56,  7,B147,  1,  1,  1,  0,  0,  0, 50, 50 
B, 56,  8,B154,  0,  0,  0,  0,  0,  0, 60, 50 
B, 56,  9,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 10,B156,  1,  1,  1,  1,  1,  1, 50, 70 
B, 56, 11,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B, 56, 12,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 13,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 56, 14,B167,  1,  1,  1,  1,  1,  1, 70, 70 
B, 56, 15,B165,  1,  1,  1,  1,  1,  1, 60, 70 
B, 56, 16,B305,  1,  1,  1,  1,  1,  1, 60, 50 
B, 56, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 18,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 56, 19,B302,  1,  1,  1,  1,  1,  1, 70, 70 
B, 56, 20,B304,  1,  1,  1,  1,  1,  1, 90, 80 
B, 56, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 56, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 23,B315,  1,  1,  1,  1,  1,  1, 70, 80 
B, 56, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 56, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 56, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 56, 29,B323,  1,  1,  1,  1,  1,  1, 50, 70 
B, 56, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 31,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B, 56, 32,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 56, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 34,B332,  1,  1,  1,  1,  1,  1, 90,100 
B, 56, 35,B333,  0,  0,  0,  0,  1,  0, 50, 50 
B, 56, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 56, 37,B334,  0,  1,  1,  1,  1,  1, 50, 80 
B, 56, 38,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B, 56, 39,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 56, 40,B344,  0,  0,  0,  0,  0,  1, 50, 60 
B, 56, 41,B341,  0,  0,  0,  0,  0,  0, 70, 70 
B, 56, 42,B343,  1,  0,  1,  0,  1,  0, 50, 50 
B, 56, 43,B345,  1,  1,  1,  1,  1,  1, 70, 80 
B, 56, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 56, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 56, 46,B351,  1,  1,  1,  1,  1,  1, 60, 80 
B, 56, 47,B354,  1,  1,  1,  1,  1,  1, 70, 80 
B, 56, 48,B364,  0,  0,  0,  1,  1,  1, 50, 90 
B, 56, 49,B366,  1,  1,  1,  1,  1,  1, 70, 90 
B, 56, 50,B365,  0,  0,  1,  0,  1,  1, 50, 50 
B, 57,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 57,  2,B115,  1,  1,  1,  1,  1,  1, 90, 90 
B, 57,  3,B122,  1,  1,  1,  1,  1,  1, 80, 70 
B, 57,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 57,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 57,  6,B146,  1,  1,  1,  1,  1,  1, 70, 80 
B, 57,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 57,  8,B154,  1,  1,  1,  1,  1,  1, 50, 50 
B, 57,  9,B157,  0,  0,  1,  1,  1,  1, 50, 60 
B, 57, 10,B156,  1,  0,  1,  1,  1,  1, 50,100 
B, 57, 11,B155,  0,  0,  1,  1,  1,  1, 50, 50 
B, 57, 12,B164,  1,  1,  1,  1,  1,  1, 70,100 
B, 57, 13,B166,  0,  0,  1,  1,  1,  1, 50, 50 
B, 57, 14,B167,  1,  1,  1,  1,  1,  1, 70, 80 
B, 57, 15,B165,  1,  1,  1,  1,  1,  1, 60, 80 
B, 57, 16,B305,  1,  1,  1,  1,  1,  1, 90, 90 
B, 57, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 57, 18,B301,  0,  0,  0,  1,  1,  1, 70, 60 
B, 57, 19,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B, 57, 20,B304,  0,  1,  1,  1,  0,  0, 90,100 
B, 57, 21,B314,  0,  0,  1,  1,  1,  1, 50, 50 
B, 57, 22,B311,  0,  0,  1,  1,  1,  1,100,100 
B, 57, 23,B315,  1,  0,  1,  1,  1,  1, 70, 80 
B, 57, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 57, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 57, 26,B312,  0,  1,  1,  1,  1,  1, 50, 50 
B, 57, 27,B326,  0,  1,  0,  1,  1,  1,100, 70 
B, 57, 28,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 57, 29,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 57, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 57, 31,B325,  1,  1,  1,  1,  1,  1, 70, 70 
B, 57, 32,B324,  1,  1,  1,  1,  1,  1, 50, 80 
B, 57, 33,B335,  1,  1,  1,  1,  1,  1, 60, 80 
B, 57, 34,B332,  1,  1,  1,  1,  1,  1, 50, 80 
B, 57, 35,B333,  0,  0,  0,  1,  1,  1, 60, 70 
B, 57, 36,B331,  0,  0,  1,  1,  1,  1, 50, 50 
B, 57, 37,B334,  0,  0,  1,  1,  1,  1, 50, 80 
B, 57, 38,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B, 57, 39,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B, 57, 40,B344,  0,  0,  0,  0,  1,  1, 70, 50 
B, 57, 41,B341,  1,  1,  1,  1,  1,  1, 80, 50 
B, 57, 42,B343,  0,  1,  0,  1,  0,  1, 50, 70 
B, 57, 43,B345,  1,  1,  1,  1,  1,  1, 60, 60 
B, 57, 44,B352,  0,  0,  0,  0,  0,  1, 90, 90 
B, 57, 45,B355,  1,  1,  0,  1,  1,  1, 50, 50 
B, 57, 46,B351,  0,  0,  0,  0,  0,  1, 50, 50 
B, 57, 47,B354,  0,  0,  0,  1,  1,  1, 50, 90 
B, 57, 48,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 57, 49,B366,  0,  0,  0,  0,  1,  1, 80, 90 
B, 57, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 57, 51,B362,  0,  0,  0,  0,  1,  1, 60, 70 
B, 57, 52,B365,  0,  0,  1,  0,  0,  1, 70, 60 
B, 58,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 58,  2,B115,  1,  0,  0,  0,  0,  0, 50, 50 
B, 58,  3,B122,  1,  1,  1,  1,  1,  1, 90, 70 
B, 58,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 58,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 58,  6,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 58,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B, 58,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 58,  9,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 58, 10,B156,  0,  0,  0,  0,  0,  0,100,100 
B, 58, 11,B155,  0,  0,  0,  0,  0,  0, 60, 60 
B, 58, 12,B164,  0,  0,  0,  0,  0,  0, 50, 90 
B, 58, 13,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 58, 14,B167,  1,  1,  1,  1,  1,  1, 80, 80 
B, 58, 15,B165,  0,  0,  0,  0,  0,  0, 50, 70 
B, 58, 16,B305,  1,  1,  1,  1,  1,  1, 60, 90 
B, 58, 17,B303,  0,  1,  1,  0,  0,  0, 50, 50 
B, 58, 18,B301,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 19,B302,  1,  1,  1,  1,  1,  1, 90, 70 
B, 58, 20,B304,  0,  0,  0,  0,  0,  0,100, 90 
B, 58, 21,B314,  0,  0,  0,  0,  0,  0,100,100 
B, 58, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 23,B315,  0,  0,  0,  0,  0,  0, 90, 70 
B, 58, 24,B313,  1,  1,  1,  1,  1,  1, 80, 70 
B, 58, 25,B316,  0,  0,  0,  0,  0,  0, 60, 60 
B, 58, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 58, 27,B326,  1,  0,  1,  0,  1,  0, 70, 50 
B, 58, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 30,B322,  1,  1,  1,  0,  1,  0, 70, 60 
B, 58, 31,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 58, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 33,B335,  0,  0,  0,  0,  0,  0, 80, 80 
B, 58, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 35,B333,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 36,B331,  1,  1,  1,  1,  1,  1, 90, 90 
B, 58, 37,B334,  1,  1,  1,  1,  1,  1, 70, 60 
B, 58, 38,B342,  0,  0,  0,  1,  1,  1, 70, 50 
B, 58, 39,B346,  1,  0,  1,  1,  1,  1, 70, 70 
B, 58, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 58, 41,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B, 58, 42,B343,  1,  1,  1,  1,  1,  1, 60, 60 
B, 58, 43,B345,  1,  1,  1,  1,  1,  1, 80, 80 
B, 58, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 58, 45,B355,  1,  1,  1,  1,  1,  1, 50,100 
B, 58, 46,B351,  1,  1,  1,  1,  1,  1, 60, 60 
B, 58, 47,B354,  0,  0,  0,  1,  1,  0, 80, 50 
B, 58, 48,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 58, 49,B366,  0,  1,  1,  1,  1,  1, 70, 90 
B, 58, 50,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 58, 51,B362,  0,  0,  0,  0,  1,  0, 60, 80 
B, 58, 52,B365,  0,  0,  1,  0,  1,  1, 50, 50 
B, 59,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 59,  2,B115,  0,  0,  0,  0,  0,  0, 90,100 
B, 59,  3,B122,  0,  0,  0,  0,  0,  0, 90, 90 
B, 59,  4,B136,  1,  1,  1,  1,  1,  1, 60, 60 
B, 59,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 59,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 59,  7,B147,  1,  1,  1,  1,  1,  1, 60, 70 
B, 59,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 59,  9,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 59, 10,B156,  1,  0,  0,  1,  1,  1, 50,100 
B, 59, 11,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B, 59, 12,B164,  0,  0,  0,  0,  0,  0, 50, 50 
B, 59, 13,B166,  0,  0,  0,  0,  0,  0, 60, 60 
B, 59, 14,B167,  1,  1,  1,  1,  1,  1, 60, 60 
B, 59, 15,B165,  1,  1,  1,  1,  1,  1, 90,100 
B, 59, 16,B305,  0,  0,  0,  0,  0,  0, 80, 50 
B, 59, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 59, 18,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B, 59, 19,B302,  0,  0,  0,  0,  0,  0, 80, 70 
B, 59, 20,B304,  0,  0,  0,  0,  0,  0, 80,100 
B, 59, 21,B314,  0,  1,  1,  1,  1,  1, 50, 50 
B, 59, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 59, 23,B315,  1,  1,  1,  1,  1,  1, 60, 80 
B, 59, 24,B313,  1,  1,  1,  1,  1,  1, 70, 70 
B, 59, 25,B316,  0,  0,  1,  1,  1,  1, 50, 50 
B, 59, 26,B312,  1,  0,  1,  1,  1,  1, 50, 60 
B, 59, 27,B326,  0,  0,  1,  0,  1,  0, 60, 80 
B, 59, 28,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 59, 29,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 59, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 59, 31,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 59, 32,B324,  1,  1,  1,  1,  1,  1, 50, 60 
B, 59, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 59, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 59, 35,B333,  0,  0,  0,  1,  1,  1, 50, 70 
B, 59, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B, 59, 37,B334,  0,  0,  1,  1,  1,  1, 70, 70 
B, 59, 38,B346,  0,  0,  0,  1,  1,  1, 70, 80 
B, 59, 39,B342,  1,  1,  1,  1,  1,  1,100,100 
B, 59, 40,B344,  1,  1,  1,  1,  1,  1, 80, 90 
B, 59, 41,B341,  1,  1,  1,  1,  1,  1, 90, 50 
B, 59, 42,B343,  0,  0,  1,  1,  1,  1, 60, 60 
B, 59, 43,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B, 59, 44,B352,  0,  0,  0,  0,  1,  1, 90, 90 
B, 59, 45,B355,  1,  1,  1,  1,  1,  1, 60, 90 
B, 59, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 59, 47,B354,  1,  1,  1,  1,  1,  1, 60, 70 
B, 59, 48,B364,  0,  0,  0,  1,  1,  1, 90, 90 
B, 59, 49,B366,  1,  1,  1,  1,  1,  1, 80,100 
B, 59, 50,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B, 59, 51,B362,  1,  1,  1,  1,  1,  1, 60, 80 
B, 59, 52,B365,  0,  1,  0,  0,  0,  1, 50, 50 
B, 60,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 60,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B, 60,  3,B122,  0,  0,  0,  0,  0,  0, 80, 70 
B, 60,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 60,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60,  8,B154,  0,  0,  0,  0,  0,  0, 70, 70 
B, 60,  9,B156,  1,  0,  0,  0,  0,  0, 50,100 
B, 60, 10,B157,  0,  0,  0,  0,  0,  0, 80, 90 
B, 60, 11,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 60, 12,B164,  0,  0,  0,  0,  0,  0, 70, 70 
B, 60, 13,B166,  1,  1,  0,  0,  0,  0, 50, 50 
B, 60, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 60, 15,B165,  1,  1,  1,  1,  0,  0, 80, 70 
B, 60, 16,B305,  0,  0,  0,  0,  0,  0, 70, 70 
B, 60, 17,B303,  0,  0,  0,  0,  0,  0, 60, 60 
B, 60, 18,B301,  0,  0,  0,  0,  0,  0, 90, 90 
B, 60, 19,B302,  0,  0,  0,  0,  0,  0,100,100 
B, 60, 20,B304,  1,  1,  1,  1,  1,  1,100, 80 
B, 60, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60, 22,B311,  0,  0,  0,  0,  0,  0, 80,100 
B, 60, 23,B315,  0,  0,  0,  0,  0,  0, 60, 70 
B, 60, 24,B313,  0,  0,  0,  0,  0,  0, 50, 60 
B, 60, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60, 26,B312,  1,  0,  0,  0,  0,  0, 50, 60 
B, 60, 27,B326,  0,  1,  0,  1,  0,  1, 70, 60 
B, 60, 28,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 60, 29,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 60, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 60, 31,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 60, 32,B324,  0,  0,  0,  0,  0,  0, 80, 90 
B, 60, 33,B335,  0,  0,  0,  0,  0,  0, 80, 80 
B, 60, 34,B332,  1,  0,  0,  0,  0,  0, 50, 50 
B, 60, 35,B333,  0,  0,  0,  0,  0,  0, 90, 80 
B, 60, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60, 37,B334,  0,  0,  0,  0,  0,  0, 60, 70 
B, 60, 38,B342,  1,  1,  1,  1,  0,  1, 50, 80 
B, 60, 39,B346,  1,  1,  1,  0,  0,  0, 60, 80 
B, 60, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60, 41,B341,  1,  1,  1,  0,  0,  0,100, 70 
B, 60, 42,B343,  0,  0,  1,  0,  1,  0, 60, 50 
B, 60, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 60, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 60, 45,B355,  0,  0,  1,  0,  0,  0, 50, 50 
B, 60, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 60, 47,B354,  0,  0,  0,  0,  0,  0, 50, 60 
B, 60, 48,B364,  1,  0,  0,  0,  0,  0, 50, 90 
B, 60, 49,B366,  1,  1,  0,  0,  0,  0, 90, 70 
B, 60, 50,B361,  0,  0,  0,  0,  0,  0, 60, 70 
B, 60, 51,B362,  0,  0,  0,  0,  0,  0, 60, 80 
B, 60, 52,B365,  0,  0,  0,  0,  1,  0, 50, 60 
B, 61,  1,B101,  0,  0,  0,  0,  0,  0, 70,  0 
B, 61,  2,B115,  1,  1,  1,  1,  1,  1, 80, 70 
B, 61,  3,B122,  0,  0,  0,  0,  0,  0, 80, 90 
B, 61,  4,B136,  0,  0,  0,  0,  0,  0, 50, 60 
B, 61,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 61,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 61,  7,B147,  1,  1,  1,  1,  1,  1,100,100 
B, 61,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 61,  9,B157,  1,  1,  1,  1,  1,  1, 80, 80 
B, 61, 10,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 61, 11,B155,  0,  1,  1,  1,  1,  1, 50,100 
B, 61, 12,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 13,B166,  0,  0,  1,  1,  1,  1, 60, 50 
B, 61, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 15,B165,  1,  1,  1,  1,  1,  1, 90, 90 
B, 61, 16,B305,  0,  0,  0,  0,  0,  0, 80, 60 
B, 61, 17,B303,  0,  1,  1,  1,  1,  1, 50,100 
B, 61, 18,B301,  0,  0,  1,  1,  1,  1,100,100 
B, 61, 19,B302,  0,  0,  1,  1,  1,  1, 80, 70 
B, 61, 20,B304,  0,  0,  0,  0,  0,  0, 90, 90 
B, 61, 21,B314,  0,  0,  0,  0,  1,  1,100, 90 
B, 61, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 23,B315,  0,  0,  0,  0,  0,  0, 80, 70 
B, 61, 24,B313,  0,  0,  0,  0,  0,  0, 70, 70 
B, 61, 25,B316,  1,  1,  1,  1,  1,  1, 90, 90 
B, 61, 26,B312,  1,  1,  1,  1,  1,  1, 80, 90 
B, 61, 27,B326,  0,  0,  0,  0,  0,  1,100, 80 
B, 61, 28,B321,  1,  1,  1,  1,  0,  0, 50, 50 
B, 61, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 30,B322,  0,  0,  1,  0,  1,  1, 80, 80 
B, 61, 31,B325,  0,  0,  0,  0,  0,  0, 60, 50 
B, 61, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 35,B333,  0,  0,  0,  0,  0,  0, 80, 60 
B, 61, 36,B331,  1,  1,  1,  1,  1,  1, 70, 70 
B, 61, 37,B334,  0,  0,  1,  1,  1,  1, 80, 80 
B, 61, 38,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B, 61, 39,B346,  0,  0,  0,  0,  1,  1, 70, 80 
B, 61, 40,B344,  1,  1,  1,  1,  1,  1, 60, 80 
B, 61, 41,B341,  1,  1,  1,  1,  1,  1, 70,100 
B, 61, 42,B343,  1,  1,  1,  1,  1,  1, 90,100 
B, 61, 43,B345,  1,  1,  1,  1,  1,  1, 90, 90 
B, 61, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 61, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 46,B351,  0,  0,  0,  0,  0,  0, 70, 60 
B, 61, 47,B354,  0,  0,  0,  0,  0,  0, 60, 60 
B, 61, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 61, 49,B366,  1,  1,  1,  1,  1,  1, 70, 80 
B, 61, 50,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B, 61, 51,B362,  0,  0,  0,  0,  0,  0, 70, 70 
B, 61, 52,B365,  1,  1,  1,  1,  1,  1, 80, 80 
B, 62,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 62,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 62,  3,B122,  0,  0,  0,  0,  0,  0, 60, 80 
B, 62,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 62,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62,  7,B147,  1,  1,  1,  0,  0,  0, 50, 50 
B, 62,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 62,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 62, 10,B157,  0,  0,  0,  0,  0,  0, 70, 80 
B, 62, 11,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 62, 12,B164,  0,  0,  0,  0,  0,  0, 80, 80 
B, 62, 13,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 62, 14,B167,  1,  1,  1,  1,  1,  1, 70, 50 
B, 62, 15,B165,  0,  0,  0,  0,  0,  0, 60, 70 
B, 62, 16,B305,  0,  0,  0,  0,  0,  0, 70, 70 
B, 62, 17,B303,  0,  0,  0,  0,  0,  0,100,100 
B, 62, 18,B301,  0,  0,  0,  0,  0,  0, 60, 60 
B, 62, 19,B302,  1,  1,  1,  1,  1,  1, 70, 50 
B, 62, 20,B304,  1,  0,  1,  1,  1,  1, 90, 90 
B, 62, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62, 22,B311,  1,  1,  1,  1,  0,  0,100, 80 
B, 62, 23,B315,  0,  0,  0,  0,  0,  0, 60, 80 
B, 62, 24,B313,  0,  0,  0,  0,  0,  0, 60, 50 
B, 62, 25,B316,  1,  1,  1,  1,  1,  1, 70, 80 
B, 62, 26,B312,  0,  1,  1,  0,  0,  0, 50, 60 
B, 62, 27,B326,  0,  1,  0,  1,  0,  1, 80, 60 
B, 62, 28,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 62, 29,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 62, 30,B322,  0,  0,  1,  0,  0,  0, 50, 50 
B, 62, 31,B325,  1,  1,  1,  1,  1,  1,100,100 
B, 62, 32,B324,  0,  0,  1,  0,  0,  0, 50, 50 
B, 62, 33,B335,  0,  0,  0,  0,  0,  0, 50, 70 
B, 62, 34,B332,  0,  0,  0,  0,  0,  0, 60, 80 
B, 62, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62, 37,B334,  1,  0,  0,  0,  0,  0, 50, 70 
B, 62, 38,B342,  1,  1,  0,  0,  0,  0, 60, 50 
B, 62, 39,B346,  0,  0,  0,  0,  0,  0, 60, 70 
B, 62, 40,B344,  0,  0,  0,  0,  0,  0, 50, 60 
B, 62, 41,B341,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62, 42,B343,  0,  0,  0,  1,  1,  0, 50, 50 
B, 62, 43,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 62, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 62, 46,B351,  1,  1,  1,  1,  1,  0, 50, 50 
B, 62, 47,B354,  1,  1,  1,  1,  1,  0, 70, 60 
B, 62, 48,B364,  0,  0,  0,  0,  0,  0, 80, 90 
B, 62, 49,B366,  1,  1,  0,  0,  0,  0, 90, 90 
B, 62, 50,B361,  1,  1,  1,  1,  0,  0, 50, 60 
B, 62, 51,B362,  1,  1,  1,  1,  1,  0, 60, 60 
B, 62, 52,B365,  0,  0,  0,  1,  0,  0, 50, 60 
B, 63,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 63,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B, 63,  3,B122,  1,  1,  1,  1,  1,  1, 60, 70 
B, 63,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 63,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 63,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 63,  7,B147,  0,  0,  1,  1,  1,  1, 50, 50 
B, 63,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 63,  9,B157,  1,  1,  1,  1,  1,  1, 70, 90 
B, 63, 10,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 63, 11,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B, 63, 12,B164,  0,  0,  0,  1,  1,  1, 70, 50 
B, 63, 13,B166,  0,  0,  0,  0,  0,  0, 60, 50 
B, 63, 14,B167,  1,  1,  1,  1,  1,  1, 70, 70 
B, 63, 15,B165,  1,  1,  1,  1,  1,  1, 60, 80 
B, 63, 16,B305,  1,  1,  1,  1,  1,  1, 50, 80 
B, 63, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 63, 18,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B, 63, 19,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B, 63, 20,B304,  1,  0,  1,  1,  1,  1, 90, 90 
B, 63, 21,B314,  1,  0,  1,  1,  1,  1, 50, 50 
B, 63, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 63, 23,B315,  1,  1,  1,  1,  1,  1, 70, 80 
B, 63, 24,B313,  1,  1,  1,  1,  1,  1, 90, 90 
B, 63, 25,B316,  0,  0,  0,  1,  1,  1, 50, 50 
B, 63, 26,B312,  1,  1,  1,  1,  1,  1, 50, 80 
B, 63, 27,B326,  0,  1,  0,  1,  0,  1, 80, 70 
B, 63, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 63, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 63, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 63, 31,B325,  1,  1,  1,  1,  1,  1, 70, 80 
B, 63, 32,B324,  1,  1,  1,  1,  1,  1, 50, 90 
B, 63, 33,B335,  1,  1,  1,  1,  1,  1, 70, 80 
B, 63, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 63, 35,B333,  1,  1,  1,  1,  1,  1, 60, 60 
B, 63, 36,B331,  1,  1,  1,  1,  1,  1, 50, 70 
B, 63, 37,B334,  0,  1,  1,  1,  1,  1, 60, 80 
B, 63, 38,B342,  1,  1,  1,  1,  1,  1, 50,100 
B, 63, 39,B346,  0,  0,  0,  1,  1,  1, 50, 70 
B, 63, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 63, 41,B341,  0,  1,  1,  1,  1,  1, 80,100 
B, 63, 42,B343,  0,  1,  1,  1,  1,  1, 50,100 
B, 63, 43,B345,  1,  1,  1,  1,  1,  1, 90,100 
B, 63, 44,B352,  0,  0,  0,  0,  0,  1,100,100 
B, 63, 45,B355,  1,  1,  1,  1,  1,  1, 50, 80 
B, 63, 46,B351,  1,  1,  1,  1,  1,  1, 50, 80 
B, 63, 47,B354,  1,  1,  1,  1,  1,  1, 90,100 
B, 63, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 63, 49,B366,  1,  1,  1,  1,  1,  1, 90, 90 
B, 63, 50,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B, 63, 51,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 63, 52,B365,  0,  0,  1,  0,  1,  1, 50, 60 
B, 64,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 64,  2,B115,  1,  1,  1,  1,  1,  1, 90, 90 
B, 64,  3,B122,  0,  0,  1,  1,  1,  1, 80, 90 
B, 64,  4,B136,  0,  0,  1,  1,  1,  1, 50, 60 
B, 64,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 64,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 64,  7,B147,  0,  0,  1,  1,  1,  1, 70, 50 
B, 64,  8,B154,  1,  1,  1,  1,  1,  1, 60, 70 
B, 64,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 64, 10,B157,  1,  1,  1,  1,  1,  1, 50,100 
B, 64, 11,B155,  1,  1,  1,  1,  1,  1, 50, 70 
B, 64, 12,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 64, 13,B166,  1,  1,  1,  1,  1,  1, 50, 70 
B, 64, 14,B167,  1,  1,  1,  1,  1,  1, 70, 90 
B, 64, 15,B165,  1,  1,  1,  1,  1,  1, 70, 90 
B, 64, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 64, 17,B303,  0,  1,  1,  1,  1,  1, 50, 50 
B, 64, 18,B301,  1,  1,  1,  1,  1,  1, 70, 80 
B, 64, 19,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B, 64, 20,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B, 64, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 64, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 64, 23,B315,  1,  1,  1,  1,  1,  1, 70, 70 
B, 64, 24,B313,  1,  1,  1,  1,  1,  1, 50, 60 
B, 64, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 64, 26,B312,  1,  1,  1,  1,  1,  1, 50, 80 
B, 64, 27,B326,  0,  1,  1,  1,  1,  1, 80,100 
B, 64, 28,B321,  0,  0,  0,  0,  0,  1,100, 50 
B, 64, 29,B323,  0,  0,  0,  0,  1,  1, 50, 50 
B, 64, 30,B322,  1,  0,  0,  1,  1,  1, 60, 60 
B, 64, 31,B324,  1,  0,  0,  1,  1,  1, 50, 60 
B, 64, 32,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 64, 33,B332,  1,  0,  0,  0,  1,  1, 60,100 
B, 64, 34,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B, 64, 35,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 64, 36,B334,  0,  0,  0,  1,  1,  1, 50, 80 
B, 64, 37,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B, 64, 38,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 64, 39,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 64, 40,B341,  1,  1,  1,  1,  1,  1, 50, 50 
B, 64, 41,B343,  0,  0,  1,  1,  0,  1, 50, 60 
B, 64, 42,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 64, 43,B352,  0,  0,  0,  0,  0,  1, 90, 90 
B, 64, 44,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 64, 45,B351,  1,  1,  1,  1,  1,  1, 50, 80 
B, 64, 46,B354,  1,  1,  1,  1,  1,  1, 80, 90 
B, 64, 47,B364,  1,  1,  1,  1,  1,  1, 90,100 
B, 64, 48,B366,  1,  1,  1,  1,  1,  1, 90, 90 
B, 64, 49,B365,  1,  1,  0,  1,  1,  1, 60, 70 
B, 65,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 65,  2,B115,  0,  0,  0,  0,  0,  0, 60, 60 
B, 65,  3,B122,  1,  1,  1,  1,  1,  1, 70, 60 
B, 65,  4,B136,  0,  0,  0,  0,  0,  0, 50, 60 
B, 65,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 65,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 65,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 65,  8,B154,  1,  1,  1,  0,  0,  0, 70, 70 
B, 65,  9,B157,  1,  1,  1,  0,  0,  0, 50, 60 
B, 65, 10,B156,  1,  1,  1,  1,  1,  1, 50, 50 
B, 65, 11,B155,  0,  0,  1,  0,  0,  0, 50, 50 
B, 65, 12,B164,  0,  0,  0,  0,  0,  0, 70, 70 
B, 65, 13,B166,  1,  1,  1,  1,  1,  1, 60, 60 
B, 65, 14,B167,  0,  0,  0,  0,  0,  0, 70, 70 
B, 65, 15,B165,  1,  1,  1,  1,  0,  0, 60, 50 
B, 65, 16,B305,  0,  0,  0,  0,  0,  0, 70, 70 
B, 65, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 65, 18,B301,  1,  1,  1,  1,  1,  1, 90, 80 
B, 65, 19,B302,  0,  0,  0,  0,  0,  0, 80, 70 
B, 65, 20,B304,  1,  1,  1,  1,  1,  1,100, 90 
B, 65, 21,B314,  0,  0,  0,  0,  0,  0,100,100 
B, 65, 22,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 65, 23,B315,  1,  1,  1,  1,  1,  1, 70, 70 
B, 65, 24,B313,  0,  0,  0,  0,  0,  0, 60, 60 
B, 65, 25,B316,  1,  1,  1,  0,  0,  0, 50, 50 
B, 65, 26,B312,  1,  1,  1,  0,  0,  0, 50, 50 
B, 65, 27,B326,  0,  1,  0,  1,  0,  0,100,100 
B, 65, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 65, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B, 65, 30,B322,  0,  0,  0,  0,  0,  0, 60, 60 
B, 65, 31,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 65, 32,B324,  0,  0,  0,  0,  0,  0, 60, 80 
B, 65, 33,B335,  0,  0,  0,  0,  0,  0, 70, 80 
B, 65, 34,B332,  0,  0,  0,  0,  0,  0, 80, 90 
B, 65, 35,B333,  1,  1,  1,  1,  0,  0, 50, 60 
B, 65, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B, 65, 37,B334,  0,  0,  0,  0,  0,  0, 70, 80 
B, 65, 38,B342,  0,  0,  0,  0,  0,  0, 50, 60 
B, 65, 39,B346,  1,  1,  1,  1,  0,  0, 60, 70 
B, 65, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 65, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 65, 42,B343,  1,  0,  1,  0,  1,  0, 50, 50 
B, 65, 43,B345,  0,  0,  0,  0,  0,  0, 70, 80 
B, 65, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 65, 45,B355,  1,  1,  1,  1,  0,  0, 80, 50 
B, 65, 46,B351,  0,  0,  1,  1,  0,  0, 50, 50 
B, 65, 47,B354,  1,  1,  1,  1,  1,  0, 80, 80 
B, 65, 48,B364,  1,  1,  1,  1,  1,  1, 90, 60 
B, 65, 49,B366,  1,  1,  1,  1,  1,  1, 90, 70 
B, 65, 50,B361,  1,  1,  1,  1,  1,  0, 50, 60 
B, 65, 51,B362,  0,  0,  0,  0,  0,  0, 70, 80 
B, 65, 52,B365,  1,  1,  0,  1,  0,  1, 50, 50 
B, 66,  1,B101,  1,  1,  1,  1,  1,  1, 70,  0 
B, 66,  2,B115,  1,  1,  1,  1,  1,  1, 50, 70 
B, 66,  3,B122,  1,  1,  1,  1,  1,  1, 90,100 
B, 66,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 66,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 66,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 66,  7,B147,  1,  1,  1,  1,  1,  1, 80, 80 
B, 66,  8,B154,  1,  1,  1,  1,  1,  1, 80, 90 
B, 66,  9,B157,  1,  1,  1,  1,  1,  1, 80,100 
B, 66, 10,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 11,B155,  1,  1,  1,  1,  1,  1, 60, 80 
B, 66, 12,B166,  1,  1,  1,  1,  1,  1, 70, 90 
B, 66, 13,B164,  1,  1,  1,  1,  1,  1, 90, 80 
B, 66, 14,B167,  1,  1,  1,  1,  1,  1, 80, 80 
B, 66, 15,B165,  1,  1,  1,  1,  1,  1, 70, 80 
B, 66, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 66, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 18,B302,  1,  1,  1,  1,  1,  1, 70, 80 
B, 66, 19,B301,  1,  1,  1,  1,  1,  1, 70, 90 
B, 66, 20,B304,  0,  0,  0,  0,  0,  0, 90,100 
B, 66, 21,B314,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 23,B315,  1,  1,  1,  1,  1,  1, 90,100 
B, 66, 24,B313,  1,  1,  1,  1,  1,  1, 80, 80 
B, 66, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 66, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 66, 27,B326,  0,  0,  1,  0,  0,  0, 70,100 
B, 66, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 66, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 31,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B, 66, 32,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 66, 33,B335,  1,  1,  1,  1,  1,  1, 70, 80 
B, 66, 34,B332,  1,  1,  1,  1,  1,  1, 70,100 
B, 66, 35,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B, 66, 36,B331,  1,  1,  1,  1,  1,  1, 60, 70 
B, 66, 37,B334,  1,  1,  1,  1,  1,  1, 70, 90 
B, 66, 38,B342,  1,  1,  1,  1,  1,  1, 80, 90 
B, 66, 39,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 66, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 42,B343,  1,  1,  1,  1,  1,  1, 90, 90 
B, 66, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 66, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 66, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 66, 46,B351,  1,  1,  1,  1,  1,  1, 60, 60 
B, 66, 47,B354,  1,  1,  1,  1,  1,  1, 50, 90 
B, 66, 48,B364,  0,  0,  0,  1,  1,  1, 60, 80 
B, 66, 49,B366,  1,  1,  1,  1,  1,  1,100, 80 
B, 66, 50,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 66, 51,B362,  1,  1,  1,  1,  1,  1, 80, 80 
B, 66, 52,B365,  1,  1,  0,  0,  1,  1, 50, 70 
B, 67,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B, 67,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 67,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 67,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 67,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 67,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 67,  7,B147,  1,  1,  1,  1,  1,  1, 70, 80 
B, 67,  8,B154,  1,  0,  0,  0,  0,  0, 70, 70 
B, 67,  9,B156,  1,  1,  0,  0,  0,  0, 50, 70 
B, 67, 10,B157,  1,  1,  1,  1,  1,  1, 70, 70 
B, 67, 11,B155,  0,  1,  1,  1,  1,  1, 50, 50 
B, 67, 12,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 67, 13,B166,  1,  1,  1,  1,  1,  1, 70, 70 
B, 67, 14,B167,  1,  1,  1,  1,  1,  1, 80, 90 
B, 67, 15,B165,  0,  0,  1,  1,  1,  1, 60, 70 
B, 67, 16,B305,  0,  0,  0,  0,  0,  0, 50, 70 
B, 67, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 67, 18,B301,  1,  1,  1,  1,  1,  1, 80, 90 
B, 67, 19,B302,  0,  0,  0,  0,  0,  0, 80, 60 
B, 67, 20,B304,  1,  0,  0,  0,  0,  0, 90, 90 
B, 67, 21,B314,  0,  0,  0,  0,  1,  1,100,100 
B, 67, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 67, 23,B315,  1,  1,  1,  1,  1,  1, 70, 80 
B, 67, 24,B313,  0,  0,  0,  0,  0,  1, 50, 50 
B, 67, 25,B316,  1,  1,  1,  1,  1,  1, 60, 60 
B, 67, 26,B312,  0,  1,  1,  1,  1,  1, 50, 50 
B, 67, 27,B326,  1,  1,  1,  1,  1,  1, 60, 80 
B, 67, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 67, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 67, 30,B322,  1,  1,  1,  0,  1,  1, 60, 60 
B, 67, 31,B325,  0,  0,  0,  0,  0,  0, 60, 50 
B, 67, 32,B324,  1,  1,  1,  1,  1,  1, 70, 60 
B, 67, 33,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B, 67, 34,B332,  1,  1,  1,  1,  1,  1, 90,100 
B, 67, 35,B333,  1,  1,  1,  1,  1,  1, 60, 80 
B, 67, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B, 67, 37,B334,  0,  0,  1,  1,  1,  1, 50, 60 
B, 67, 38,B342,  0,  0,  0,  1,  1,  1, 50, 50 
B, 67, 39,B346,  0,  0,  0,  0,  1,  1, 60, 70 
B, 67, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 67, 41,B341,  1,  1,  1,  1,  1,  1, 90, 90 
B, 67, 42,B343,  1,  1,  1,  1,  1,  1, 90, 90 
B, 67, 43,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 67, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 67, 45,B355,  0,  0,  0,  0,  1,  1, 50, 50 
B, 67, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 67, 47,B354,  0,  0,  0,  0,  0,  0, 50, 50 
B, 67, 48,B364,  0,  1,  0,  0,  0,  0, 50, 80 
B, 67, 49,B365,  0,  0,  1,  1,  0,  1, 50, 50 
B, 68,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 68,  2,B115,  1,  1,  1,  1,  1,  1, 50, 70 
B, 68,  3,B122,  0,  0,  0,  0,  0,  0, 70, 60 
B, 68,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 68,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 68,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 68,  7,B147,  1,  1,  1,  1,  1,  1, 80, 80 
B, 68,  8,B154,  1,  1,  1,  1,  1,  1, 60, 60 
B, 68,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 68, 10,B157,  1,  1,  1,  1,  1,  1, 80, 90 
B, 68, 11,B155,  1,  1,  1,  1,  1,  1, 60, 80 
B, 68, 12,B166,  1,  1,  1,  1,  1,  1, 60, 80 
B, 68, 13,B164,  1,  1,  1,  1,  1,  1, 80,100 
B, 68, 14,B167,  1,  1,  1,  1,  1,  1, 90,100 
B, 68, 15,B165,  0,  0,  0,  1,  1,  1, 80, 70 
B, 68, 16,B305,  0,  1,  1,  1,  1,  1, 50, 50 
B, 68, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 68, 18,B302,  0,  1,  1,  1,  1,  1, 60, 60 
B, 68, 19,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 68, 20,B304,  0,  1,  1,  1,  1,  1, 90, 80 
B, 68, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 68, 22,B311,  0,  0,  1,  1,  1,  1, 90,100 
B, 68, 23,B315,  1,  1,  1,  1,  1,  1, 70, 70 
B, 68, 24,B313,  1,  1,  1,  1,  1,  1, 90, 90 
B, 68, 25,B316,  0,  0,  0,  1,  1,  1, 50, 50 
B, 68, 26,B312,  0,  0,  0,  1,  1,  1, 50, 50 
B, 68, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 68, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 68, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 68, 30,B322,  1,  1,  1,  1,  1,  1, 80, 80 
B, 68, 31,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B, 68, 32,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B, 68, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 68, 34,B332,  0,  0,  0,  0,  0,  0, 80, 50 
B, 68, 35,B333,  1,  1,  1,  1,  1,  1, 50, 60 
B, 68, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 68, 37,B334,  1,  1,  1,  1,  1,  1, 80, 90 
B, 68, 38,B342,  0,  0,  1,  1,  1,  1, 50, 90 
B, 68, 39,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 68, 40,B344,  0,  0,  0,  0,  0,  1, 50, 50 
B, 68, 41,B341,  0,  0,  0,  0,  0,  0,100, 50 
B, 68, 42,B343,  0,  0,  1,  1,  0,  1, 50, 50 
B, 68, 43,B345,  0,  0,  0,  0,  0,  1, 50, 70 
B, 68, 44,B352,  1,  1,  1,  1,  1,  1,100, 90 
B, 68, 45,B355,  0,  0,  0,  0,  1,  1, 50, 50 
B, 68, 46,B351,  1,  1,  1,  1,  1,  1, 50, 90 
B, 68, 47,B354,  1,  1,  1,  1,  1,  1, 70, 80 
B, 68, 48,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 68, 49,B366,  0,  0,  1,  1,  1,  1, 70,100 
B, 68, 50,B362,  0,  0,  0,  0,  0,  1, 70, 60 
B, 68, 51,B361,  1,  1,  1,  1,  1,  1, 60, 70 
B, 68, 52,B365,  1,  1,  1,  1,  0,  1, 60, 70 
B, 69,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 69,  2,B115,  1,  1,  1,  1,  1,  1, 70, 80 
B, 69,  3,B122,  1,  1,  1,  1,  1,  1, 80, 80 
B, 69,  4,B136,  0,  0,  1,  1,  1,  1, 50, 50 
B, 69,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 69,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 69,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B, 69,  8,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B, 69,  9,B156,  0,  0,  0,  1,  1,  1, 50,100 
B, 69, 10,B157,  1,  1,  1,  1,  1,  1, 80, 80 
B, 69, 11,B155,  1,  1,  1,  1,  1,  1, 50, 70 
B, 69, 12,B166,  1,  1,  1,  1,  1,  1, 60, 60 
B, 69, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 69, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 69, 15,B165,  0,  0,  1,  1,  1,  1, 60, 80 
B, 69, 16,B305,  0,  0,  0,  0,  0,  0, 50, 60 
B, 69, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 69, 18,B302,  0,  0,  0,  0,  0,  0, 70, 60 
B, 69, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 69, 20,B304,  0,  0,  0,  0,  0,  0, 90,100 
B, 69, 21,B314,  1,  1,  0,  1,  1,  1, 50, 50 
B, 69, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 69, 23,B315,  0,  0,  0,  0,  1,  1, 80, 60 
B, 69, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 69, 25,B316,  0,  0,  0,  0,  1,  1, 50, 50 
B, 69, 26,B312,  1,  0,  0,  0,  1,  1, 50, 70 
B, 69, 27,B326,  1,  1,  1,  1,  1,  1, 80, 60 
B, 69, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 69, 29,B323,  1,  1,  1,  1,  1,  1, 50, 60 
B, 69, 30,B322,  0,  1,  1,  1,  1,  1, 60, 70 
B, 69, 31,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B, 69, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B, 69, 33,B335,  1,  1,  1,  1,  1,  1, 90, 90 
B, 69, 34,B332,  1,  1,  1,  1,  1,  1, 60, 90 
B, 69, 35,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B, 69, 36,B331,  0,  0,  1,  1,  1,  0, 50, 50 
B, 69, 37,B334,  0,  0,  1,  1,  1,  1, 60, 70 
B, 69, 38,B342,  0,  0,  1,  1,  1,  1, 50, 70 
B, 69, 39,B346,  1,  1,  1,  1,  1,  1, 80, 80 
B, 69, 40,B344,  1,  1,  1,  1,  1,  1, 90, 90 
B, 69, 41,B341,  1,  1,  1,  1,  1,  1, 90,100 
B, 69, 42,B343,  1,  1,  1,  1,  1,  1,100,100 
B, 69, 43,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B, 69, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 69, 45,B355,  0,  0,  1,  1,  1,  1, 50, 50 
B, 69, 46,B351,  0,  0,  0,  1,  1,  1, 50, 50 
B, 69, 47,B354,  1,  1,  1,  1,  1,  1,100,100 
B, 69, 48,B364,  0,  0,  0,  1,  1,  1,100, 90 
B, 69, 49,B366,  0,  0,  0,  1,  1,  1, 50, 90 
B, 69, 50,B361,  0,  0,  0,  1,  1,  1, 50, 70 
B, 69, 51,B362,  0,  0,  0,  1,  1,  1, 60, 70 
B, 69, 52,B365,  1,  1,  1,  0,  0,  1, 50, 70 
B, 70,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 70,  2,B115,  1,  0,  0,  0,  0,  0, 50, 50 
B, 70,  3,B122,  1,  1,  1,  1,  1,  1, 80, 70 
B, 70,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 70,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 70,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 70,  7,B147,  0,  0,  0,  0,  0,  0, 70, 70 
B, 70,  8,B154,  1,  1,  1,  1,  1,  1, 80, 60 
B, 70,  9,B156,  0,  1,  1,  0,  0,  0, 50,100 
B, 70, 10,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B, 70, 11,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 70, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 70, 13,B164,  1,  1,  1,  1,  0,  0, 50, 50 
B, 70, 14,B167,  0,  0,  0,  0,  0,  0, 80, 90 
B, 70, 15,B165,  1,  1,  1,  0,  0,  0, 50, 80 
B, 70, 16,B305,  0,  0,  0,  0,  0,  0, 50, 80 
B, 70, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 70, 18,B302,  0,  0,  0,  0,  0,  0, 80, 90 
B, 70, 19,B301,  0,  0,  0,  0,  0,  0, 80, 90 
B, 70, 20,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B, 70, 21,B314,  1,  1,  1,  1,  0,  0, 50, 50 
B, 70, 22,B311,  0,  0,  0,  0,  0,  0, 90,100 
B, 70, 23,B315,  1,  1,  1,  1,  1,  0, 70, 60 
B, 70, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 70, 25,B316,  1,  1,  1,  1,  0,  0, 50, 50 
B, 70, 26,B312,  1,  1,  1,  1,  0,  0, 50, 50 
B, 70, 27,B326,  1,  1,  1,  1,  1,  1, 60, 70 
B, 70, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 70, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 70, 30,B322,  1,  1,  1,  1,  0,  1, 70, 70 
B, 70, 31,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 70, 32,B324,  1,  1,  1,  1,  0,  0, 50, 50 
B, 70, 33,B335,  1,  1,  1,  1,  1,  1, 60, 60 
B, 70, 34,B332,  1,  1,  1,  1,  1,  1, 70, 70 
B, 70, 35,B333,  0,  0,  0,  1,  0,  0, 60, 60 
B, 70, 36,B331,  1,  1,  1,  1,  1,  1, 50, 50 
B, 70, 37,B334,  0,  0,  1,  1,  1,  0, 90, 70 
B, 70, 38,B342,  0,  0,  0,  1,  1,  0, 60, 70 
B, 70, 39,B346,  0,  0,  0,  0,  1,  0, 60, 70 
B, 70, 40,B344,  1,  1,  1,  1,  1,  0, 50, 50 
B, 70, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 70, 42,B343,  0,  0,  0,  0,  1,  1, 60, 50 
B, 70, 43,B345,  0,  0,  0,  0,  0,  0, 60, 70 
B, 70, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 70, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 70, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 70, 47,B354,  1,  1,  1,  1,  1,  1, 60, 70 
B, 70, 48,B364,  1,  1,  1,  1,  1,  1, 80, 80 
B, 70, 49,B366,  1,  1,  1,  1,  1,  1, 70, 80 
B, 70, 50,B362,  1,  1,  1,  1,  1,  1, 60, 60 
B, 70, 51,B361,  0,  0,  0,  1,  1,  1, 50, 50 
B, 70, 52,B365,  1,  1,  1,  1,  0,  1, 50, 50 
B, 71,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 71,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 71,  3,B122,  0,  0,  0,  0,  0,  0, 90, 90 
B, 71,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 71,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 71,  6,B146,  0,  0,  0,  0,  0,  0,100,100 
B, 71,  7,B147,  1,  1,  0,  0,  0,  0, 50, 50 
B, 71,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B, 71,  9,B157,  0,  0,  0,  0,  0,  0, 70, 70 
B, 71, 10,B156,  1,  0,  0,  0,  0,  0, 50, 70 
B, 71, 11,B155,  1,  1,  0,  0,  0,  0, 60, 70 
B, 71, 12,B164,  0,  0,  0,  0,  0,  0,100, 90 
B, 71, 13,B166,  1,  0,  0,  0,  0,  0, 50, 50 
B, 71, 14,B167,  0,  0,  0,  0,  0,  0, 80, 90 
B, 71, 15,B165,  0,  0,  0,  0,  0,  0, 80, 80 
B, 71, 16,B305,  0,  0,  0,  0,  0,  0, 50, 80 
B, 71, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 71, 18,B302,  1,  1,  1,  0,  0,  0, 90, 70 
B, 71, 19,B301,  0,  0,  0,  0,  0,  0, 80, 90 
B, 71, 20,B304,  0,  0,  0,  0,  0,  0,100,100 
B, 71, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 71, 22,B311,  0,  0,  0,  0,  0,  0, 90,100 
B, 71, 23,B315,  1,  1,  1,  1,  1,  1, 70, 60 
B, 71, 24,B313,  1,  1,  1,  1,  1,  1, 90, 50 
B, 71, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 71, 26,B312,  0,  0,  0,  0,  0,  0, 50, 80 
B, 71, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 71, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 71, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B, 71, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 71, 31,B325,  1,  1,  1,  1,  1,  0, 60, 60 
B, 71, 32,B324,  1,  1,  0,  0,  0,  0, 50, 60 
B, 71, 33,B335,  1,  1,  1,  1,  1,  1, 80, 80 
B, 71, 34,B332,  1,  1,  1,  1,  1,  1, 80, 80 
B, 71, 35,B333,  0,  0,  0,  0,  0,  0, 60, 80 
B, 71, 36,B331,  1,  1,  1,  0,  0,  0, 50, 50 
B, 71, 37,B334,  0,  1,  1,  0,  0,  0, 50, 70 
B, 71, 38,B342,  0,  0,  0,  0,  0,  0, 80, 80 
B, 71, 39,B346,  0,  0,  0,  0,  0,  0, 60, 70 
B, 71, 40,B344,  1,  1,  1,  1,  0,  0, 50, 60 
B, 71, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 71, 42,B343,  0,  0,  0,  1,  1,  0, 50, 50 
B, 71, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 71, 44,B352,  1,  1,  1,  1,  1,  0, 90, 90 
B, 71, 45,B355,  0,  0,  0,  0,  0,  0,100,100 
B, 71, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 71, 47,B354,  0,  0,  0,  0,  0,  0, 70, 80 
B, 71, 48,B364,  0,  0,  0,  0,  0,  0,100,100 
B, 71, 49,B366,  0,  0,  0,  0,  0,  0, 90,100 
B, 71, 50,B365,  0,  0,  0,  0,  0,  0, 50, 60 
B, 71, 51,B361,  1,  1,  0,  0,  0,  0, 50, 60 
B, 71, 52,B362,  1,  1,  1,  1,  0,  0, 60, 60 
B, 72,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 72,  2,B115,  0,  1,  1,  1,  1,  1, 50, 70 
B, 72,  3,B122,  1,  1,  1,  1,  1,  1, 90,100 
B, 72,  4,B136,  0,  0,  0,  0,  0,  0, 80, 60 
B, 72,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 72,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 72,  7,B147,  1,  1,  1,  1,  1,  1, 60, 60 
B, 72,  8,B154,  0,  0,  0,  0,  0,  0,100, 90 
B, 72,  9,B156,  0,  0,  0,  0,  0,  0,100,100 
B, 72, 10,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 11,B155,  1,  1,  1,  1,  1,  1, 60, 60 
B, 72, 12,B166,  0,  0,  0,  1,  1,  1, 50, 50 
B, 72, 13,B164,  0,  0,  0,  0,  0,  0, 80, 70 
B, 72, 14,B167,  1,  1,  1,  1,  1,  1, 70, 70 
B, 72, 15,B165,  1,  1,  1,  1,  1,  1, 90, 90 
B, 72, 16,B305,  1,  1,  1,  1,  1,  1, 50, 60 
B, 72, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 18,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B, 72, 19,B301,  1,  1,  1,  1,  1,  1, 90,100 
B, 72, 20,B304,  0,  0,  0,  0,  0,  0,100, 90 
B, 72, 21,B314,  0,  0,  0,  0,  1,  1,100,100 
B, 72, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 23,B315,  0,  0,  0,  0,  1,  1, 80, 70 
B, 72, 24,B313,  1,  1,  1,  1,  1,  1, 60, 60 
B, 72, 25,B316,  1,  1,  1,  1,  1,  1, 60, 50 
B, 72, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 72, 27,B326,  0,  0,  0,  0,  0,  0,100,100 
B, 72, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 31,B325,  0,  0,  0,  0,  0,  1, 90, 60 
B, 72, 32,B324,  0,  0,  1,  1,  1,  1, 60, 50 
B, 72, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 35,B333,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B, 72, 37,B334,  0,  1,  1,  1,  1,  1, 50, 70 
B, 72, 38,B342,  1,  1,  1,  1,  1,  1, 50, 80 
B, 72, 39,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 40,B346,  0,  0,  0,  1,  1,  1, 60, 80 
B, 72, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 72, 42,B343,  1,  0,  1,  1,  0,  1, 50, 50 
B, 72, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 72, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 46,B351,  1,  1,  1,  1,  1,  1, 70, 80 
B, 72, 47,B354,  0,  0,  1,  1,  0,  0, 70, 50 
B, 72, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 72, 49,B366,  1,  1,  1,  1,  1,  1, 50, 80 
B, 72, 50,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 72, 51,B362,  1,  1,  1,  1,  1,  1, 80, 80 
B, 72, 52,B365,  0,  0,  0,  1,  1,  1, 50, 70 
B, 73,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 73,  2,B115,  1,  0,  0,  0,  0,  0, 50, 50 
B, 73,  3,B122,  1,  1,  0,  0,  0,  0, 50, 90 
B, 73,  4,B136,  0,  0,  0,  0,  0,  0, 50, 60 
B, 73,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 73,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 73,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B, 73,  8,B154,  0,  0,  0,  0,  0,  0, 70, 70 
B, 73,  9,B157,  0,  0,  0,  0,  0,  0,100,100 
B, 73, 10,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 73, 11,B155,  1,  1,  1,  1,  1,  1, 60, 50 
B, 73, 12,B166,  0,  1,  1,  0,  0,  0, 50, 50 
B, 73, 13,B164,  0,  1,  1,  0,  0,  0, 50, 50 
B, 73, 14,B167,  1,  1,  1,  1,  1,  1,100, 80 
B, 73, 15,B165,  0,  1,  1,  0,  0,  0, 50, 60 
B, 73, 16,B305,  1,  1,  1,  1,  1,  1, 60, 70 
B, 73, 17,B303,  1,  1,  1,  1,  1,  1, 80, 50 
B, 73, 18,B302,  0,  0,  1,  0,  0,  0, 70, 90 
B, 73, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 73, 20,B304,  1,  1,  1,  1,  1,  1,100,100 
B, 73, 21,B314,  1,  1,  1,  1,  1,  1, 80,100 
B, 73, 22,B311,  0,  0,  1,  1,  0,  0,100, 80 
B, 73, 23,B315,  0,  0,  0,  0,  0,  0, 90, 90 
B, 73, 24,B313,  1,  1,  1,  1,  1,  1, 90, 80 
B, 73, 25,B316,  0,  0,  1,  1,  0,  0, 50, 50 
B, 73, 26,B312,  1,  0,  1,  1,  0,  0, 50, 50 
B, 73, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 73, 28,B321,  0,  0,  0,  0,  0,  0, 50,100 
B, 73, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 73, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 73, 31,B325,  0,  0,  0,  1,  1,  1, 60, 60 
B, 73, 32,B324,  1,  0,  1,  1,  1,  0, 60, 60 
B, 73, 33,B335,  0,  0,  0,  0,  0,  0,100,100 
B, 73, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 73, 35,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B, 73, 36,B331,  1,  1,  1,  1,  1,  1,100, 90 
B, 73, 37,B334,  1,  1,  1,  1,  1,  1,100,100 
B, 73, 38,B342,  0,  0,  1,  1,  1,  1, 50, 50 
B, 73, 39,B346,  0,  0,  1,  1,  1,  1, 60, 80 
B, 73, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 73, 41,B341,  0,  0,  0,  1,  1,  1,100,100 
B, 73, 42,B343,  0,  0,  1,  1,  1,  0, 60, 50 
B, 73, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 73, 44,B352,  0,  0,  0,  0,  0,  0, 90,100 
B, 73, 45,B355,  0,  0,  0,  1,  1,  1, 70, 70 
B, 73, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 73, 47,B354,  0,  0,  0,  0,  1,  0, 80, 50 
B, 73, 48,B364,  0,  0,  0,  0,  0,  0, 80, 70 
B, 73, 49,B366,  0,  0,  0,  0,  1,  0, 70, 50 
B, 73, 50,B362,  1,  1,  0,  1,  1,  1, 70, 60 
B, 73, 51,B361,  0,  0,  0,  0,  0,  0, 60, 60 
B, 73, 52,B365,  1,  1,  1,  1,  0,  1, 50, 50 
B, 74,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 74,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 74,  3,B122,  0,  0,  0,  0,  0,  0, 70, 90 
B, 74,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 74,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74,  7,B147,  1,  1,  1,  0,  0,  0, 50, 50 
B, 74,  8,B154,  0,  0,  0,  0,  0,  0, 70, 80 
B, 74,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 74, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 74, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 74, 12,B164,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 13,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 14,B167,  1,  1,  1,  1,  1,  1, 70, 60 
B, 74, 15,B165,  0,  0,  0,  0,  0,  0, 50, 60 
B, 74, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 74, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 18,B302,  1,  1,  1,  0,  0,  0, 70, 70 
B, 74, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 20,B304,  1,  0,  1,  1,  0,  0, 90, 90 
B, 74, 21,B314,  1,  1,  1,  1,  0,  0, 50, 50 
B, 74, 22,B311,  0,  0,  1,  1,  0,  0, 90,100 
B, 74, 23,B315,  0,  0,  0,  0,  0,  0, 70, 70 
B, 74, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 74, 26,B312,  0,  0,  1,  1,  0,  0, 50, 70 
B, 74, 27,B326,  0,  1,  0,  1,  0,  1,100,100 
B, 74, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 74, 29,B323,  1,  1,  1,  1,  1,  0, 50, 50 
B, 74, 30,B322,  0,  1,  0,  1,  0,  1, 50, 50 
B, 74, 31,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B, 74, 32,B324,  0,  1,  0,  1,  0,  0, 60, 60 
B, 74, 33,B335,  0,  0,  0,  0,  0,  0, 50, 60 
B, 74, 34,B332,  1,  0,  0,  1,  0,  0, 60, 60 
B, 74, 35,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 36,B331,  1,  1,  0,  1,  0,  0, 50, 50 
B, 74, 37,B334,  0,  1,  0,  1,  0,  0, 60, 60 
B, 74, 38,B342,  0,  1,  0,  1,  0,  0, 50, 50 
B, 74, 39,B346,  0,  0,  0,  1,  0,  0, 60, 60 
B, 74, 40,B344,  1,  1,  1,  1,  1,  1,100, 90 
B, 74, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 74, 42,B343,  1,  1,  0,  0,  1,  1, 50, 50 
B, 74, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 74, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 46,B351,  0,  0,  1,  1,  0,  0, 50, 50 
B, 74, 47,B354,  0,  0,  0,  0,  1,  1, 50,100 
B, 74, 48,B364,  1,  1,  1,  1,  1,  1, 50, 70 
B, 74, 49,B366,  1,  1,  1,  1,  1,  1, 90,100 
B, 74, 50,B362,  1,  1,  1,  1,  1,  1, 70, 60 
B, 74, 51,B361,  1,  1,  1,  1,  1,  1, 50, 50 
B, 74, 52,B365,  1,  1,  1,  1,  1,  1, 50, 50 
B, 75,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 75,  2,B115,  1,  0,  0,  0,  0,  0, 50, 50 
B, 75,  3,B122,  1,  1,  0,  0,  0,  0, 50, 60 
B, 75,  4,B136,  0,  0,  0,  0,  0,  0, 60, 60 
B, 75,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 75,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 75,  7,B147,  0,  0,  0,  0,  0,  0, 60, 70 
B, 75,  8,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B, 75,  9,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B, 75, 10,B156,  0,  1,  1,  0,  0,  0, 50,100 
B, 75, 11,B155,  1,  1,  1,  0,  0,  0, 50, 50 
B, 75, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 75, 13,B164,  1,  1,  1,  0,  0,  0, 50, 50 
B, 75, 14,B167,  0,  0,  0,  0,  0,  0, 90, 90 
B, 75, 15,B165,  1,  1,  1,  0,  0,  0, 50, 50 
B, 75, 16,B305,  0,  0,  0,  0,  0,  0, 50, 90 
B, 75, 17,B303,  0,  0,  0,  0,  0,  0, 80, 80 
B, 75, 18,B302,  0,  0,  0,  0,  0,  0, 80, 80 
B, 75, 19,B301,  0,  0,  0,  0,  0,  0, 50, 50 
B, 75, 20,B304,  1,  0,  0,  0,  0,  0,100, 90 
B, 75, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 75, 22,B311,  1,  1,  1,  0,  0,  0, 80,100 
B, 75, 23,B315,  0,  0,  0,  0,  0,  0, 70, 90 
B, 75, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 75, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 75, 26,B312,  0,  0,  0,  0,  0,  0, 50, 60 
B, 75, 27,B326,  0,  0,  0,  0,  0,  0, 60,100 
B, 75, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 75, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 75, 30,B322,  0,  0,  0,  0,  0,  0, 90, 90 
B, 75, 31,B325,  0,  0,  0,  0,  0,  0, 70, 70 
B, 75, 32,B324,  1,  1,  0,  0,  0,  1, 60, 60 
B, 75, 33,B335,  1,  1,  1,  1,  1,  1, 80, 60 
B, 75, 34,B332,  0,  0,  0,  0,  0,  0, 80, 90 
B, 75, 35,B333,  0,  0,  0,  0,  0,  0, 60, 60 
B, 75, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B, 75, 37,B334,  0,  0,  0,  0,  0,  0, 70, 70 
B, 75, 38,B342,  1,  1,  1,  0,  0,  0, 50, 70 
B, 75, 39,B346,  1,  1,  1,  1,  0,  0, 60, 60 
B, 75, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 75, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 75, 42,B343,  1,  1,  1,  1,  0,  0, 60, 60 
B, 75, 43,B345,  0,  0,  0,  0,  0,  0, 50, 60 
B, 75, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 75, 45,B355,  0,  0,  0,  0,  0,  0, 50,100 
B, 75, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 75, 47,B354,  0,  0,  0,  0,  0,  0, 70, 80 
B, 75, 48,B364,  1,  1,  1,  1,  1,  1, 60, 50 
B, 75, 49,B366,  0,  0,  0,  0,  0,  0, 70, 60 
B, 75, 50,B362,  1,  1,  1,  1,  0,  0, 50, 60 
B, 75, 51,B361,  1,  1,  1,  0,  0,  0, 50, 60 
B, 75, 52,B365,  0,  0,  0,  0,  0,  0, 50, 70 
B, 76,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 76,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 76,  3,B122,  0,  1,  1,  1,  1,  1, 50, 60 
B, 76,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B, 76,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 76,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 76,  7,B147,  1,  1,  1,  1,  1,  1, 70, 70 
B, 76,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 76,  9,B156,  1,  0,  0,  1,  1,  1, 50, 80 
B, 76, 10,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B, 76, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 76, 12,B164,  1,  0,  0,  0,  0,  0, 50, 50 
B, 76, 13,B166,  0,  0,  0,  0,  0,  0, 60, 70 
B, 76, 14,B167,  0,  0,  0,  0,  0,  0, 50, 70 
B, 76, 15,B165,  1,  0,  0,  0,  0,  0, 50, 60 
B, 76, 16,B305,  1,  1,  1,  1,  1,  1, 50, 90 
B, 76, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 76, 18,B302,  1,  1,  0,  0,  0,  0, 60, 60 
B, 76, 19,B301,  1,  1,  1,  1,  1,  1, 80, 60 
B, 76, 20,B304,  1,  1,  1,  1,  1,  1, 90,100 
B, 76, 21,B314,  0,  0,  1,  0,  0,  0, 50, 50 
B, 76, 22,B311,  1,  1,  1,  0,  1,  1, 80, 50 
B, 76, 23,B315,  1,  1,  1,  1,  1,  1, 60, 50 
B, 76, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 76, 25,B316,  0,  0,  1,  1,  0,  0, 50, 50 
B, 76, 26,B312,  0,  0,  1,  1,  0,  0, 50, 50 
B, 76, 27,B326,  0,  1,  0,  1,  0,  1,100, 70 
B, 76, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 76, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 76, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 76, 31,B325,  1,  1,  1,  1,  1,  1, 60, 60 
B, 76, 32,B324,  0,  0,  1,  1,  0,  0, 50, 50 
B, 76, 33,B335,  0,  0,  0,  0,  0,  0,100,100 
B, 76, 34,B332,  0,  0,  0,  0,  0,  0, 80, 70 
B, 76, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B, 76, 36,B331,  1,  1,  0,  1,  1,  1, 50, 50 
B, 76, 37,B334,  1,  1,  0,  1,  0,  0, 50, 50 
B, 76, 38,B342,  1,  1,  1,  1,  1,  0, 50, 60 
B, 76, 39,B346,  0,  0,  0,  0,  0,  0, 60, 60 
B, 76, 40,B344,  0,  0,  0,  0,  0,  0, 70, 70 
B, 76, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 76, 42,B343,  1,  1,  0,  0,  1,  1, 50, 50 
B, 76, 43,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 76, 44,B352,  0,  0,  0,  0,  0,  0, 80, 90 
B, 76, 45,B355,  1,  1,  1,  0,  0,  0, 50, 50 
B, 76, 46,B351,  1,  1,  1,  1,  0,  0, 50, 50 
B, 76, 47,B354,  1,  1,  1,  1,  1,  1, 50, 50 
B, 76, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 76, 49,B366,  1,  1,  1,  1,  0,  0, 80, 50 
B, 76, 50,B365,  0,  0,  0,  1,  0,  0, 50, 50 
B, 76, 51,B361,  0,  0,  0,  0,  0,  0, 50, 60 
B, 76, 52,B362,  0,  0,  0,  0,  0,  0, 60, 70 
B, 77,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 77,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 77,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 77,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 77,  7,B147,  1,  1,  1,  1,  1,  1, 70, 70 
B, 77,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 77,  9,B156,  1,  0,  1,  1,  1,  1, 50, 80 
B, 77, 10,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77, 11,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77, 12,B164,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77, 14,B167,  0,  0,  0,  0,  0,  0, 60, 60 
B, 77, 15,B165,  0,  0,  0,  0,  0,  0, 70, 80 
B, 77, 16,B305,  1,  1,  1,  1,  1,  1, 70, 90 
B, 77, 17,B303,  1,  1,  0,  0,  1,  1, 50, 50 
B, 77, 18,B302,  0,  1,  0,  0,  0,  0, 50, 60 
B, 77, 19,B301,  0,  0,  0,  0,  0,  0, 70, 80 
B, 77, 20,B304,  0,  0,  0,  0,  0,  0, 90,100 
B, 77, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77, 22,B311,  1,  1,  1,  0,  0,  0, 90, 90 
B, 77, 23,B315,  0,  0,  0,  0,  0,  0, 50, 60 
B, 77, 24,B313,  0,  0,  0,  0,  0,  0, 70, 70 
B, 77, 25,B316,  0,  0,  0,  0,  0,  0, 50, 60 
B, 77, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 77, 27,B326,  0,  1,  0,  1,  0,  1, 80, 50 
B, 77, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 77, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 77, 30,B322,  0,  0,  0,  0,  0,  0, 80, 80 
B, 77, 31,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 77, 32,B324,  0,  0,  0,  0,  0,  0, 50, 60 
B, 77, 33,B335,  1,  1,  1,  1,  1,  1, 50, 60 
B, 77, 34,B332,  0,  1,  0,  0,  0,  0, 70, 90 
B, 77, 35,B333,  0,  0,  0,  0,  0,  0, 70, 70 
B, 77, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B, 77, 37,B334,  0,  0,  0,  0,  0,  0, 50, 60 
B, 77, 38,B342,  0,  0,  0,  0,  0,  0, 50, 90 
B, 77, 39,B346,  1,  1,  0,  0,  0,  0, 60, 60 
B, 77, 40,B344,  1,  1,  1,  1,  1,  1, 50, 50 
B, 77, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 77, 42,B343,  0,  0,  1,  1,  0,  0, 50, 50 
B, 77, 43,B345,  1,  1,  1,  0,  0,  0, 50, 50 
B, 77, 44,B352,  0,  0,  0,  0,  0,  0, 80, 90 
B, 77, 45,B355,  1,  1,  1,  0,  0,  0, 50, 50 
B, 77, 46,B351,  1,  1,  1,  1,  1,  0, 50, 50 
B, 77, 47,B354,  1,  0,  1,  0,  1,  0, 50, 60 
B, 77, 48,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 77, 49,B366,  0,  0,  1,  0,  0,  0, 50, 60 
B, 77, 50,B362,  0,  0,  0,  0,  0,  0, 50, 70 
B, 77, 51,B361,  0,  0,  0,  0,  0,  0, 50, 60 
B, 77, 52,B365,  0,  0,  0,  0,  1,  0, 50, 70 
B, 78,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 78,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B, 78,  3,B122,  1,  1,  1,  1,  1,  1, 50, 70 
B, 78,  4,B136,  0,  0,  1,  1,  1,  1, 50, 80 
B, 78,  5,B137,  0,  0,  1,  1,  1,  1,100, 50 
B, 78,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 78,  7,B147,  0,  0,  0,  1,  1,  1, 50, 50 
B, 78,  8,B154,  0,  0,  0,  0,  0,  0, 50, 50 
B, 78,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 78, 10,B157,  0,  0,  0,  1,  1,  1, 50, 50 
B, 78, 11,B155,  0,  1,  0,  1,  1,  1, 50, 50 
B, 78, 12,B166,  0,  0,  0,  1,  1,  1, 50, 50 
B, 78, 13,B164,  1,  1,  1,  1,  1,  1, 50, 50 
B, 78, 14,B167,  1,  1,  1,  1,  1,  1, 60, 70 
B, 78, 15,B165,  1,  1,  1,  1,  1,  1, 50, 60 
B, 78, 16,B305,  0,  0,  0,  0,  0,  0, 50, 80 
B, 78, 17,B303,  1,  0,  1,  1,  1,  1, 50, 50 
B, 78, 18,B302,  0,  0,  0,  1,  1,  1, 50, 70 
B, 78, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 78, 20,B304,  0,  0,  0,  0,  0,  0, 70, 90 
B, 78, 21,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B, 78, 22,B311,  1,  1,  1,  1,  1,  1, 70,100 
B, 78, 23,B315,  1,  1,  1,  1,  1,  1, 60, 60 
B, 78, 24,B313,  0,  0,  0,  0,  0,  1, 50, 50 
B, 78, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 78, 26,B312,  1,  0,  0,  1,  1,  1, 50, 60 
B, 78, 27,B326,  0,  0,  0,  0,  0,  0, 70, 90 
B, 78, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 78, 29,B323,  0,  0,  0,  0,  0,  1, 50, 50 
B, 78, 30,B322,  0,  0,  0,  0,  1,  1, 70, 70 
B, 78, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 78, 32,B324,  0,  0,  0,  1,  1,  1, 50, 50 
B, 78, 33,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 78, 34,B332,  1,  1,  0,  0,  1,  1, 50, 70 
B, 78, 35,B333,  1,  1,  1,  1,  1,  1, 50, 80 
B, 78, 36,B331,  1,  1,  0,  0,  1,  1, 50, 50 
B, 78, 37,B334,  1,  1,  0,  0,  1,  1, 50, 60 
B, 78, 38,B342,  1,  1,  0,  0,  1,  1, 50, 70 
B, 78, 39,B346,  1,  1,  1,  0,  1,  1, 50, 70 
B, 78, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 78, 41,B341,  1,  1,  1,  1,  1,  1, 90, 50 
B, 78, 42,B343,  1,  1,  0,  0,  1,  1, 50, 50 
B, 78, 43,B345,  1,  1,  1,  1,  1,  1, 50, 60 
B, 78, 44,B352,  0,  1,  1,  1,  1,  1, 90, 80 
B, 78, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 78, 46,B351,  0,  0,  0,  0,  0,  1, 50, 50 
B, 78, 47,B354,  1,  1,  1,  1,  1,  1, 50, 60 
B, 78, 48,B364,  0,  0,  0,  0,  0,  0, 50, 90 
B, 78, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B, 78, 50,B362,  1,  1,  1,  1,  1,  1, 50, 70 
B, 78, 51,B361,  0,  0,  1,  1,  1,  1, 50, 70 
B, 78, 52,B365,  0,  0,  0,  0,  1,  1, 60, 50 
B, 79,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 79,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 79,  3,B122,  0,  0,  0,  0,  0,  0, 50, 70 
B, 79,  4,B136,  0,  0,  0,  0,  0,  0, 50, 60 
B, 79,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 79,  6,B146,  1,  1,  1,  1,  1,  1, 70, 70 
B, 79,  7,B147,  0,  0,  0,  0,  0,  0, 60, 60 
B, 79,  8,B154,  0,  0,  0,  0,  0,  0, 50, 50 
B, 79,  9,B156,  1,  0,  0,  0,  0,  0, 50, 80 
B, 79, 10,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B, 79, 11,B157,  0,  0,  0,  0,  0,  0, 50, 70 
B, 79, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 79, 13,B164,  0,  0,  0,  0,  0,  0, 80,100 
B, 79, 14,B167,  0,  0,  0,  0,  0,  0, 70, 80 
B, 79, 15,B165,  0,  0,  0,  0,  0,  0, 50, 60 
B, 79, 16,B305,  0,  0,  0,  0,  0,  0, 50, 60 
B, 79, 17,B303,  1,  0,  0,  0,  0,  0, 50, 50 
B, 79, 18,B302,  0,  0,  0,  0,  0,  0, 70, 80 
B, 79, 19,B301,  1,  1,  1,  0,  0,  0, 80, 80 
B, 79, 20,B304,  0,  0,  1,  1,  1,  1, 90,100 
B, 79, 21,B314,  1,  0,  0,  0,  0,  0, 50, 50 
B, 79, 22,B311,  1,  1,  1,  0,  0,  0,100,100 
B, 79, 23,B315,  1,  1,  1,  1,  1,  1, 50, 50 
B, 79, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 79, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 79, 26,B312,  1,  1,  1,  0,  0,  0, 50, 50 
B, 79, 27,B326,  0,  0,  0,  0,  0,  0, 70, 60 
B, 79, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 79, 29,B323,  1,  1,  1,  1,  0,  0, 50, 50 
B, 79, 30,B322,  0,  1,  0,  1,  0,  0, 60, 60 
B, 79, 31,B325,  0,  0,  0,  0,  0,  0, 50, 60 
B, 79, 32,B324,  0,  0,  0,  0,  0,  0, 50, 60 
B, 79, 33,B335,  0,  0,  0,  0,  0,  0, 90,100 
B, 79, 34,B332,  0,  0,  0,  0,  0,  0, 50, 80 
B, 79, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B, 79, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B, 79, 37,B334,  0,  0,  0,  0,  0,  0, 50, 60 
B, 79, 38,B342,  0,  0,  0,  0,  0,  0, 50, 90 
B, 79, 39,B346,  1,  1,  0,  0,  0,  0, 60, 70 
B, 79, 40,B344,  1,  1,  1,  0,  0,  0, 50, 70 
B, 79, 41,B341,  0,  0,  0,  0,  0,  0,100, 80 
B, 79, 42,B343,  0,  0,  1,  1,  0,  0, 50, 50 
B, 79, 43,B345,  1,  1,  1,  1,  1,  1, 80, 70 
B, 79, 44,B352,  0,  0,  1,  1,  1,  1,100,100 
B, 79, 45,B355,  0,  0,  0,  0,  0,  0, 90,100 
B, 79, 46,B351,  1,  1,  1,  1,  1,  0, 50, 50 
B, 79, 47,B354,  1,  1,  1,  1,  1,  0, 50, 50 
B, 79, 48,B364,  0,  0,  0,  0,  0,  0, 90,100 
B, 79, 49,B366,  0,  0,  1,  1,  0,  0, 60, 60 
B, 79, 50,B362,  1,  1,  1,  1,  0,  0, 60, 60 
B, 79, 51,B365,  1,  1,  1,  1,  0,  0, 50, 50 
B, 79, 52,B361,  1,  1,  1,  1,  0,  0, 50, 60 
B, 80,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 80,  2,B115,  0,  0,  0,  0,  0,  0,100,100 
B, 80,  3,B122,  0,  0,  0,  0,  0,  0, 50, 70 
B, 80,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 80,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 80,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 80,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 80,  8,B154,  0,  0,  0,  0,  0,  0, 70, 50 
B, 80,  9,B156,  1,  0,  0,  0,  0,  0, 50, 80 
B, 80, 10,B157,  0,  0,  0,  0,  0,  0, 50, 70 
B, 80, 11,B155,  1,  0,  0,  0,  0,  0, 50, 50 
B, 80, 12,B164,  0,  0,  0,  0,  0,  0, 70, 70 
B, 80, 13,B166,  1,  1,  0,  0,  0,  0, 50, 50 
B, 80, 14,B167,  1,  1,  1,  1,  1,  1, 60, 50 
B, 80, 15,B165,  0,  0,  0,  0,  0,  0,100,100 
B, 80, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 80, 17,B303,  1,  1,  0,  0,  0,  0, 50, 50 
B, 80, 18,B302,  1,  1,  1,  1,  1,  1, 50, 50 
B, 80, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 80, 20,B304,  0,  0,  0,  0,  0,  0,100, 90 
B, 80, 21,B314,  0,  1,  1,  0,  0,  0, 50, 50 
B, 80, 22,B311,  0,  0,  0,  0,  0,  0, 80,100 
B, 80, 23,B315,  0,  0,  0,  0,  0,  0, 70, 60 
B, 80, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 80, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 80, 26,B312,  0,  0,  0,  0,  0,  0, 50, 70 
B, 80, 27,B326,  1,  0,  1,  1,  1,  1, 80, 60 
B, 80, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 80, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 80, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 80, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 80, 32,B324,  1,  1,  1,  0,  0,  0, 50, 50 
B, 80, 33,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B, 80, 34,B332,  1,  1,  1,  1,  1,  1, 70, 60 
B, 80, 35,B333,  0,  0,  0,  0,  0,  0, 60, 70 
B, 80, 36,B331,  0,  0,  0,  1,  0,  0, 50, 50 
B, 80, 37,B334,  0,  0,  0,  1,  0,  0, 50, 50 
B, 80, 38,B342,  0,  0,  0,  1,  0,  0, 50, 80 
B, 80, 39,B346,  0,  0,  0,  1,  0,  0, 60, 70 
B, 80, 40,B344,  1,  1,  1,  1,  0,  0, 50, 50 
B, 80, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 80, 42,B343,  1,  1,  1,  1,  1,  0, 50, 50 
B, 80, 43,B345,  1,  1,  1,  1,  1,  0, 50, 50 
B, 80, 44,B352,  0,  0,  0,  0,  0,  0, 90,100 
B, 80, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 80, 46,B351,  0,  0,  0,  0,  0,  0, 50, 50 
B, 80, 47,B354,  1,  1,  1,  1,  1,  0, 50, 80 
B, 80, 48,B364,  0,  0,  0,  0,  0,  0,100,100 
B, 80, 49,B366,  1,  1,  0,  0,  0,  0, 50, 80 
B, 80, 50,B362,  0,  0,  0,  0,  0,  0, 60, 70 
B, 80, 51,B361,  1,  1,  1,  0,  0,  0, 50, 60 
B, 80, 52,B365,  0,  0,  0,  0,  0,  0, 50, 60 
B, 81,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 81,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 81,  3,B122,  0,  1,  0,  0,  0,  0, 50, 50 
B, 81,  4,B136,  1,  1,  1,  1,  1,  1, 60, 60 
B, 81,  5,B146,  1,  1,  1,  1,  1,  1,100,100 
B, 81,  6,B147,  0,  1,  1,  1,  1,  1, 50, 50 
B, 81,  7,B154,  1,  1,  1,  1,  1,  1, 90, 90 
B, 81,  8,B156,  0,  0,  0,  1,  1,  1, 50,100 
B, 81,  9,B155,  1,  0,  1,  1,  1,  1, 50, 60 
B, 81, 10,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 81, 11,B164,  0,  0,  0,  0,  0,  0, 50, 60 
B, 81, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 81, 13,B167,  1,  1,  1,  1,  1,  1, 80, 80 
B, 81, 14,B165,  1,  1,  1,  1,  1,  1, 80, 80 
B, 81, 15,B305,  0,  0,  0,  0,  0,  0, 50, 70 
B, 81, 16,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 81, 17,B302,  0,  0,  0,  0,  0,  0, 80, 60 
B, 81, 18,B301,  1,  1,  1,  1,  1,  1, 70, 70 
B, 81, 19,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B, 81, 20,B314,  0,  0,  0,  0,  1,  1, 50, 50 
B, 81, 21,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 81, 22,B315,  0,  0,  0,  0,  0,  0, 70, 60 
B, 81, 23,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 81, 24,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 81, 25,B312,  0,  0,  0,  0,  1,  1, 50, 50 
B, 81, 26,B326,  1,  0,  1,  0,  1,  0, 80, 70 
B, 81, 27,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 81, 28,B323,  1,  1,  0,  0,  1,  1, 50, 50 
B, 81, 29,B322,  0,  0,  0,  0,  0,  0, 60, 60 
B, 81, 30,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B, 81, 31,B324,  0,  0,  0,  0,  0,  0, 50, 50 
B, 81, 32,B335,  1,  1,  1,  1,  1,  1, 80, 80 
B, 81, 33,B332,  0,  1,  0,  0,  0,  0, 70, 90 
B, 81, 34,B333,  0,  0,  0,  0,  0,  0, 60, 70 
B, 81, 35,B331,  1,  1,  0,  0,  1,  1, 50, 50 
B, 81, 36,B334,  1,  1,  0,  0,  0,  0, 50, 50 
B, 81, 37,B342,  0,  0,  0,  0,  0,  0, 50, 50 
B, 81, 38,B346,  0,  0,  0,  0,  0,  0, 60, 60 
B, 81, 39,B344,  1,  1,  1,  1,  1,  1, 60, 70 
B, 81, 40,B341,  0,  0,  0,  0,  0,  0,100,100 
B, 81, 41,B343,  1,  1,  0,  0,  0,  1, 50, 50 
B, 81, 42,B345,  1,  1,  1,  0,  0,  0, 50, 50 
B, 81, 43,B352,  1,  1,  1,  1,  1,  1,100, 90 
B, 81, 44,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 81, 45,B351,  0,  0,  0,  0,  0,  0, 50, 60 
B, 81, 46,B354,  0,  0,  0,  0,  0,  0, 60, 70 
B, 81, 47,B364,  1,  1,  1,  1,  0,  0, 50, 50 
B, 81, 48,B366,  1,  1,  1,  0,  0,  0, 50, 60 
B, 81, 49,B361,  0,  0,  0,  0,  0,  0, 50, 60 
B, 81, 50,B365,  1,  1,  1,  1,  0,  0, 50, 50 
B, 81, 51,B362,  1,  1,  1,  0,  0,  0, 60, 60 
B, 82,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B, 82,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 82,  3,B122,  0,  0,  0,  0,  0,  0, 80, 90 
B, 82,  4,B136,  0,  0,  0,  0,  0,  0, 50, 80 
B, 82,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 82,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 82,  7,B147,  0,  0,  0,  0,  0,  0, 60, 80 
B, 82,  8,B154,  1,  1,  1,  0,  0,  0, 90, 70 
B, 82,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 82, 10,B157,  0,  0,  0,  0,  0,  0, 80, 90 
B, 82, 11,B155,  0,  0,  0,  0,  0,  0, 60, 70 
B, 82, 12,B166,  0,  0,  0,  0,  0,  0, 60, 60 
B, 82, 13,B164,  0,  0,  0,  0,  0,  0, 50, 50 
B, 82, 14,B167,  1,  1,  1,  1,  1,  1, 60, 50 
B, 82, 15,B165,  0,  0,  0,  0,  0,  0, 80, 90 
B, 82, 16,B305,  0,  0,  0,  0,  0,  0, 60, 60 
B, 82, 17,B303,  1,  1,  1,  1,  1,  1, 70, 70 
B, 82, 18,B302,  0,  0,  0,  0,  0,  0, 70, 80 
B, 82, 19,B301,  0,  0,  0,  0,  0,  0, 90, 80 
B, 82, 20,B304,  1,  0,  0,  0,  0,  0,100, 70 
B, 82, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 82, 22,B311,  1,  1,  1,  0,  0,  0,100,100 
B, 82, 23,B315,  0,  0,  0,  0,  0,  0, 80, 90 
B, 82, 24,B313,  1,  1,  1,  1,  1,  0, 90, 50 
B, 82, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 82, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 82, 27,B326,  0,  1,  0,  1,  0,  1, 50, 60 
B, 82, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 82, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 82, 30,B322,  1,  0,  0,  0,  0,  0, 50, 60 
B, 82, 31,B324,  0,  0,  0,  0,  0,  0, 50, 60 
B, 82, 32,B325,  1,  1,  1,  1,  1,  1, 70, 70 
B, 82, 33,B335,  0,  0,  0,  0,  0,  0, 80, 90 
B, 82, 34,B332,  1,  0,  0,  1,  0,  0, 80, 60 
B, 82, 35,B333,  0,  0,  0,  0,  0,  0, 60, 80 
B, 82, 36,B331,  1,  1,  0,  0,  0,  0, 50, 60 
B, 82, 37,B334,  0,  1,  0,  0,  0,  0, 50, 70 
B, 82, 38,B342,  1,  1,  0,  0,  0,  0, 50, 80 
B, 82, 39,B346,  0,  0,  0,  0,  0,  0, 60, 80 
B, 82, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 82, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 82, 42,B343,  0,  1,  0,  0,  0,  0, 50, 50 
B, 82, 43,B345,  0,  0,  0,  0,  0,  0, 70, 80 
B, 82, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 82, 45,B355,  0,  0,  0,  0,  0,  0, 90, 90 
B, 82, 46,B351,  1,  1,  1,  1,  1,  1, 80, 50 
B, 82, 47,B354,  0,  0,  0,  0,  0,  0, 70, 60 
B, 82, 48,B364,  1,  1,  1,  1,  1,  1,100, 60 
B, 82, 49,B366,  0,  1,  0,  0,  0,  0, 60, 60 
B, 82, 50,B362,  1,  1,  1,  1,  1,  1, 70, 60 
B, 82, 51,B365,  0,  0,  0,  0,  1,  0, 60, 70 
B, 82, 52,B361,  0,  0,  0,  0,  0,  0, 60, 70 
B, 83,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 83,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 83,  3,B122,  0,  1,  0,  0,  0,  0, 50, 60 
B, 83,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 83,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 83,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 83,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 83,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 83,  9,B156,  1,  1,  0,  0,  0,  0, 50,100 
B, 83, 10,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 11,B157,  0,  0,  0,  0,  0,  0, 80, 80 
B, 83, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 13,B164,  1,  1,  1,  1,  1,  1,100, 50 
B, 83, 14,B167,  0,  0,  0,  0,  0,  0, 70, 60 
B, 83, 15,B165,  0,  0,  0,  0,  0,  0, 50, 60 
B, 83, 16,B305,  0,  0,  0,  0,  0,  0, 50, 70 
B, 83, 17,B303,  0,  0,  0,  0,  0,  0, 60, 60 
B, 83, 18,B302,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 19,B301,  0,  0,  0,  0,  0,  0, 50, 70 
B, 83, 20,B304,  1,  1,  1,  1,  1,  1, 90,100 
B, 83, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 22,B311,  1,  0,  0,  0,  0,  0, 80,100 
B, 83, 23,B315,  0,  0,  0,  0,  0,  0, 70, 70 
B, 83, 24,B313,  1,  1,  1,  1,  1,  1, 70, 60 
B, 83, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 83, 27,B326,  0,  1,  0,  1,  0,  1, 70, 70 
B, 83, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 83, 30,B322,  0,  1,  0,  1,  0,  0, 50, 60 
B, 83, 31,B324,  1,  1,  0,  0,  0,  0, 50, 60 
B, 83, 32,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 33,B335,  1,  1,  1,  1,  1,  1, 60, 50 
B, 83, 34,B332,  0,  1,  0,  0,  0,  0, 50, 80 
B, 83, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B, 83, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B, 83, 37,B334,  0,  0,  0,  0,  0,  0, 50, 70 
B, 83, 38,B346,  0,  0,  0,  0,  0,  0, 50, 70 
B, 83, 39,B342,  1,  1,  0,  0,  0,  0, 50, 80 
B, 83, 40,B344,  1,  1,  1,  0,  0,  0, 50, 60 
B, 83, 41,B341,  1,  1,  1,  0,  1,  1, 90, 90 
B, 83, 42,B343,  0,  0,  1,  1,  0,  0, 50, 60 
B, 83, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 83, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 83, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 83, 46,B351,  0,  0,  1,  0,  0,  0, 50, 60 
B, 83, 47,B354,  0,  0,  0,  0,  0,  0, 50, 60 
B, 83, 48,B364,  0,  1,  1,  1,  1,  1, 50, 50 
B, 83, 49,B366,  0,  0,  0,  0,  0,  0, 50, 70 
B, 83, 50,B361,  0,  0,  0,  0,  0,  0, 50, 60 
B, 83, 51,B365,  0,  0,  0,  1,  0,  0, 50, 60 
B, 83, 52,B362,  0,  0,  0,  0,  0,  0, 50, 70 
B, 84,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 84,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 84,  3,B122,  0,  1,  0,  0,  0,  0, 50, 60 
B, 84,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B, 84,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 84,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 84,  7,B147,  1,  1,  1,  1,  1,  1, 70, 60 
B, 84,  8,B154,  0,  0,  0,  0,  0,  0, 50, 50 
B, 84,  9,B156,  1,  1,  1,  1,  1,  1, 50, 70 
B, 84, 10,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B, 84, 11,B157,  1,  1,  1,  1,  1,  1, 50, 70 
B, 84, 12,B164,  0,  0,  0,  0,  0,  0, 50, 50 
B, 84, 13,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 84, 14,B167,  1,  1,  1,  1,  1,  1, 80, 90 
B, 84, 15,B165,  0,  1,  1,  1,  1,  1, 50, 60 
B, 84, 16,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 84, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 84, 18,B302,  1,  1,  1,  1,  1,  1, 60, 90 
B, 84, 19,B301,  0,  0,  0,  0,  1,  1, 50, 60 
B, 84, 20,B304,  1,  1,  0,  0,  0,  0,100, 90 
B, 84, 21,B314,  1,  1,  1,  1,  1,  1,100,100 
B, 84, 22,B311,  1,  1,  1,  1,  1,  1, 70,100 
B, 84, 23,B315,  1,  1,  1,  1,  1,  1, 50, 70 
B, 84, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 84, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 84, 26,B312,  0,  1,  1,  1,  1,  1, 50, 50 
B, 84, 27,B326,  0,  1,  0,  1,  0,  1,100, 60 
B, 84, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 84, 29,B323,  0,  0,  1,  1,  1,  1, 50, 50 
B, 84, 30,B322,  1,  0,  1,  1,  1,  1, 80, 90 
B, 84, 31,B324,  0,  0,  1,  1,  1,  1, 50, 70 
B, 84, 32,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B, 84, 33,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 84, 34,B332,  0,  0,  0,  1,  1,  1, 50, 50 
B, 84, 35,B333,  1,  1,  1,  1,  1,  1, 50, 80 
B, 84, 36,B331,  1,  1,  0,  1,  1,  1, 50, 60 
B, 84, 37,B334,  0,  1,  0,  1,  1,  1, 50, 70 
B, 84, 38,B346,  0,  0,  0,  1,  1,  1, 60, 60 
B, 84, 39,B342,  1,  1,  0,  1,  1,  1, 50, 60 
B, 84, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 84, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 84, 42,B343,  1,  1,  0,  0,  1,  1, 50, 50 
B, 84, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 84, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 84, 45,B355,  1,  1,  1,  1,  1,  1, 50, 90 
B, 84, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 84, 47,B354,  0,  0,  0,  0,  0,  0, 50, 50 
B, 84, 48,B364,  0,  0,  0,  0,  0,  0, 50, 50 
B, 84, 49,B366,  0,  0,  0,  1,  1,  1, 50, 90 
B, 84, 50,B365,  1,  1,  1,  1,  1,  1, 60, 60 
B, 84, 51,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 84, 52,B361,  1,  1,  1,  1,  1,  1, 50, 80 
B, 85,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 85,  2,B115,  1,  1,  1,  1,  1,  1, 70, 50 
B, 85,  3,B122,  1,  1,  1,  1,  1,  1, 60, 70 
B, 85,  4,B136,  1,  1,  1,  1,  1,  1, 50, 60 
B, 85,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 85,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85,  8,B154,  1,  1,  1,  0,  0,  0, 50, 50 
B, 85,  9,B156,  0,  1,  1,  1,  1,  1, 50, 70 
B, 85, 10,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B, 85, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B, 85, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85, 13,B164,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85, 14,B167,  1,  1,  1,  1,  1,  1, 60, 70 
B, 85, 15,B165,  1,  1,  1,  1,  1,  1, 50, 60 
B, 85, 16,B305,  1,  0,  0,  1,  1,  1, 50, 50 
B, 85, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85, 18,B302,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85, 19,B301,  1,  1,  1,  1,  1,  1, 70, 70 
B, 85, 20,B304,  0,  0,  0,  0,  0,  0, 90,100 
B, 85, 21,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B, 85, 22,B311,  0,  0,  1,  1,  1,  1, 70,100 
B, 85, 23,B315,  0,  0,  0,  0,  0,  0, 60, 50 
B, 85, 24,B313,  1,  1,  1,  1,  1,  1, 60, 60 
B, 85, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 85, 27,B326,  1,  1,  1,  1,  1,  1, 80,100 
B, 85, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85, 29,B323,  1,  1,  1,  1,  1,  1, 50, 70 
B, 85, 30,B322,  1,  1,  1,  1,  1,  1, 50, 80 
B, 85, 31,B324,  1,  1,  1,  1,  1,  1, 50, 80 
B, 85, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 85, 33,B335,  0,  0,  0,  0,  0,  0, 90, 90 
B, 85, 34,B332,  0,  0,  0,  1,  1,  1, 60, 50 
B, 85, 35,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B, 85, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 85, 37,B334,  0,  1,  1,  1,  1,  1, 50, 70 
B, 85, 38,B342,  0,  1,  1,  1,  1,  1, 50, 70 
B, 85, 39,B344,  0,  0,  0,  0,  0,  1,100, 80 
B, 85, 40,B346,  1,  1,  1,  1,  1,  1, 50, 60 
B, 85, 41,B341,  1,  1,  1,  1,  1,  1, 80,100 
B, 85, 42,B343,  0,  0,  1,  1,  1,  1, 50, 50 
B, 85, 43,B345,  0,  0,  0,  1,  1,  1, 50, 50 
B, 85, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 85, 45,B355,  0,  0,  0,  1,  1,  1, 70, 70 
B, 85, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 85, 47,B354,  1,  1,  1,  1,  1,  1, 50, 60 
B, 85, 48,B364,  0,  0,  0,  0,  0,  0,100, 50 
B, 85, 49,B366,  1,  1,  1,  1,  1,  1, 50, 90 
B, 85, 50,B361,  0,  0,  0,  1,  1,  1, 50, 70 
B, 85, 51,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 85, 52,B365,  1,  1,  1,  1,  1,  1, 50, 70 
B, 86,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 86,  2,B115,  0,  0,  0,  0,  0,  0, 70, 60 
B, 86,  3,B122,  1,  0,  0,  0,  0,  0, 50, 70 
B, 86,  4,B136,  1,  1,  0,  0,  0,  0, 50, 60 
B, 86,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 86,  6,B146,  1,  1,  1,  1,  1,  1, 60, 60 
B, 86,  7,B147,  0,  0,  0,  0,  0,  0, 60, 70 
B, 86,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B, 86,  9,B156,  1,  0,  0,  0,  0,  0, 50, 80 
B, 86, 10,B155,  1,  1,  0,  0,  0,  0, 60, 60 
B, 86, 11,B157,  1,  1,  1,  0,  0,  0, 50, 70 
B, 86, 12,B164,  0,  0,  0,  0,  0,  0,100,100 
B, 86, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 86, 14,B167,  0,  0,  0,  0,  0,  0, 60, 70 
B, 86, 15,B165,  0,  0,  0,  0,  0,  0, 90,100 
B, 86, 16,B305,  1,  1,  1,  0,  1,  1, 50, 50 
B, 86, 17,B303,  0,  0,  0,  0,  0,  0, 60, 60 
B, 86, 18,B302,  0,  0,  0,  0,  0,  0, 50, 60 
B, 86, 19,B301,  1,  1,  0,  0,  0,  0, 70, 80 
B, 86, 20,B304,  0,  0,  0,  0,  0,  0,100, 90 
B, 86, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 86, 22,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 86, 23,B315,  1,  1,  1,  1,  1,  1, 70, 50 
B, 86, 24,B313,  0,  0,  0,  0,  0,  0, 60, 70 
B, 86, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 86, 26,B312,  1,  1,  1,  0,  0,  0, 80, 50 
B, 86, 27,B326,  1,  1,  1,  1,  0,  1, 90,100 
B, 86, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 86, 29,B323,  0,  0,  0,  0,  1,  1, 50, 50 
B, 86, 30,B322,  1,  1,  1,  1,  1,  1, 60, 70 
B, 86, 31,B324,  1,  1,  1,  0,  0,  0, 50, 50 
B, 86, 32,B325,  1,  1,  1,  1,  1,  0, 50, 60 
B, 86, 33,B335,  0,  0,  0,  0,  0,  0, 60, 70 
B, 86, 34,B332,  1,  0,  1,  1,  0,  0, 70, 60 
B, 86, 35,B333,  0,  0,  0,  0,  0,  0, 50, 60 
B, 86, 36,B331,  0,  0,  1,  1,  0,  0, 50, 50 
B, 86, 37,B334,  1,  1,  1,  1,  1,  0, 70, 50 
B, 86, 38,B346,  1,  1,  1,  1,  1,  0, 60, 70 
B, 86, 39,B342,  0,  0,  0,  0,  0,  0, 80, 90 
B, 86, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 86, 41,B341,  1,  1,  1,  1,  1,  1,100,100 
B, 86, 42,B343,  0,  0,  0,  1,  1,  0, 50, 60 
B, 86, 43,B345,  1,  1,  1,  1,  1,  0, 50, 50 
B, 86, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 86, 45,B355,  1,  1,  1,  1,  1,  1,100,100 
B, 86, 46,B351,  0,  0,  1,  1,  1,  1, 50, 50 
B, 86, 47,B354,  1,  1,  1,  1,  1,  1, 70, 60 
B, 86, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 86, 49,B366,  1,  1,  1,  1,  1,  1, 50, 50 
B, 86, 50,B365,  1,  1,  1,  1,  1,  1, 60, 60 
B, 86, 51,B362,  0,  0,  0,  1,  1,  0, 60, 60 
B, 86, 52,B361,  0,  0,  0,  1,  1,  0, 50, 60 
B, 87,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 87,  2,B115,  0,  1,  1,  1,  1,  1, 50, 50 
B, 87,  3,B122,  1,  1,  1,  1,  1,  1, 50, 50 
B, 87,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B, 87,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 87,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 87,  7,B147,  1,  1,  1,  1,  1,  1, 50, 70 
B, 87,  8,B154,  0,  0,  0,  0,  0,  0, 50, 60 
B, 87,  9,B156,  1,  1,  0,  1,  1,  1, 50,100 
B, 87, 10,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B, 87, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 87, 12,B166,  1,  1,  0,  1,  1,  1, 50, 50 
B, 87, 13,B164,  1,  0,  0,  0,  1,  1, 70, 60 
B, 87, 14,B167,  1,  1,  1,  1,  1,  1, 60, 70 
B, 87, 15,B165,  0,  0,  0,  1,  1,  1, 60, 60 
B, 87, 16,B305,  1,  1,  1,  1,  1,  1, 50, 60 
B, 87, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 87, 18,B302,  0,  1,  1,  1,  1,  1, 60, 80 
B, 87, 19,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B, 87, 20,B304,  1,  0,  0,  0,  0,  0, 90, 90 
B, 87, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 87, 22,B311,  0,  0,  0,  1,  1,  1, 80,100 
B, 87, 23,B315,  1,  1,  1,  1,  1,  1, 60, 50 
B, 87, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 87, 25,B316,  0,  0,  0,  0,  1,  1, 50, 50 
B, 87, 26,B312,  0,  0,  1,  1,  1,  1, 50, 50 
B, 87, 27,B326,  1,  0,  1,  0,  1,  1, 90,100 
B, 87, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 87, 29,B323,  0,  0,  0,  1,  1,  1, 60, 50 
B, 87, 30,B322,  1,  0,  1,  1,  1,  1, 80, 80 
B, 87, 31,B324,  1,  1,  1,  1,  1,  1, 80, 90 
B, 87, 32,B325,  0,  0,  0,  0,  0,  1, 50, 50 
B, 87, 33,B335,  1,  1,  1,  1,  1,  1, 50, 80 
B, 87, 34,B332,  1,  1,  1,  1,  1,  1, 60, 80 
B, 87, 35,B333,  0,  0,  0,  1,  1,  1, 50, 80 
B, 87, 36,B331,  1,  1,  1,  1,  1,  1, 90, 90 
B, 87, 37,B334,  1,  1,  1,  1,  1,  1, 50, 70 
B, 87, 38,B346,  1,  1,  1,  1,  1,  1, 50, 70 
B, 87, 39,B342,  1,  1,  1,  1,  1,  1, 50, 80 
B, 87, 40,B344,  1,  1,  1,  1,  1,  1, 50, 50 
B, 87, 41,B341,  0,  0,  0,  0,  0,  0,100, 50 
B, 87, 42,B343,  0,  0,  1,  1,  1,  1, 50, 50 
B, 87, 43,B345,  0,  0,  0,  1,  1,  1, 50, 70 
B, 87, 44,B352,  0,  0,  0,  0,  0,  1,100, 90 
B, 87, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 87, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 87, 47,B354,  0,  0,  0,  0,  0,  1, 60, 60 
B, 87, 48,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 87, 49,B366,  1,  1,  1,  1,  1,  1, 50, 80 
B, 87, 50,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B, 87, 51,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 87, 52,B365,  0,  0,  0,  1,  1,  1, 50, 60 
B, 88,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B, 88,  2,B115,  1,  1,  1,  1,  1,  1, 60, 70 
B, 88,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 88,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B, 88,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 88,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 88,  7,B147,  1,  1,  1,  1,  1,  1, 60, 70 
B, 88,  8,B154,  0,  0,  0,  0,  0,  0, 80, 60 
B, 88,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 88, 10,B157,  0,  0,  0,  1,  1,  1,100, 60 
B, 88, 11,B155,  1,  1,  1,  1,  1,  1, 60, 70 
B, 88, 12,B164,  1,  1,  1,  1,  1,  1, 50, 70 
B, 88, 13,B166,  0,  1,  1,  1,  1,  1, 50, 50 
B, 88, 14,B167,  0,  0,  0,  0,  0,  0, 70, 60 
B, 88, 15,B165,  0,  0,  1,  1,  1,  1, 50, 70 
B, 88, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 88, 17,B303,  0,  0,  0,  1,  1,  1, 50, 50 
B, 88, 18,B302,  0,  0,  0,  0,  1,  1, 60, 60 
B, 88, 19,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B, 88, 20,B304,  0,  0,  1,  0,  0,  0,100, 90 
B, 88, 21,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B, 88, 22,B311,  1,  1,  1,  1,  1,  1, 90,100 
B, 88, 23,B315,  1,  1,  1,  1,  1,  1, 80, 90 
B, 88, 24,B313,  0,  0,  0,  0,  0,  1, 50, 50 
B, 88, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 88, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B, 88, 27,B326,  1,  1,  1,  1,  1,  1, 80, 60 
B, 88, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 88, 29,B323,  1,  1,  1,  1,  1,  1, 70, 80 
B, 88, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B, 88, 31,B324,  1,  1,  1,  1,  1,  1, 50, 60 
B, 88, 32,B325,  0,  0,  0,  1,  1,  1, 50, 60 
B, 88, 33,B335,  1,  1,  1,  1,  1,  1, 70, 90 
B, 88, 34,B332,  0,  1,  1,  1,  1,  1,100, 70 
B, 88, 35,B333,  0,  0,  0,  0,  1,  1, 50, 90 
B, 88, 36,B331,  1,  1,  1,  1,  1,  1, 50, 50 
B, 88, 37,B334,  0,  1,  1,  1,  1,  1, 50, 60 
B, 88, 38,B342,  0,  1,  1,  1,  1,  1, 50, 50 
B, 88, 39,B344,  1,  1,  1,  1,  1,  1, 50, 60 
B, 88, 40,B346,  0,  0,  1,  1,  1,  1, 50, 80 
B, 88, 41,B341,  1,  1,  1,  1,  1,  1, 90, 80 
B, 88, 42,B343,  1,  1,  1,  1,  1,  1, 50, 60 
B, 88, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B, 88, 44,B352,  0,  1,  1,  1,  1,  1, 90, 90 
B, 88, 45,B355,  0,  0,  0,  1,  1,  1, 50, 50 
B, 88, 46,B351,  0,  0,  0,  0,  1,  1, 50, 50 
B, 88, 47,B354,  1,  1,  1,  1,  1,  1, 50, 80 
B, 88, 48,B364,  0,  0,  0,  0,  0,  0,100, 90 
B, 88, 49,B366,  0,  0,  0,  0,  1,  1, 90, 80 
B, 88, 50,B365,  0,  0,  0,  0,  1,  1, 50, 60 
B, 88, 51,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B, 88, 52,B362,  1,  1,  1,  1,  1,  1, 60, 80 
B, 89,  1,B101,  0,  0,  0,  0,  0,  0, 70,  0 
B, 89,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89,  3,B122,  0,  0,  0,  0,  0,  0, 90, 90 
B, 89,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 89,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89,  8,B154,  0,  0,  1,  1,  1,  1, 50, 50 
B, 89,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 89, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 89, 11,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B, 89, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 13,B164,  0,  0,  0,  0,  0,  0, 70, 50 
B, 89, 14,B167,  0,  0,  0,  0,  0,  0, 50, 70 
B, 89, 15,B165,  1,  0,  0,  0,  0,  0, 50, 80 
B, 89, 16,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 89, 17,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 18,B302,  0,  0,  0,  0,  0,  0, 80, 80 
B, 89, 19,B301,  0,  0,  0,  0,  0,  0, 80, 80 
B, 89, 20,B304,  0,  1,  1,  1,  1,  1, 90, 90 
B, 89, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 22,B311,  1,  1,  1,  0,  0,  0, 80,100 
B, 89, 23,B315,  1,  1,  1,  1,  1,  1,100,100 
B, 89, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 89, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 89, 26,B312,  0,  1,  1,  1,  0,  0, 50, 60 
B, 89, 27,B326,  0,  0,  0,  0,  1,  0, 50, 50 
B, 89, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 30,B322,  0,  0,  1,  0,  0,  0, 60, 60 
B, 89, 31,B324,  1,  0,  0,  0,  0,  0, 50, 60 
B, 89, 32,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 33,B335,  0,  0,  0,  0,  0,  0, 60, 70 
B, 89, 34,B332,  1,  1,  1,  0,  0,  0, 80, 60 
B, 89, 35,B333,  0,  0,  0,  0,  0,  0, 50, 70 
B, 89, 36,B331,  0,  0,  0,  0,  0,  0, 60, 70 
B, 89, 37,B334,  0,  0,  0,  0,  0,  0, 80, 80 
B, 89, 38,B346,  0,  0,  0,  0,  0,  0, 50, 60 
B, 89, 39,B342,  1,  1,  1,  0,  0,  0, 70, 60 
B, 89, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 41,B341,  0,  0,  0,  0,  0,  0, 80, 80 
B, 89, 42,B343,  0,  0,  1,  0,  1,  0, 50, 50 
B, 89, 43,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 89, 44,B352,  0,  0,  0,  0,  0,  0, 90, 80 
B, 89, 45,B355,  1,  1,  1,  0,  0,  0, 50, 50 
B, 89, 46,B351,  1,  1,  1,  0,  0,  0, 50, 50 
B, 89, 47,B354,  0,  0,  0,  0,  0,  0, 50, 70 
B, 89, 48,B364,  0,  0,  0,  0,  0,  0, 90, 90 
B, 89, 49,B366,  0,  0,  0,  0,  0,  0, 80, 90 
B, 89, 50,B361,  1,  1,  1,  0,  0,  0, 50, 70 
B, 89, 51,B362,  0,  0,  0,  0,  0,  0, 80, 80 
B, 89, 52,B365,  0,  0,  0,  0,  0,  0, 50, 60 
B, 90,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 90,  2,B115,  0,  0,  0,  0,  0,  0,100,100 
B, 90,  3,B122,  0,  0,  0,  0,  0,  0, 70, 90 
B, 90,  4,B136,  0,  0,  0,  0,  0,  0, 50, 70 
B, 90,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 90,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 90,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 90,  8,B154,  1,  1,  1,  1,  1,  1, 50, 50 
B, 90,  9,B156,  0,  0,  0,  0,  0,  0,100,100 
B, 90, 10,B155,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 11,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B, 90, 12,B164,  0,  0,  0,  0,  0,  0,100,100 
B, 90, 13,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 90, 14,B167,  1,  1,  1,  1,  1,  1, 90, 90 
B, 90, 15,B165,  0,  0,  0,  0,  0,  0,100,100 
B, 90, 16,B305,  1,  1,  1,  1,  1,  1, 50, 60 
B, 90, 17,B303,  0,  0,  0,  0,  0,  0,100,100 
B, 90, 18,B302,  1,  1,  1,  1,  1,  1, 90, 80 
B, 90, 19,B301,  1,  1,  1,  1,  1,  1,100, 50 
B, 90, 20,B304,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 21,B314,  0,  0,  1,  1,  0,  0, 50, 50 
B, 90, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 23,B315,  0,  0,  1,  1,  1,  0, 70, 50 
B, 90, 24,B313,  0,  0,  0,  0,  0,  0,100, 80 
B, 90, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 90, 26,B312,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 27,B326,  0,  0,  0,  0,  1,  0, 50, 50 
B, 90, 28,B321,  1,  1,  1,  1,  1,  0, 50, 50 
B, 90, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 30,B322,  0,  1,  1,  1,  1,  0, 60, 70 
B, 90, 31,B324,  1,  1,  1,  1,  1,  1, 60, 60 
B, 90, 32,B325,  0,  0,  0,  0,  0,  0, 50, 60 
B, 90, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 35,B333,  0,  0,  0,  0,  0,  0, 60, 70 
B, 90, 36,B331,  1,  1,  1,  1,  1,  1, 90, 90 
B, 90, 37,B334,  0,  0,  0,  1,  1,  0, 70, 70 
B, 90, 38,B346,  1,  1,  1,  1,  1,  1, 60, 60 
B, 90, 39,B342,  0,  0,  0,  1,  1,  0, 80, 50 
B, 90, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 41,B341,  0,  1,  1,  1,  1,  1, 50, 90 
B, 90, 42,B343,  1,  1,  1,  1,  1,  0, 60, 70 
B, 90, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B, 90, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 90, 45,B355,  0,  0,  0,  1,  1,  1, 50, 50 
B, 90, 46,B351,  1,  1,  1,  1,  1,  1, 90, 60 
B, 90, 47,B354,  0,  0,  0,  0,  1,  0, 50, 60 
B, 90, 48,B364,  0,  0,  0,  0,  0,  0,100,100 
B, 90, 49,B366,  0,  0,  0,  0,  1,  1, 90,100 
B, 90, 50,B365,  1,  1,  1,  1,  1,  1, 50, 50 
B, 90, 51,B362,  0,  0,  0,  0,  0,  0, 70, 80 
B, 90, 52,B361,  1,  1,  1,  1,  1,  1, 60, 60 
B, 91,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 91,  2,B115,  1,  0,  0,  0,  0,  0, 60, 50 
B, 91,  3,B122,  0,  0,  0,  0,  0,  0, 50, 70 
B, 91,  4,B136,  0,  0,  0,  0,  0,  0, 90, 90 
B, 91,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 91,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 91,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 91,  8,B154,  0,  1,  1,  1,  1,  1, 50, 50 
B, 91,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 91, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 91, 11,B157,  1,  1,  1,  0,  0,  0, 50, 80 
B, 91, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 91, 13,B164,  1,  1,  1,  0,  0,  0, 50, 70 
B, 91, 14,B167,  0,  0,  0,  0,  0,  0, 50, 50 
B, 91, 15,B165,  0,  0,  0,  0,  0,  0, 60, 80 
B, 91, 16,B305,  0,  0,  0,  0,  0,  0, 50, 80 
B, 91, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 91, 18,B302,  0,  0,  0,  0,  0,  0, 60, 90 
B, 91, 19,B301,  1,  1,  1,  1,  1,  1, 80, 50 
B, 91, 20,B304,  0,  0,  0,  1,  1,  1,100, 90 
B, 91, 21,B314,  1,  1,  1,  0,  0,  0, 50, 50 
B, 91, 22,B311,  0,  0,  0,  0,  0,  0,100,100 
B, 91, 23,B315,  0,  0,  0,  0,  0,  0, 90, 90 
B, 91, 24,B313,  0,  0,  0,  0,  0,  0, 80, 80 
B, 91, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 91, 26,B312,  0,  0,  0,  0,  0,  0, 50, 70 
B, 91, 27,B326,  0,  1,  0,  1,  0,  0, 70, 50 
B, 91, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 91, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B, 91, 30,B322,  0,  0,  0,  1,  0,  0, 80, 80 
B, 91, 31,B324,  0,  0,  0,  0,  0,  0, 50, 70 
B, 91, 32,B325,  1,  1,  1,  1,  1,  0, 80, 50 
B, 91, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 91, 34,B332,  1,  1,  1,  1,  0,  0, 80, 70 
B, 91, 35,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B, 91, 36,B331,  1,  1,  1,  0,  0,  0, 50, 50 
B, 91, 37,B334,  0,  1,  1,  1,  0,  0, 50, 70 
B, 91, 38,B342,  0,  0,  1,  1,  0,  0, 50, 60 
B, 91, 39,B344,  1,  1,  1,  1,  1,  1, 50, 50 
B, 91, 40,B346,  1,  1,  1,  1,  1,  0, 50, 70 
B, 91, 41,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B, 91, 42,B343,  1,  1,  1,  1,  0,  0, 50, 50 
B, 91, 43,B345,  0,  0,  0,  1,  0,  0, 50, 60 
B, 91, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 91, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 91, 46,B351,  1,  1,  1,  1,  1,  1, 50, 50 
B, 91, 47,B354,  0,  0,  0,  0,  0,  0, 60, 70 
B, 91, 48,B364,  0,  0,  0,  0,  0,  0, 50, 70 
B, 91, 49,B366,  1,  1,  1,  1,  1,  0, 50, 60 
B, 91, 50,B361,  1,  1,  1,  1,  1,  0, 50, 60 
B, 91, 51,B362,  0,  0,  0,  0,  0,  0, 60, 70 
B, 91, 52,B365,  1,  1,  1,  1,  1,  0, 50, 50 
B, 92,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 92,  2,B115,  1,  1,  1,  1,  1,  1, 50, 80 
B, 92,  3,B122,  1,  1,  1,  1,  1,  1, 50, 80 
B, 92,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B, 92,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 92,  6,B146,  0,  0,  1,  1,  1,  1, 50, 50 
B, 92,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 92,  8,B154,  1,  1,  1,  1,  1,  1, 90,100 
B, 92,  9,B156,  0,  0,  0,  1,  1,  1, 50,100 
B, 92, 10,B155,  0,  0,  0,  1,  1,  1, 50, 60 
B, 92, 11,B157,  0,  0,  0,  1,  1,  1, 50,100 
B, 92, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 92, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B, 92, 14,B167,  0,  0,  0,  0,  0,  0, 80, 50 
B, 92, 15,B165,  1,  0,  0,  1,  1,  1, 60, 70 
B, 92, 16,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 92, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B, 92, 18,B302,  1,  1,  1,  1,  1,  1, 90, 90 
B, 92, 19,B301,  0,  0,  0,  0,  0,  0, 80, 50 
B, 92, 20,B304,  0,  0,  0,  0,  0,  0,100,100 
B, 92, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 92, 22,B311,  1,  1,  1,  1,  1,  1, 90,100 
B, 92, 23,B315,  1,  1,  1,  1,  1,  1, 80, 90 
B, 92, 24,B313,  1,  1,  1,  1,  1,  1,100,100 
B, 92, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 92, 26,B312,  0,  1,  1,  1,  1,  1, 50, 50 
B, 92, 27,B326,  1,  1,  1,  1,  0,  1,100, 80 
B, 92, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B, 92, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 92, 30,B322,  0,  1,  1,  0,  1,  1, 50, 50 
B, 92, 31,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 92, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 92, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B, 92, 34,B332,  0,  0,  1,  1,  1,  1, 90, 60 
B, 92, 35,B333,  0,  0,  0,  0,  0,  1, 50, 60 
B, 92, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 92, 37,B334,  0,  0,  1,  1,  1,  1, 50, 60 
B, 92, 38,B346,  0,  0,  0,  0,  1,  1, 60, 70 
B, 92, 39,B342,  0,  0,  1,  1,  1,  1, 50, 80 
B, 92, 40,B344,  1,  1,  1,  0,  1,  1, 50, 50 
B, 92, 41,B341,  1,  1,  1,  1,  1,  1,100, 90 
B, 92, 42,B343,  0,  1,  1,  1,  1,  1, 50, 50 
B, 92, 43,B345,  1,  1,  1,  1,  1,  1, 50, 80 
B, 92, 44,B352,  1,  1,  1,  1,  1,  1,100, 90 
B, 92, 45,B355,  0,  0,  0,  0,  0,  1, 80, 50 
B, 92, 46,B351,  1,  1,  1,  1,  1,  1, 70, 70 
B, 92, 47,B354,  1,  1,  1,  1,  1,  1, 50, 60 
B, 92, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B, 92, 49,B366,  0,  0,  1,  1,  1,  1, 90,100 
B, 92, 50,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B, 92, 51,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 92, 52,B362,  0,  0,  0,  0,  1,  1, 50, 60 
B, 93,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 93,  2,B115,  1,  1,  1,  1,  1,  1, 50, 80 
B, 93,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B, 93,  4,B136,  0,  1,  1,  1,  1,  1, 50, 70 
B, 93,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 93,  6,B146,  0,  0,  0,  0,  0,  0, 70, 50 
B, 93,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 93,  8,B154,  0,  0,  0,  0,  0,  0, 80, 80 
B, 93,  9,B156,  0,  0,  0,  0,  0,  0, 50,100 
B, 93, 10,B155,  1,  1,  1,  1,  1,  1,100,100 
B, 93, 11,B157,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 12,B166,  0,  0,  0,  0,  0,  0, 60, 70 
B, 93, 13,B164,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B, 93, 15,B165,  1,  1,  1,  1,  1,  1, 80, 70 
B, 93, 16,B305,  1,  1,  1,  1,  1,  1,100,100 
B, 93, 17,B303,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 18,B302,  1,  0,  1,  0,  0,  0, 90, 70 
B, 93, 19,B301,  0,  0,  0,  0,  0,  0, 70, 80 
B, 93, 20,B304,  1,  0,  0,  0,  0,  0,100, 50 
B, 93, 21,B314,  1,  1,  1,  0,  0,  0, 50, 50 
B, 93, 22,B311,  0,  0,  0,  0,  0,  0, 90,100 
B, 93, 23,B315,  1,  1,  1,  0,  0,  0, 70, 60 
B, 93, 24,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B, 93, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 93, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B, 93, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B, 93, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 93, 29,B323,  0,  0,  0,  0,  0,  0, 50, 60 
B, 93, 30,B322,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 31,B324,  1,  1,  1,  1,  1,  1, 60, 50 
B, 93, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 93, 33,B335,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 34,B332,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 35,B333,  1,  1,  1,  1,  1,  1, 80, 50 
B, 93, 36,B331,  1,  1,  1,  1,  1,  1, 60, 50 
B, 93, 37,B334,  0,  0,  1,  1,  0,  0, 60, 70 
B, 93, 38,B346,  1,  1,  1,  1,  0,  0, 70, 80 
B, 93, 39,B342,  0,  1,  1,  1,  0,  0, 60, 60 
B, 93, 40,B344,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 41,B341,  0,  0,  0,  0,  0,  0, 50, 60 
B, 93, 42,B343,  0,  0,  1,  1,  0,  0, 50, 50 
B, 93, 43,B345,  0,  0,  0,  0,  0,  0, 50, 70 
B, 93, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B, 93, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 93, 46,B351,  0,  0,  0,  0,  0,  0, 60, 70 
B, 93, 47,B354,  0,  1,  1,  1,  1,  0,100, 50 
B, 93, 48,B364,  0,  0,  0,  0,  0,  0, 60, 90 
B, 93, 49,B366,  1,  1,  0,  0,  0,  0, 50, 80 
B, 93, 50,B362,  1,  1,  1,  1,  1,  0, 60, 60 
B, 93, 51,B361,  1,  1,  1,  0,  0,  0, 50, 60 
B, 93, 52,B365,  0,  0,  0,  0,  1,  0, 50, 60 
B, 94,  1,B101,  0,  0,  0,  0,  0,  0, 70,  0 
B, 94,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 94,  3,B122,  0,  0,  0,  0,  0,  0, 90, 90 
B, 94,  4,B136,  0,  0,  0,  0,  0,  0, 50, 70 
B, 94,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 94,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 94,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 94,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B, 94,  9,B156,  1,  0,  0,  0,  0,  0, 50, 70 
B, 94, 10,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B, 94, 11,B157,  0,  0,  0,  0,  0,  0, 80, 80 
B, 94, 12,B164,  0,  0,  0,  0,  0,  0, 90, 70 
B, 94, 13,B166,  0,  0,  0,  0,  0,  0, 60, 70 
B, 94, 14,B167,  0,  0,  0,  0,  0,  0, 70, 90 
B, 94, 15,B165,  1,  1,  0,  0,  0,  0, 50, 70 
B, 94, 16,B303,  1,  0,  0,  0,  0,  0, 50, 50 
B, 94, 17,B305,  0,  0,  0,  0,  0,  0, 50, 80 
B, 94, 18,B302,  0,  0,  0,  0,  0,  0, 80, 90 
B, 94, 19,B301,  0,  0,  0,  0,  0,  0, 70, 80 
B, 94, 20,B304,  0,  1,  1,  1,  1,  1, 80, 80 
B, 94, 21,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 94, 22,B311,  0,  0,  0,  0,  0,  0, 80,100 
B, 94, 23,B315,  1,  1,  1,  1,  1,  0, 70, 70 
B, 94, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B, 94, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 94, 26,B312,  0,  0,  0,  0,  0,  0, 50, 60 
B, 94, 27,B326,  0,  1,  0,  1,  0,  1, 50, 50 
B, 94, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 94, 29,B323,  0,  0,  0,  0,  0,  0, 80, 80 
B, 94, 30,B322,  0,  1,  0,  1,  0,  0, 80, 70 
B, 94, 31,B324,  0,  0,  0,  1,  0,  0, 50, 50 
B, 94, 32,B325,  0,  0,  0,  0,  0,  0, 60, 70 
B, 94, 33,B335,  0,  0,  0,  0,  0,  0, 90, 90 
B, 94, 34,B332,  1,  1,  0,  1,  0,  0, 70, 50 
B, 94, 35,B333,  0,  0,  0,  0,  0,  0, 70, 80 
B, 94, 36,B331,  1,  1,  1,  1,  0,  0, 50, 50 
B, 94, 37,B334,  1,  1,  0,  1,  0,  0, 50, 50 
B, 94, 38,B342,  0,  0,  0,  1,  0,  0, 60, 90 
B, 94, 39,B344,  0,  0,  0,  0,  0,  0, 70, 80 
B, 94, 40,B346,  1,  1,  1,  1,  0,  0, 60, 70 
B, 94, 41,B341,  0,  0,  0,  0,  0,  0, 90, 90 
B, 94, 42,B343,  1,  0,  1,  0,  1,  0, 50, 50 
B, 94, 43,B345,  0,  0,  0,  0,  0,  0, 60, 70 
B, 94, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B, 94, 45,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 94, 46,B351,  0,  0,  0,  0,  0,  0, 50, 60 
B, 94, 47,B354,  1,  1,  1,  1,  1,  0, 70, 70 
B, 94, 48,B364,  0,  0,  0,  0,  0,  0, 90, 90 
B, 94, 49,B366,  0,  0,  0,  0,  0,  0, 90,100 
B, 94, 50,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B, 94, 51,B365,  0,  0,  0,  0,  0,  0, 60, 70 
B, 94, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 95,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 95,  2,B115,  1,  0,  0,  0,  0,  0, 50, 50 
B, 95,  3,B122,  0,  0,  0,  0,  0,  0, 80, 90 
B, 95,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B, 95,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 95,  6,B146,  1,  1,  1,  1,  1,  1, 70, 70 
B, 95,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 95,  8,B154,  1,  1,  1,  1,  1,  1, 50, 50 
B, 95,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 95, 10,B155,  0,  0,  0,  0,  0,  0, 60, 50 
B, 95, 11,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B, 95, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 95, 13,B164,  0,  0,  0,  0,  0,  0, 80, 80 
B, 95, 14,B167,  1,  1,  1,  1,  1,  1, 60, 50 
B, 95, 15,B165,  1,  1,  1,  1,  1,  1, 70, 60 
B, 95, 16,B305,  1,  1,  1,  1,  1,  1, 50, 50 
B, 95, 17,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 95, 18,B302,  1,  1,  1,  1,  1,  1, 70, 70 
B, 95, 19,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B, 95, 20,B304,  1,  0,  0,  0,  0,  0, 90,100 
B, 95, 21,B314,  0,  0,  0,  0,  1,  1, 50, 50 
B, 95, 22,B311,  0,  0,  0,  0,  1,  1,100, 80 
B, 95, 23,B315,  1,  1,  1,  1,  1,  1, 60, 60 
B, 95, 24,B313,  0,  1,  1,  1,  1,  1, 50, 60 
B, 95, 25,B316,  1,  1,  1,  1,  1,  1, 60, 60 
B, 95, 26,B312,  1,  1,  1,  1,  1,  1, 70, 80 
B, 95, 27,B326,  1,  1,  1,  1,  1,  1, 70, 70 
B, 95, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B, 95, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B, 95, 30,B322,  1,  1,  1,  1,  1,  1, 50, 50 
B, 95, 31,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 95, 32,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B, 95, 33,B335,  1,  1,  1,  1,  1,  1, 60, 80 
B, 95, 34,B332,  1,  1,  1,  1,  1,  1, 70, 90 
B, 95, 35,B333,  0,  0,  0,  1,  1,  1, 50, 60 
B, 95, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 95, 37,B334,  1,  1,  1,  1,  1,  1, 60, 70 
B, 95, 38,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B, 95, 39,B342,  1,  1,  1,  1,  1,  1, 60, 80 
B, 95, 40,B344,  1,  1,  1,  1,  1,  1, 80, 80 
B, 95, 41,B341,  1,  1,  1,  1,  1,  1, 80, 90 
B, 95, 42,B343,  0,  0,  1,  1,  1,  1, 50, 50 
B, 95, 43,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B, 95, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 95, 45,B355,  1,  1,  1,  1,  1,  1, 80, 80 
B, 95, 46,B351,  0,  0,  1,  1,  1,  1, 50, 60 
B, 95, 47,B354,  1,  1,  1,  1,  1,  1, 70, 80 
B, 95, 48,B364,  1,  1,  1,  1,  1,  1, 80,100 
B, 95, 49,B366,  1,  1,  1,  1,  1,  1, 90,100 
B, 95, 50,B361,  0,  0,  0,  1,  1,  1, 50, 70 
B, 95, 51,B365,  1,  1,  1,  1,  1,  1, 50, 70 
B, 95, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 96,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 96,  2,B115,  0,  0,  0,  0,  0,  0, 70, 80 
B, 96,  3,B122,  0,  0,  0,  0,  0,  0, 90,100 
B, 96,  4,B136,  0,  0,  0,  0,  0,  0, 50, 80 
B, 96,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B, 96,  6,B146,  0,  0,  0,  0,  0,  0, 60, 70 
B, 96,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B, 96,  8,B154,  1,  1,  0,  0,  0,  0, 60, 80 
B, 96,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B, 96, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B, 96, 11,B157,  0,  0,  0,  0,  0,  0, 50, 90 
B, 96, 12,B166,  1,  0,  0,  0,  0,  0, 50, 50 
B, 96, 13,B164,  1,  1,  1,  0,  0,  0, 50, 80 
B, 96, 14,B167,  1,  1,  1,  1,  1,  1, 70, 60 
B, 96, 15,B165,  1,  1,  1,  1,  0,  0, 60, 50 
B, 96, 16,B305,  1,  1,  1,  1,  1,  1, 80, 60 
B, 96, 17,B303,  0,  0,  0,  0,  0,  0, 70, 70 
B, 96, 18,B302,  1,  1,  1,  1,  0,  0, 80, 70 
B, 96, 19,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B, 96, 20,B304,  1,  1,  1,  1,  1,  1, 90,100 
B, 96, 21,B311,  1,  1,  1,  1,  0,  0,100,100 
B, 96, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 96, 23,B315,  0,  0,  0,  0,  0,  0, 70, 80 
B, 96, 24,B313,  1,  1,  1,  1,  1,  0, 50, 50 
B, 96, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 96, 26,B312,  0,  1,  1,  1,  0,  0, 50, 60 
B, 96, 27,B326,  1,  1,  1,  1,  1,  1, 50, 70 
B, 96, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 96, 29,B323,  1,  1,  1,  1,  1,  0, 50, 50 
B, 96, 30,B322,  1,  1,  1,  1,  0,  0, 80, 80 
B, 96, 31,B324,  1,  1,  1,  1,  0,  0, 50, 50 
B, 96, 32,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B, 96, 33,B335,  1,  1,  1,  1,  1,  1, 80, 70 
B, 96, 34,B332,  0,  1,  1,  1,  1,  0, 60, 70 
B, 96, 35,B333,  0,  0,  0,  1,  1,  0, 50, 60 
B, 96, 36,B331,  0,  0,  1,  1,  0,  0, 50, 50 
B, 96, 37,B334,  1,  0,  1,  1,  1,  0, 50, 50 
B, 96, 38,B346,  1,  1,  1,  1,  1,  0, 70, 70 
B, 96, 39,B342,  0,  0,  0,  1,  1,  0, 60, 70 
B, 96, 40,B344,  0,  0,  0,  0,  0,  0, 70, 80 
B, 96, 41,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B, 96, 42,B343,  1,  1,  1,  1,  0,  0, 50, 50 
B, 96, 43,B345,  0,  0,  0,  1,  0,  0, 60, 70 
B, 96, 44,B352,  0,  0,  0,  0,  0,  0, 90, 90 
B, 96, 45,B355,  1,  1,  1,  1,  1,  1, 50, 70 
B, 96, 46,B351,  0,  0,  0,  1,  1,  0, 50, 50 
B, 96, 47,B354,  1,  1,  1,  1,  1,  1, 50, 50 
B, 96, 48,B366,  1,  1,  1,  1,  1,  1, 50, 50 
B, 96, 49,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 96, 50,B365,  0,  0,  0,  0,  1,  0, 60, 60 
B, 96, 51,B362,  1,  1,  1,  1,  1,  1, 80, 70 
B, 96, 52,B361,  1,  1,  1,  1,  1,  0, 50, 60 
B, 97,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 97,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97,  3,B122,  1,  1,  1,  1,  1,  1, 50, 70 
B, 97,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B, 97,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97,  8,B154,  1,  1,  1,  1,  1,  1, 80, 80 
B, 97,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 97, 10,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97, 11,B157,  1,  1,  1,  1,  1,  1, 50,100 
B, 97, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97, 13,B164,  0,  0,  0,  1,  1,  1, 60, 50 
B, 97, 14,B167,  0,  0,  0,  0,  0,  0, 50, 50 
B, 97, 15,B165,  0,  0,  1,  1,  1,  1, 50, 70 
B, 97, 16,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B, 97, 17,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B, 97, 18,B302,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97, 19,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B, 97, 20,B304,  0,  0,  0,  0,  0,  0, 70, 80 
B, 97, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97, 22,B311,  1,  1,  1,  1,  1,  1, 80,100 
B, 97, 23,B315,  1,  1,  1,  1,  1,  1, 80, 60 
B, 97, 24,B313,  0,  0,  0,  0,  0,  1, 50, 50 
B, 97, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97, 26,B312,  0,  1,  1,  1,  1,  1, 50, 50 
B, 97, 27,B326,  1,  1,  1,  1,  1,  1, 80, 50 
B, 97, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97, 29,B323,  0,  0,  0,  1,  1,  1, 50, 50 
B, 97, 30,B322,  0,  1,  0,  1,  0,  1, 50, 50 
B, 97, 31,B324,  1,  1,  1,  1,  1,  1, 50, 60 
B, 97, 32,B325,  1,  1,  1,  1,  1,  1, 50, 60 
B, 97, 33,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 97, 34,B332,  1,  0,  0,  1,  1,  1, 50, 90 
B, 97, 35,B333,  0,  0,  0,  0,  0,  1, 50, 60 
B, 97, 36,B331,  0,  0,  0,  1,  1,  1, 50, 50 
B, 97, 37,B334,  0,  0,  0,  1,  1,  1, 50, 50 
B, 97, 38,B344,  1,  1,  1,  1,  1,  1, 50, 60 
B, 97, 39,B342,  1,  1,  1,  1,  1,  1, 60, 80 
B, 97, 40,B341,  1,  1,  1,  1,  1,  1, 80, 70 
B, 97, 41,B346,  0,  0,  0,  0,  1,  1, 70, 60 
B, 97, 42,B343,  0,  0,  1,  1,  0,  1, 50, 50 
B, 97, 43,B345,  1,  1,  1,  1,  1,  1, 50, 70 
B, 97, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B, 97, 45,B355,  1,  1,  1,  1,  1,  1, 50, 50 
B, 97, 46,B351,  0,  0,  0,  1,  1,  1, 50, 60 
B, 97, 47,B354,  1,  0,  0,  0,  0,  1, 50, 70 
B, 97, 48,B364,  0,  0,  0,  0,  0,  1, 90, 90 
B, 97, 49,B366,  1,  0,  0,  1,  1,  1, 80, 90 
B, 97, 50,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B, 97, 51,B362,  0,  0,  0,  0,  0,  1, 60, 60 
B, 97, 52,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 98,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B, 98,  2,B115,  1,  1,  1,  1,  1,  1, 50, 70 
B, 98,  3,B122,  1,  1,  1,  1,  1,  1, 90, 90 
B, 98,  4,B136,  0,  0,  1,  1,  1,  1, 50, 50 
B, 98,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B, 98,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 98,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 98,  8,B154,  1,  1,  1,  1,  1,  1, 80, 80 
B, 98,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 98, 10,B155,  1,  1,  1,  1,  1,  1, 60, 60 
B, 98, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 98, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B, 98, 13,B164,  1,  1,  1,  1,  1,  1, 70, 80 
B, 98, 14,B167,  1,  1,  1,  1,  1,  1, 60, 80 
B, 98, 15,B165,  1,  1,  1,  1,  1,  1, 50, 80 
B, 98, 16,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 98, 17,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B, 98, 18,B302,  1,  1,  1,  1,  1,  1, 80, 80 
B, 98, 19,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B, 98, 20,B304,  1,  1,  1,  1,  1,  1, 50, 50 
B, 98, 21,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B, 98, 22,B311,  1,  1,  1,  1,  1,  1, 70,100 
B, 98, 23,B315,  1,  1,  1,  1,  1,  1, 60, 80 
B, 98, 24,B313,  0,  1,  1,  1,  1,  1, 50, 60 
B, 98, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 98, 26,B312,  0,  0,  0,  1,  1,  1, 50, 50 
B, 98, 27,B326,  0,  0,  1,  1,  0,  1, 70, 70 
B, 98, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B, 98, 29,B323,  1,  1,  1,  1,  1,  1,100,100 
B, 98, 30,B322,  1,  1,  1,  1,  1,  1, 80, 80 
B, 98, 31,B324,  1,  1,  1,  1,  1,  1, 50, 70 
B, 98, 32,B325,  1,  1,  1,  1,  1,  1, 50, 70 
B, 98, 33,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B, 98, 34,B332,  1,  0,  1,  1,  1,  1, 70, 90 
B, 98, 35,B333,  0,  0,  0,  0,  0,  0, 60, 60 
B, 98, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B, 98, 37,B334,  1,  1,  1,  1,  1,  1, 50, 70 
B, 98, 38,B342,  1,  1,  1,  1,  1,  1, 50, 70 
B, 98, 39,B346,  0,  0,  0,  0,  1,  1, 60, 80 
B, 98, 40,B344,  1,  1,  1,  1,  1,  1, 70, 80 
B, 98, 41,B343,  1,  1,  1,  1,  1,  1, 60, 70 
B, 98, 42,B341,  1,  1,  1,  1,  1,  1, 70, 50 
B, 98, 43,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B, 98, 44,B352,  0,  1,  1,  1,  1,  1, 90, 90 
B, 98, 45,B355,  0,  0,  0,  0,  1,  1, 90, 80 
B, 98, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B, 98, 47,B354,  0,  0,  0,  0,  0,  1, 50, 60 
B, 98, 48,B364,  1,  1,  1,  1,  1,  1, 90, 90 
B, 98, 49,B366,  0,  0,  0,  0,  0,  1, 50, 80 
B, 98, 50,B365,  0,  0,  0,  0,  1,  1, 50, 50 
B, 98, 51,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B, 98, 52,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B, 99,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B, 99,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B, 99,  3,B122,  0,  1,  1,  1,  1,  1, 90, 90 
B, 99,  4,B136,  0,  1,  1,  1,  1,  1, 50, 50 
B, 99,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B, 99,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B, 99,  8,B154,  1,  1,  1,  1,  1,  1, 50, 50 
B, 99,  9,B156,  1,  1,  1,  1,  1,  1, 50,100 
B, 99, 10,B155,  1,  1,  1,  1,  1,  1, 50, 50 
B, 99, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 13,B164,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 14,B167,  1,  1,  1,  1,  1,  1, 70, 60 
B, 99, 15,B165,  0,  1,  0,  0,  0,  0, 50, 50 
B, 99, 16,B305,  0,  0,  0,  0,  0,  0, 80, 70 
B, 99, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B, 99, 18,B301,  0,  0,  0,  0,  0,  0, 80, 50 
B, 99, 19,B302,  0,  0,  0,  0,  0,  0, 80, 70 
B, 99, 20,B304,  0,  1,  1,  1,  1,  1, 90, 70 
B, 99, 21,B311,  1,  1,  1,  0,  0,  0, 80, 90 
B, 99, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 23,B315,  0,  0,  0,  0,  0,  0, 60, 80 
B, 99, 24,B313,  0,  1,  1,  1,  1,  1, 50, 50 
B, 99, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 26,B312,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 27,B326,  0,  1,  0,  1,  0,  1, 50, 50 
B, 99, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 29,B323,  0,  0,  0,  0,  0,  0, 50, 60 
B, 99, 30,B322,  0,  0,  0,  1,  0,  1, 70, 70 
B, 99, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B, 99, 32,B324,  0,  1,  0,  0,  0,  0, 50, 50 
B, 99, 33,B332,  0,  1,  0,  0,  0,  0, 50, 70 
B, 99, 34,B346,  1,  1,  0,  0,  0,  0, 50, 70 
B, 99, 35,B342,  1,  1,  1,  1,  1,  1,100,100 
B, 99, 36,B344,  0,  0,  0,  0,  0,  0, 80, 80 
B, 99, 37,B343,  1,  1,  0,  0,  0,  0, 50, 50 
B, 99, 38,B341,  1,  0,  0,  0,  0,  0, 80, 70 
B, 99, 39,B345,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 40,B352,  1,  1,  1,  1,  1,  0, 90, 80 
B, 99, 41,B355,  0,  0,  0,  0,  0,  0, 50, 50 
B, 99, 42,B351,  0,  0,  0,  0,  0,  0, 50, 60 
B, 99, 43,B354,  0,  0,  0,  0,  0,  0, 80, 70 
B, 99, 44,B366,  1,  1,  0,  0,  0,  0, 50, 60 
B, 99, 45,B364,  1,  1,  1,  1,  1,  1, 50, 60 
B, 99, 46,B362,  1,  1,  1,  1,  1,  1, 50, 50 
B, 99, 47,B361,  0,  0,  0,  0,  0,  0, 50, 60 
B, 99, 48,B365,  0,  0,  0,  0,  0,  0, 50, 50 
B,100,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,100,  2,B115,  1,  1,  1,  1,  1,  1,100, 80 
B,100,  3,B122,  1,  1,  1,  1,  1,  1, 80, 80 
B,100,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B,100,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B,100,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,100,  7,B147,  0,  0,  0,  0,  0,  0, 60, 50 
B,100,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B,100,  9,B156,  0,  0,  0,  1,  1,  1, 50,100 
B,100, 10,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B,100, 11,B157,  1,  1,  1,  1,  1,  1, 50, 80 
B,100, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,100, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B,100, 14,B167,  1,  1,  1,  1,  1,  1, 80, 90 
B,100, 15,B165,  1,  1,  1,  1,  1,  1, 50, 80 
B,100, 16,B305,  0,  1,  1,  1,  1,  1, 70, 70 
B,100, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B,100, 18,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B,100, 19,B301,  1,  1,  1,  1,  1,  1, 80, 90 
B,100, 20,B304,  1,  0,  0,  0,  0,  0, 90, 60 
B,100, 21,B311,  0,  0,  1,  1,  1,  1, 90,100 
B,100, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,100, 23,B315,  1,  1,  1,  1,  1,  1, 80, 90 
B,100, 24,B313,  1,  1,  1,  1,  1,  1, 80, 90 
B,100, 25,B316,  0,  0,  1,  1,  1,  1, 50, 50 
B,100, 26,B312,  1,  0,  1,  1,  1,  1, 50, 70 
B,100, 27,B326,  1,  0,  1,  1,  1,  1, 50, 50 
B,100, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B,100, 29,B323,  0,  0,  1,  1,  1,  1, 50, 70 
B,100, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B,100, 31,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B,100, 32,B324,  1,  0,  1,  1,  1,  1, 50, 70 
B,100, 33,B335,  1,  1,  1,  1,  1,  1,100,100 
B,100, 34,B332,  1,  1,  1,  1,  1,  1, 70,100 
B,100, 35,B333,  1,  1,  1,  1,  1,  1, 50, 70 
B,100, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B,100, 37,B334,  1,  1,  1,  1,  1,  1, 50, 90 
B,100, 38,B342,  1,  1,  1,  1,  1,  1,100,100 
B,100, 39,B344,  0,  0,  0,  0,  1,  1, 80, 70 
B,100, 40,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,100, 41,B341,  0,  0,  0,  0,  0,  0, 70, 80 
B,100, 42,B343,  0,  0,  1,  1,  1,  1, 50, 60 
B,100, 43,B345,  1,  1,  1,  1,  1,  1,100,100 
B,100, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B,100, 45,B355,  0,  0,  0,  1,  1,  1, 50, 80 
B,100, 46,B351,  1,  1,  1,  1,  1,  1, 80, 90 
B,100, 47,B354,  0,  0,  0,  0,  0,  0, 80, 60 
B,100, 48,B364,  1,  1,  1,  1,  1,  1, 80, 90 
B,100, 49,B366,  1,  1,  1,  1,  1,  1, 60, 80 
B,100, 50,B365,  0,  0,  0,  0,  1,  1, 50, 60 
B,100, 51,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B,100, 52,B362,  1,  1,  1,  1,  1,  1, 80, 90 
B,101,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,101,  2,B115,  1,  1,  1,  1,  1,  1, 70, 70 
B,101,  3,B122,  0,  0,  0,  0,  0,  0, 80, 70 
B,101,  4,B136,  1,  1,  1,  1,  1,  1,100,100 
B,101,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B,101,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B,101,  7,B147,  1,  1,  1,  1,  1,  1,100,100 
B,101,  8,B154,  0,  0,  0,  0,  0,  0, 90, 90 
B,101,  9,B156,  1,  1,  0,  1,  1,  1, 50, 50 
B,101, 10,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B,101, 11,B157,  1,  1,  1,  1,  1,  1, 50, 70 
B,101, 12,B166,  0,  1,  0,  1,  1,  1, 50, 50 
B,101, 13,B164,  1,  1,  1,  1,  1,  1, 80, 90 
B,101, 14,B167,  1,  1,  1,  1,  1,  1, 70, 80 
B,101, 15,B165,  0,  1,  1,  1,  1,  1, 50, 60 
B,101, 16,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B,101, 17,B305,  0,  0,  0,  0,  0,  0, 80, 60 
B,101, 18,B301,  1,  1,  1,  1,  1,  1,100,100 
B,101, 19,B302,  0,  0,  0,  0,  0,  0, 90, 80 
B,101, 20,B304,  1,  1,  1,  1,  0,  0, 90, 90 
B,101, 21,B311,  0,  0,  0,  1,  0,  0, 90, 80 
B,101, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B,101, 23,B315,  1,  1,  1,  1,  1,  1, 70, 80 
B,101, 24,B313,  1,  1,  1,  1,  1,  1, 60, 60 
B,101, 25,B316,  0,  1,  0,  0,  1,  0, 50, 50 
B,101, 26,B312,  0,  0,  0,  0,  0,  0, 70, 70 
B,101, 27,B326,  0,  1,  0,  1,  0,  1, 50, 50 
B,101, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B,101, 29,B323,  0,  1,  1,  1,  1,  1, 60, 60 
B,101, 30,B322,  0,  0,  0,  0,  1,  1, 80, 80 
B,101, 31,B325,  1,  1,  1,  1,  1,  1, 60, 70 
B,101, 32,B324,  1,  1,  1,  1,  1,  1,100,100 
B,101, 33,B332,  1,  1,  1,  1,  1,  1, 80, 90 
B,101, 34,B335,  1,  0,  0,  0,  0,  0, 50, 80 
B,101, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B,101, 36,B331,  0,  0,  1,  1,  1,  1, 60, 70 
B,101, 37,B334,  0,  0,  0,  0,  0,  1, 70, 60 
B,101, 38,B342,  0,  0,  0,  0,  0,  0, 80, 70 
B,101, 39,B346,  0,  0,  0,  0,  0,  1, 50, 60 
B,101, 40,B344,  1,  1,  1,  1,  1,  1, 60, 60 
B,101, 41,B343,  0,  0,  0,  0,  0,  1, 90, 90 
B,101, 42,B341,  0,  0,  0,  0,  0,  0, 80, 80 
B,101, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B,101, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,101, 45,B355,  1,  1,  1,  1,  1,  1, 50, 90 
B,101, 46,B351,  0,  0,  0,  0,  0,  0, 60, 50 
B,101, 47,B354,  0,  1,  1,  1,  1,  1, 50, 60 
B,101, 48,B366,  1,  1,  1,  1,  1,  1, 50, 80 
B,101, 49,B364,  0,  0,  0,  0,  0,  0, 90, 90 
B,101, 50,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B,101, 51,B362,  1,  1,  1,  1,  1,  1, 80, 80 
B,101, 52,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B,102,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B,102,  2,B115,  0,  0,  0,  0,  0,  0, 70, 70 
B,102,  3,B122,  0,  0,  0,  0,  0,  0,100,100 
B,102,  4,B136,  1,  0,  0,  0,  0,  0, 50, 50 
B,102,  5,B137,  1,  1,  1,  1,  1,  1, 80, 90 
B,102,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,102,  7,B147,  0,  0,  0,  0,  0,  0, 50, 50 
B,102,  8,B154,  0,  0,  0,  0,  0,  0, 80, 90 
B,102,  9,B156,  1,  1,  1,  0,  0,  0,100,100 
B,102, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B,102, 11,B157,  1,  1,  1,  0,  0,  0, 50, 70 
B,102, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,102, 13,B164,  0,  0,  0,  0,  0,  0, 70, 90 
B,102, 14,B167,  0,  0,  0,  0,  0,  0, 70, 80 
B,102, 15,B165,  0,  0,  0,  0,  0,  0, 80, 90 
B,102, 16,B303,  0,  0,  0,  0,  0,  0,100,100 
B,102, 17,B305,  0,  0,  0,  0,  0,  0, 50, 50 
B,102, 18,B302,  1,  1,  1,  0,  0,  0, 90, 80 
B,102, 19,B301,  1,  1,  1,  1,  1,  1, 90, 60 
B,102, 20,B304,  1,  1,  1,  1,  1,  1, 90, 50 
B,102, 21,B311,  1,  1,  1,  0,  0,  0, 90,100 
B,102, 22,B314,  0,  0,  1,  0,  0,  0, 50, 50 
B,102, 23,B315,  0,  0,  1,  0,  0,  0, 80, 80 
B,102, 24,B313,  1,  1,  1,  1,  1,  1, 70, 70 
B,102, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,102, 26,B312,  1,  0,  0,  0,  0,  0, 50, 50 
B,102, 27,B326,  0,  1,  0,  1,  0,  1, 50, 50 
B,102, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B,102, 29,B322,  0,  0,  0,  0,  0,  0,100,100 
B,102, 30,B323,  0,  0,  0,  0,  0,  0, 50, 60 
B,102, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,102, 32,B324,  0,  1,  0,  0,  0,  0, 60, 70 
B,102, 33,B335,  0,  0,  0,  0,  0,  0, 80, 80 
B,102, 34,B332,  0,  0,  0,  0,  0,  0, 90, 90 
B,102, 35,B333,  1,  1,  1,  1,  1,  1, 60, 50 
B,102, 36,B331,  1,  1,  1,  1,  0,  0, 60, 50 
B,102, 37,B334,  0,  1,  0,  0,  0,  0, 60, 70 
B,102, 38,B346,  0,  0,  0,  0,  0,  0, 60, 60 
B,102, 39,B344,  0,  0,  0,  0,  0,  0, 90, 90 
B,102, 40,B341,  0,  0,  0,  0,  0,  0,100,100 
B,102, 41,B343,  1,  0,  0,  0,  0,  0, 60, 50 
B,102, 42,B342,  0,  0,  0,  0,  0,  0, 70, 80 
B,102, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B,102, 44,B352,  0,  0,  0,  0,  0,  0, 90,100 
B,102, 45,B355,  0,  0,  0,  0,  0,  0, 90, 90 
B,102, 46,B351,  1,  1,  1,  1,  0,  0, 50, 60 
B,102, 47,B354,  1,  1,  1,  0,  0,  0, 60, 60 
B,102, 48,B364,  0,  0,  0,  0,  0,  0,100,100 
B,102, 49,B366,  0,  0,  0,  0,  0,  0, 90, 90 
B,102, 50,B365,  0,  0,  0,  0,  0,  0, 60, 70 
B,102, 51,B361,  1,  1,  1,  0,  0,  0, 50, 70 
B,102, 52,B362,  1,  1,  1,  1,  0,  0, 70, 80 
B,103,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B,103,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B,103,  3,B122,  1,  0,  0,  0,  0,  0, 60, 80 
B,103,  4,B136,  1,  0,  0,  0,  0,  0, 50, 50 
B,103,  5,B137,  1,  1,  1,  1,  1,  1, 90, 80 
B,103,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,103,  7,B147,  0,  0,  0,  0,  0,  0, 50, 60 
B,103,  8,B154,  1,  1,  1,  1,  1,  1,100,100 
B,103,  9,B156,  0,  0,  0,  0,  0,  0, 50, 80 
B,103, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B,103, 11,B157,  1,  1,  1,  0,  0,  0, 50, 50 
B,103, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,103, 13,B164,  1,  1,  1,  1,  1,  1, 90, 90 
B,103, 14,B167,  1,  1,  1,  1,  1,  1, 50, 60 
B,103, 15,B165,  1,  1,  1,  1,  1,  1, 70, 60 
B,103, 16,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B,103, 17,B305,  1,  1,  1,  1,  1,  1, 70, 70 
B,103, 18,B302,  0,  0,  0,  0,  0,  0, 90, 80 
B,103, 19,B301,  0,  0,  0,  0,  0,  0, 70, 70 
B,103, 20,B304,  1,  1,  1,  1,  1,  1, 80, 90 
B,103, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B,103, 22,B314,  0,  0,  1,  1,  1,  1, 50, 50 
B,103, 23,B315,  0,  0,  0,  1,  0,  0, 70, 80 
B,103, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B,103, 25,B316,  0,  0,  0,  0,  0,  0, 50, 50 
B,103, 26,B312,  1,  0,  1,  1,  1,  0, 50, 50 
B,103, 27,B326,  0,  1,  0,  1,  0,  1, 50, 50 
B,103, 28,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B,103, 29,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B,103, 30,B322,  1,  1,  1,  1,  1,  1, 80, 80 
B,103, 31,B325,  0,  0,  0,  0,  0,  0, 70, 60 
B,103, 32,B324,  0,  0,  1,  1,  1,  1, 50, 50 
B,103, 33,B332,  0,  0,  1,  1,  1,  1, 60, 50 
B,103, 34,B335,  0,  1,  1,  1,  1,  1, 50, 80 
B,103, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B,103, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B,103, 37,B334,  1,  1,  1,  1,  1,  1, 50, 70 
B,103, 38,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B,103, 39,B343,  1,  1,  1,  1,  1,  1, 50, 50 
B,103, 40,B346,  1,  1,  1,  1,  1,  1, 50, 50 
B,103, 41,B342,  0,  1,  1,  1,  1,  1, 50, 60 
B,103, 42,B341,  1,  1,  1,  1,  1,  1, 60, 80 
B,103, 43,B345,  1,  1,  1,  1,  1,  1, 50, 70 
B,103, 44,B352,  0,  0,  0,  1,  1,  1,100, 90 
B,103, 45,B355,  1,  1,  1,  1,  1,  1, 80, 90 
B,103, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B,103, 47,B354,  1,  1,  1,  1,  1,  1, 50, 70 
B,103, 48,B366,  0,  0,  1,  1,  1,  1, 50, 80 
B,103, 49,B364,  0,  0,  0,  0,  0,  0, 50, 60 
B,103, 50,B365,  0,  0,  0,  1,  1,  1, 50, 60 
B,103, 51,B362,  0,  0,  0,  1,  1,  1, 60, 70 
B,103, 52,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B,104,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B,104,  2,B115,  1,  1,  1,  1,  1,  1, 90,100 
B,104,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B,104,  4,B136,  0,  0,  0,  0,  0,  0,100,100 
B,104,  5,B137,  1,  1,  1,  1,  1,  1, 80, 70 
B,104,  6,B146,  1,  1,  1,  1,  1,  1, 90, 90 
B,104,  7,B147,  0,  0,  0,  0,  0,  0, 50, 60 
B,104,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B,104,  9,B156,  0,  0,  0,  0,  0,  0,100,100 
B,104, 10,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B,104, 11,B157,  0,  0,  0,  0,  0,  0,100,100 
B,104, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 13,B164,  0,  1,  0,  0,  0,  0, 50, 50 
B,104, 14,B167,  1,  1,  1,  1,  1,  1, 70, 70 
B,104, 15,B165,  0,  0,  0,  0,  0,  0, 50, 50 
B,104, 16,B303,  0,  0,  0,  0,  0,  0,100,100 
B,104, 17,B305,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 18,B302,  0,  0,  0,  0,  0,  0,100,100 
B,104, 19,B301,  1,  1,  1,  1,  1,  1, 50, 70 
B,104, 20,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B,104, 21,B311,  1,  1,  1,  1,  1,  1,100,100 
B,104, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 23,B315,  0,  0,  0,  0,  0,  0,100,100 
B,104, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 25,B316,  0,  0,  1,  0,  0,  0, 50, 50 
B,104, 26,B312,  0,  0,  1,  1,  0,  1, 50, 50 
B,104, 27,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 28,B321,  0,  0,  0,  0,  0,  0,100,100 
B,104, 29,B322,  0,  0,  0,  0,  0,  0,100,100 
B,104, 30,B323,  1,  1,  1,  1,  1,  1, 60, 60 
B,104, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 32,B324,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 33,B332,  1,  1,  1,  1,  1,  1, 60,100 
B,104, 34,B335,  1,  1,  1,  1,  1,  1, 80, 80 
B,104, 35,B333,  1,  1,  1,  1,  1,  1, 60, 60 
B,104, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B,104, 37,B334,  0,  1,  1,  1,  1,  1, 50, 60 
B,104, 38,B342,  0,  1,  1,  1,  1,  1, 50, 50 
B,104, 39,B341,  1,  1,  1,  1,  1,  1,100,100 
B,104, 40,B346,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 41,B344,  0,  0,  0,  1,  1,  1, 50, 70 
B,104, 42,B345,  0,  0,  0,  1,  1,  0, 50, 50 
B,104, 43,B343,  1,  0,  1,  1,  1,  1, 50, 50 
B,104, 44,B352,  0,  0,  0,  0,  0,  0,100,100 
B,104, 45,B355,  0,  0,  0,  0,  1,  1, 50, 50 
B,104, 46,B354,  1,  1,  1,  1,  1,  1, 50, 50 
B,104, 47,B351,  1,  1,  1,  1,  1,  1, 60, 70 
B,104, 48,B364,  0,  0,  0,  1,  1,  1,100, 90 
B,104, 49,B366,  0,  0,  0,  0,  1,  1, 50, 60 
B,104, 50,B365,  1,  1,  1,  1,  1,  1, 60, 60 
B,104, 51,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B,104, 52,B362,  0,  0,  0,  0,  1,  1, 70, 70 
B,105,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,105,  2,B115,  1,  0,  0,  0,  0,  0, 50, 50 
B,105,  3,B122,  1,  1,  1,  1,  1,  1, 50, 50 
B,105,  4,B136,  0,  1,  0,  0,  0,  0, 50, 60 
B,105,  5,B137,  1,  1,  1,  1,  1,  1, 90, 80 
B,105,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,105,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B,105,  8,B154,  0,  0,  0,  0,  0,  0, 50, 80 
B,105,  9,B156,  1,  1,  1,  1,  1,  1, 80,100 
B,105, 10,B155,  0,  0,  1,  0,  0,  0, 50, 50 
B,105, 11,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 13,B164,  1,  1,  1,  1,  1,  1, 50, 90 
B,105, 14,B167,  0,  0,  0,  0,  0,  0, 50, 50 
B,105, 15,B165,  1,  0,  1,  1,  1,  1, 50, 60 
B,105, 16,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 17,B305,  0,  0,  0,  1,  1,  1, 50, 70 
B,105, 18,B302,  0,  0,  0,  0,  0,  0, 90, 70 
B,105, 19,B301,  0,  0,  0,  0,  0,  0, 50, 50 
B,105, 20,B304,  1,  1,  0,  1,  1,  1, 60, 90 
B,105, 21,B311,  1,  1,  0,  1,  1,  1,100,100 
B,105, 22,B314,  1,  1,  0,  1,  1,  1, 50, 50 
B,105, 23,B315,  0,  0,  0,  0,  1,  1, 80, 80 
B,105, 24,B313,  0,  0,  0,  0,  1,  1, 50, 50 
B,105, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 26,B312,  1,  1,  0,  1,  1,  1, 50, 60 
B,105, 27,B326,  0,  0,  0,  0,  1,  1, 50, 50 
B,105, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 29,B322,  1,  1,  1,  1,  1,  1,100,100 
B,105, 30,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 32,B324,  0,  1,  1,  1,  1,  1, 50, 80 
B,105, 33,B332,  0,  0,  1,  1,  1,  1, 50, 50 
B,105, 34,B335,  0,  0,  0,  0,  0,  0, 50, 50 
B,105, 35,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 36,B331,  0,  0,  0,  0,  1,  1, 50, 50 
B,105, 37,B334,  1,  0,  1,  1,  1,  1, 50, 60 
B,105, 38,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B,105, 39,B344,  0,  0,  0,  0,  0,  1, 50, 50 
B,105, 40,B343,  1,  1,  1,  1,  1,  0, 50, 50 
B,105, 41,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B,105, 42,B342,  1,  1,  1,  1,  1,  1, 50, 60 
B,105, 43,B341,  1,  1,  1,  1,  1,  1, 60, 60 
B,105, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,105, 45,B355,  1,  1,  1,  1,  1,  1, 50, 80 
B,105, 46,B351,  0,  0,  0,  0,  1,  1, 50, 60 
B,105, 47,B354,  1,  1,  1,  1,  1,  1, 50, 60 
B,105, 48,B364,  0,  0,  0,  0,  0,  0, 50, 60 
B,105, 49,B366,  1,  1,  1,  1,  1,  1, 50,100 
B,105, 50,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B,105, 51,B362,  1,  1,  1,  1,  1,  1, 60, 80 
B,105, 52,B361,  0,  1,  1,  1,  1,  1, 50, 60 
B,106,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B,106,  2,B115,  1,  1,  1,  1,  1,  1, 70, 80 
B,106,  3,B122,  1,  1,  1,  1,  1,  1, 50, 80 
B,106,  4,B136,  0,  1,  1,  1,  1,  1, 50, 50 
B,106,  5,B137,  1,  1,  1,  1,  1,  1, 50, 60 
B,106,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B,106,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B,106,  8,B154,  0,  0,  1,  1,  1,  1, 50, 50 
B,106,  9,B156,  0,  0,  0,  0,  0,  0, 50, 80 
B,106, 10,B155,  0,  0,  0,  1,  1,  1, 60, 50 
B,106, 11,B157,  0,  0,  0,  1,  1,  1, 50, 60 
B,106, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B,106, 13,B164,  1,  1,  1,  1,  1,  1, 60,100 
B,106, 14,B167,  0,  0,  0,  0,  0,  0, 70, 50 
B,106, 15,B165,  1,  1,  0,  1,  1,  1, 60, 60 
B,106, 16,B303,  0,  0,  0,  0,  0,  0, 70, 70 
B,106, 17,B305,  1,  1,  1,  1,  1,  1, 50, 80 
B,106, 18,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B,106, 19,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B,106, 20,B304,  1,  0,  0,  1,  1,  1, 80, 90 
B,106, 21,B311,  1,  1,  1,  1,  1,  1, 70,100 
B,106, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,106, 23,B315,  0,  0,  0,  0,  1,  1, 90, 80 
B,106, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B,106, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,106, 26,B312,  1,  1,  1,  1,  1,  1, 50, 60 
B,106, 27,B326,  0,  1,  0,  1,  1,  1, 50, 50 
B,106, 28,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B,106, 29,B322,  1,  1,  1,  1,  1,  1, 90, 90 
B,106, 30,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B,106, 31,B325,  0,  0,  0,  0,  0,  0, 60, 60 
B,106, 32,B324,  1,  0,  0,  1,  1,  1, 50, 60 
B,106, 33,B332,  1,  0,  0,  1,  1,  1, 50, 80 
B,106, 34,B335,  1,  1,  1,  1,  1,  1, 70, 70 
B,106, 35,B333,  0,  0,  0,  0,  0,  1, 50, 70 
B,106, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B,106, 37,B334,  1,  1,  1,  1,  1,  1, 50, 60 
B,106, 38,B344,  1,  1,  1,  1,  1,  1, 50, 60 
B,106, 39,B346,  1,  1,  1,  1,  1,  1, 50, 60 
B,106, 40,B342,  1,  1,  1,  1,  1,  1, 50, 50 
B,106, 41,B343,  1,  1,  1,  1,  1,  1, 50, 60 
B,106, 42,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B,106, 43,B341,  0,  0,  0,  0,  0,  0, 60, 50 
B,106, 44,B352,  0,  0,  0,  0,  1,  1, 90, 90 
B,106, 45,B355,  1,  1,  1,  1,  1,  1, 50, 80 
B,106, 46,B351,  1,  1,  1,  1,  1,  1, 50, 70 
B,106, 47,B354,  1,  1,  1,  1,  1,  1, 60, 80 
B,106, 48,B366,  0,  0,  0,  0,  0,  1, 50, 70 
B,106, 49,B365,  0,  0,  0,  1,  1,  1, 50, 60 
B,106, 50,B362,  1,  1,  1,  1,  1,  1, 60, 70 
B,106, 51,B361,  0,  0,  0,  1,  1,  1, 50, 70 
B,106, 52,B364,  1,  1,  1,  1,  1,  1, 80, 90 
B,107,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B,107,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B,107,  3,B122,  1,  1,  1,  1,  1,  1, 80, 90 
B,107,  4,B136,  1,  1,  1,  1,  1,  1, 60, 80 
B,107,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B,107,  6,B146,  0,  0,  0,  0,  0,  0, 50, 50 
B,107,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B,107,  8,B154,  1,  1,  1,  1,  1,  1, 90, 80 
B,107,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B,107, 10,B155,  1,  1,  1,  1,  1,  1, 50, 60 
B,107, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B,107, 12,B164,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 13,B166,  1,  1,  1,  0,  1,  1, 50, 50 
B,107, 14,B167,  0,  0,  0,  1,  1,  1, 50, 70 
B,107, 15,B165,  1,  1,  1,  1,  1,  1, 50, 80 
B,107, 16,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 17,B305,  1,  1,  1,  1,  1,  1, 70, 70 
B,107, 18,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B,107, 19,B301,  1,  1,  1,  1,  1,  1, 90, 90 
B,107, 20,B304,  1,  1,  1,  1,  1,  1, 90, 90 
B,107, 21,B311,  0,  0,  0,  1,  1,  1, 90,100 
B,107, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 23,B315,  1,  1,  1,  1,  1,  1, 90, 90 
B,107, 24,B313,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 26,B312,  1,  1,  1,  1,  1,  1, 50, 70 
B,107, 27,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 29,B322,  1,  1,  1,  1,  1,  1,100,100 
B,107, 30,B323,  1,  0,  0,  0,  0,  0, 50, 50 
B,107, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 32,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B,107, 33,B332,  1,  1,  1,  1,  1,  1, 90,100 
B,107, 34,B335,  0,  0,  0,  0,  0,  0, 80, 70 
B,107, 35,B333,  1,  1,  1,  1,  1,  1, 50, 50 
B,107, 36,B331,  0,  0,  1,  1,  1,  1, 50, 50 
B,107, 37,B334,  1,  0,  1,  1,  1,  1, 50, 60 
B,107, 38,B344,  1,  1,  1,  1,  1,  1, 80, 80 
B,107, 39,B346,  1,  1,  1,  1,  1,  1, 50, 60 
B,107, 40,B343,  1,  1,  1,  1,  1,  1, 50, 60 
B,107, 41,B342,  1,  1,  1,  1,  1,  1, 60, 50 
B,107, 42,B345,  1,  1,  1,  1,  1,  1, 60, 70 
B,107, 43,B341,  1,  1,  1,  1,  1,  1, 70, 90 
B,107, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,107, 45,B355,  1,  1,  1,  1,  1,  1, 80, 90 
B,107, 46,B351,  1,  1,  1,  1,  1,  1, 50, 70 
B,107, 47,B354,  0,  0,  0,  0,  0,  0, 50, 50 
B,107, 48,B364,  0,  0,  0,  0,  0,  0, 50, 50 
B,107, 49,B365,  1,  1,  1,  1,  1,  1, 50, 60 
B,107, 50,B366,  1,  1,  1,  1,  1,  1, 50, 90 
B,107, 51,B362,  1,  1,  1,  1,  1,  1, 60, 80 
B,107, 52,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B,108,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,108,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B,108,  3,B122,  0,  0,  0,  0,  0,  0, 50, 70 
B,108,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B,108,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B,108,  6,B146,  1,  1,  1,  1,  1,  1, 60, 50 
B,108,  7,B147,  1,  1,  1,  0,  0,  0, 50, 50 
B,108,  8,B154,  0,  0,  0,  0,  0,  0, 90,100 
B,108,  9,B156,  0,  0,  0,  0,  0,  0, 80,100 
B,108, 10,B155,  0,  0,  0,  0,  0,  0, 50, 60 
B,108, 11,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B,108, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,108, 13,B164,  1,  1,  1,  0,  1,  1, 50, 50 
B,108, 14,B167,  0,  0,  0,  0,  0,  0, 50, 80 
B,108, 15,B165,  1,  1,  1,  1,  0,  0, 70, 50 
B,108, 16,B303,  0,  0,  0,  0,  0,  0, 50, 50 
B,108, 17,B305,  0,  0,  0,  0,  0,  0, 50, 70 
B,108, 18,B302,  0,  0,  0,  0,  0,  0, 80, 90 
B,108, 19,B301,  0,  0,  0,  0,  0,  0, 50, 90 
B,108, 20,B304,  1,  1,  1,  1,  0,  0, 80,100 
B,108, 21,B311,  1,  1,  0,  0,  0,  0, 80,100 
B,108, 22,B314,  0,  0,  0,  0,  0,  0, 50, 50 
B,108, 23,B315,  0,  0,  0,  0,  0,  0, 90, 80 
B,108, 24,B316,  0,  0,  1,  1,  1,  0, 50, 50 
B,108, 25,B313,  0,  0,  0,  0,  0,  0, 70, 70 
B,108, 26,B312,  0,  0,  0,  0,  0,  0, 50, 70 
B,108, 27,B326,  1,  0,  1,  0,  0,  0, 50, 50 
B,108, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B,108, 29,B323,  1,  1,  1,  1,  1,  1, 90,100 
B,108, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B,108, 31,B325,  0,  0,  0,  0,  0,  0, 60, 70 
B,108, 32,B324,  1,  0,  1,  0,  0,  0, 50, 60 
B,108, 33,B332,  0,  0,  1,  0,  0,  0, 60,100 
B,108, 34,B335,  0,  0,  0,  0,  0,  0, 50, 70 
B,108, 35,B333,  1,  1,  1,  1,  1,  0, 60, 70 
B,108, 36,B331,  1,  1,  1,  0,  0,  0, 50, 50 
B,108, 37,B334,  0,  1,  1,  0,  0,  0, 50, 60 
B,108, 38,B346,  1,  1,  1,  1,  0,  0, 60, 80 
B,108, 39,B341,  0,  0,  0,  0,  0,  0,100,100 
B,108, 40,B342,  1,  1,  1,  1,  1,  1,100, 70 
B,108, 41,B344,  1,  1,  1,  0,  0,  0, 50, 50 
B,108, 42,B343,  0,  0,  0,  0,  0,  0, 70, 70 
B,108, 43,B345,  1,  1,  1,  1,  1,  1, 60, 60 
B,108, 44,B352,  0,  0,  0,  0,  0,  0, 80, 80 
B,108, 45,B355,  0,  0,  0,  0,  0,  0, 50, 70 
B,108, 46,B354,  1,  1,  1,  1,  1,  0, 50, 80 
B,108, 47,B351,  0,  0,  0,  0,  0,  0, 50, 70 
B,108, 48,B365,  1,  1,  1,  1,  1,  0, 50, 60 
B,108, 49,B366,  0,  0,  0,  0,  0,  0, 50, 80 
B,108, 50,B362,  1,  1,  1,  1,  1,  1, 70, 60 
B,108, 51,B364,  1,  1,  1,  1,  1,  1, 60, 50 
B,108, 52,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B,109,  1,B101,  1,  1,  1,  1,  1,  1, 80,  0 
B,109,  2,B115,  1,  1,  1,  1,  1,  1, 80, 70 
B,109,  3,B122,  1,  1,  1,  1,  1,  1, 80,100 
B,109,  4,B136,  1,  1,  1,  1,  1,  1, 50, 80 
B,109,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B,109,  6,B146,  1,  1,  1,  1,  1,  1, 80, 90 
B,109,  7,B147,  0,  1,  1,  1,  1,  1, 50, 50 
B,109,  8,B154,  0,  0,  1,  1,  1,  1, 60, 70 
B,109,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B,109, 10,B155,  1,  1,  1,  1,  1,  1, 90, 90 
B,109, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B,109, 12,B166,  0,  0,  1,  0,  0,  0, 50, 50 
B,109, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B,109, 14,B167,  1,  1,  1,  1,  1,  1, 70, 90 
B,109, 15,B165,  1,  1,  1,  1,  1,  1, 80, 90 
B,109, 16,B302,  1,  1,  1,  1,  1,  1, 80, 90 
B,109, 17,B303,  1,  1,  1,  1,  1,  1, 80, 80 
B,109, 18,B305,  0,  0,  0,  1,  1,  1, 50,100 
B,109, 19,B301,  0,  0,  0,  0,  0,  0, 50, 50 
B,109, 20,B304,  1,  1,  0,  0,  0,  0, 90,100 
B,109, 21,B311,  0,  0,  0,  1,  1,  1, 80,100 
B,109, 22,B314,  1,  1,  1,  1,  1,  1, 50, 50 
B,109, 23,B315,  0,  0,  0,  0,  0,  0, 90, 80 
B,109, 24,B313,  1,  1,  1,  1,  1,  1, 50, 70 
B,109, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,109, 26,B312,  1,  1,  1,  1,  1,  1,100,100 
B,109, 27,B326,  0,  1,  0,  1,  1,  1,100, 50 
B,109, 28,B321,  1,  1,  1,  1,  1,  1,100,100 
B,109, 29,B322,  0,  0,  0,  0,  0,  0,100,100 
B,109, 30,B323,  0,  0,  0,  0,  1,  1, 50, 60 
B,109, 31,B325,  1,  1,  1,  1,  1,  1, 80, 80 
B,109, 32,B324,  1,  1,  0,  1,  1,  1, 50, 70 
B,109, 33,B332,  1,  1,  1,  1,  1,  1, 90,100 
B,109, 34,B335,  1,  1,  1,  1,  1,  1,100,100 
B,109, 35,B333,  1,  1,  1,  1,  1,  1, 50, 60 
B,109, 36,B331,  1,  1,  1,  1,  1,  1, 60, 60 
B,109, 37,B334,  1,  1,  1,  1,  1,  1, 60, 80 
B,109, 38,B344,  0,  0,  0,  0,  0,  1, 60, 50 
B,109, 39,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B,109, 40,B343,  1,  1,  1,  1,  1,  1, 50, 90 
B,109, 41,B345,  1,  1,  1,  1,  1,  1, 50, 80 
B,109, 42,B341,  1,  0,  0,  0,  0,  0, 50,100 
B,109, 43,B346,  0,  0,  0,  1,  1,  1, 60, 70 
B,109, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,109, 45,B355,  1,  1,  1,  1,  1,  1, 70,100 
B,109, 46,B354,  1,  1,  1,  1,  0,  1, 70, 80 
B,109, 47,B351,  1,  1,  1,  1,  1,  1, 50, 70 
B,109, 48,B364,  1,  1,  1,  1,  1,  1,100,100 
B,109, 49,B366,  0,  0,  1,  1,  1,  1, 50, 90 
B,109, 50,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B,109, 51,B365,  0,  0,  0,  1,  1,  1, 50, 70 
B,109, 52,B362,  1,  1,  1,  1,  1,  1,100,100 
B,110,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B,110,  2,B115,  1,  1,  1,  1,  1,  1, 70, 80 
B,110,  3,B122,  0,  0,  0,  0,  0,  0, 70, 50 
B,110,  4,B136,  0,  0,  0,  0,  0,  0, 50, 50 
B,110,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B,110,  6,B146,  1,  1,  1,  1,  1,  1, 50, 60 
B,110,  7,B147,  0,  1,  1,  1,  1,  1, 50, 50 
B,110,  8,B154,  0,  1,  1,  1,  1,  1, 50, 90 
B,110,  9,B156,  0,  0,  0,  0,  0,  0,100,100 
B,110, 10,B155,  0,  0,  0,  0,  0,  0, 70, 50 
B,110, 11,B157,  0,  0,  0,  0,  0,  0, 50, 50 
B,110, 12,B164,  1,  0,  1,  1,  1,  1, 50, 50 
B,110, 13,B166,  1,  1,  1,  1,  1,  1, 70, 70 
B,110, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B,110, 15,B165,  1,  1,  1,  1,  1,  1, 70, 80 
B,110, 16,B302,  0,  0,  0,  0,  0,  0, 80, 70 
B,110, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B,110, 18,B305,  1,  1,  1,  1,  1,  1,100,100 
B,110, 19,B301,  1,  1,  1,  1,  1,  1, 50, 80 
B,110, 20,B304,  0,  0,  0,  0,  0,  0, 80, 80 
B,110, 21,B311,  1,  0,  1,  1,  1,  1, 90,100 
B,110, 22,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B,110, 23,B315,  0,  0,  0,  1,  1,  1, 70, 80 
B,110, 24,B313,  1,  1,  1,  1,  1,  1, 60, 70 
B,110, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,110, 26,B312,  1,  1,  1,  1,  1,  1,100,100 
B,110, 27,B326,  1,  1,  1,  1,  1,  1,100,100 
B,110, 28,B321,  0,  0,  0,  0,  0,  0, 50, 50 
B,110, 29,B322,  0,  0,  0,  0,  0,  0, 90, 90 
B,110, 30,B323,  0,  0,  0,  0,  0,  1, 50, 70 
B,110, 31,B325,  0,  0,  0,  0,  0,  0, 50, 50 
B,110, 32,B324,  1,  0,  0,  1,  1,  1, 50, 60 
B,110, 33,B332,  1,  0,  0,  1,  1,  1, 90, 90 
B,110, 34,B335,  1,  1,  1,  1,  1,  1, 70, 80 
B,110, 35,B333,  0,  0,  0,  0,  0,  1, 50, 60 
B,110, 36,B331,  1,  1,  0,  1,  1,  1, 70, 70 
B,110, 37,B334,  1,  1,  0,  1,  1,  1, 60, 80 
B,110, 38,B346,  0,  0,  0,  0,  0,  1, 70, 70 
B,110, 39,B345,  1,  1,  1,  1,  1,  1,100,100 
B,110, 40,B343,  0,  0,  0,  0,  0,  0,100, 80 
B,110, 41,B342,  0,  0,  0,  0,  1,  1, 50, 70 
B,110, 42,B341,  1,  1,  1,  1,  1,  1, 80, 50 
B,110, 43,B344,  0,  0,  0,  0,  0,  0,100,100 
B,110, 44,B352,  1,  1,  1,  1,  1,  1, 90, 80 
B,110, 45,B354,  1,  1,  1,  1,  1,  1, 60, 70 
B,110, 46,B355,  1,  1,  1,  1,  1,  1, 80, 90 
B,110, 47,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B,110, 48,B365,  1,  1,  1,  1,  1,  1,100,100 
B,110, 49,B366,  1,  1,  1,  1,  1,  1,100,100 
B,110, 50,B364,  1,  1,  1,  1,  1,  1,100,100 
B,110, 51,B362,  0,  0,  0,  1,  1,  1, 60, 70 
B,110, 52,B361,  1,  1,  1,  1,  1,  1, 60, 80 
B,111,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B,111,  2,B115,  1,  1,  1,  1,  1,  1, 80, 80 
B,111,  3,B122,  1,  1,  1,  1,  1,  1, 90,100 
B,111,  4,B136,  0,  0,  1,  1,  1,  1, 60, 80 
B,111,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B,111,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,111,  7,B147,  1,  1,  1,  1,  1,  1, 50, 60 
B,111,  8,B154,  0,  0,  1,  1,  1,  1, 60, 70 
B,111,  9,B156,  0,  0,  1,  1,  1,  1, 50, 80 
B,111, 10,B157,  0,  0,  0,  1,  1,  1, 50, 80 
B,111, 11,B155,  1,  1,  1,  1,  1,  1,100,100 
B,111, 12,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B,111, 13,B164,  0,  0,  0,  0,  0,  0,100,100 
B,111, 14,B167,  0,  0,  0,  0,  0,  0,100,100 
B,111, 15,B165,  0,  0,  0,  0,  1,  1, 50, 50 
B,111, 16,B302,  0,  0,  0,  0,  0,  0, 60, 70 
B,111, 17,B303,  1,  1,  1,  1,  1,  1,100,100 
B,111, 18,B305,  1,  1,  1,  1,  1,  1, 50, 80 
B,111, 19,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B,111, 20,B304,  1,  0,  0,  0,  0,  0, 70, 80 
B,111, 21,B311,  1,  1,  1,  1,  1,  1, 90,100 
B,111, 22,B314,  0,  0,  1,  0,  1,  1, 50, 50 
B,111, 23,B315,  0,  0,  0,  0,  0,  0, 70, 50 
B,111, 24,B316,  1,  1,  1,  1,  1,  1, 60, 50 
B,111, 25,B313,  1,  1,  1,  1,  1,  1, 70, 80 
B,111, 26,B312,  1,  1,  1,  1,  1,  1, 80, 90 
B,111, 27,B326,  1,  1,  1,  1,  1,  0, 50, 50 
B,111, 28,B323,  1,  1,  1,  1,  1,  1, 50, 90 
B,111, 29,B322,  1,  1,  1,  1,  1,  1, 90,100 
B,111, 30,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B,111, 31,B325,  1,  1,  1,  1,  1,  1, 70, 80 
B,111, 32,B324,  1,  1,  1,  1,  1,  1, 60, 70 
B,111, 33,B332,  1,  1,  1,  1,  1,  1, 60, 90 
B,111, 34,B335,  1,  1,  1,  1,  1,  1, 60, 80 
B,111, 35,B333,  1,  1,  1,  1,  1,  1, 60, 90 
B,111, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B,111, 37,B334,  1,  1,  1,  1,  1,  1, 50, 80 
B,111, 38,B346,  1,  1,  1,  1,  1,  1, 60, 70 
B,111, 39,B343,  1,  1,  1,  1,  1,  1, 50, 90 
B,111, 40,B344,  1,  1,  1,  1,  1,  1,100,100 
B,111, 41,B342,  0,  0,  1,  1,  1,  1, 60, 70 
B,111, 42,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B,111, 43,B345,  1,  1,  1,  1,  1,  1, 70, 90 
B,111, 44,B352,  1,  1,  1,  1,  1,  1,100,100 
B,111, 45,B355,  1,  1,  1,  1,  1,  1, 70, 80 
B,111, 46,B351,  1,  1,  1,  1,  1,  1, 50, 60 
B,111, 47,B354,  1,  1,  1,  1,  1,  1, 70, 90 
B,111, 48,B366,  1,  1,  1,  1,  1,  1, 70,100 
B,111, 49,B361,  1,  1,  1,  1,  1,  1, 50, 60 
B,111, 50,B364,  1,  1,  1,  1,  1,  1,100,100 
B,111, 51,B365,  0,  0,  0,  1,  1,  1, 60, 60 
B,111, 52,B362,  1,  1,  1,  1,  1,  1, 90, 90 
B,112,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,112,  2,B115,  0,  0,  0,  0,  0,  0,100,100 
B,112,  3,B122,  1,  1,  1,  1,  1,  1, 70, 60 
B,112,  4,B136,  0,  1,  0,  0,  0,  0, 50, 50 
B,112,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B,112,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,112,  7,B147,  0,  0,  0,  0,  0,  0, 60, 60 
B,112,  8,B154,  0,  0,  0,  0,  0,  0, 60, 70 
B,112,  9,B156,  1,  1,  1,  1,  1,  1,100,100 
B,112, 10,B155,  0,  0,  0,  0,  0,  0, 60, 70 
B,112, 11,B157,  1,  1,  1,  1,  1,  1, 80, 80 
B,112, 12,B164,  1,  1,  1,  1,  1,  1, 50,100 
B,112, 13,B166,  1,  0,  1,  0,  1,  1, 50, 50 
B,112, 14,B167,  1,  1,  1,  1,  1,  1, 50, 60 
B,112, 15,B165,  1,  1,  1,  1,  1,  1, 50, 50 
B,112, 16,B302,  1,  1,  1,  1,  1,  1, 90, 90 
B,112, 17,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B,112, 18,B303,  1,  1,  1,  1,  1,  1, 60, 60 
B,112, 19,B301,  0,  0,  0,  0,  0,  0, 60, 50 
B,112, 20,B304,  1,  0,  1,  1,  1,  1, 70, 80 
B,112, 21,B311,  0,  0,  0,  0,  0,  0, 90, 90 
B,112, 22,B314,  0,  0,  0,  1,  1,  1, 50, 50 
B,112, 23,B315,  1,  1,  1,  1,  1,  1, 80, 90 
B,112, 24,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,112, 25,B313,  1,  1,  1,  1,  1,  1, 50, 60 
B,112, 26,B312,  1,  1,  1,  1,  1,  1, 50, 50 
B,112, 27,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B,112, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B,112, 29,B322,  1,  1,  1,  1,  1,  1, 50, 50 
B,112, 30,B323,  1,  1,  1,  1,  1,  1, 50, 80 
B,112, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,112, 32,B324,  0,  1,  1,  1,  1,  1, 50, 60 
B,112, 33,B332,  1,  1,  1,  1,  1,  1, 50, 70 
B,112, 34,B335,  0,  0,  0,  0,  0,  0, 50, 60 
B,112, 35,B333,  1,  1,  1,  1,  1,  1, 60, 70 
B,112, 36,B331,  0,  0,  1,  1,  1,  0, 50, 50 
B,112, 37,B334,  1,  0,  1,  1,  1,  1, 50, 70 
B,112, 38,B345,  0,  0,  0,  1,  1,  1, 60, 70 
B,112, 39,B343,  0,  0,  0,  0,  1,  1, 50, 50 
B,112, 40,B344,  0,  0,  0,  0,  0,  0, 50, 50 
B,112, 41,B342,  0,  1,  1,  1,  1,  1, 50, 60 
B,112, 42,B341,  1,  1,  1,  1,  1,  1, 80, 80 
B,112, 43,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,112, 44,B352,  1,  1,  1,  1,  1,  1, 80,100 
B,112, 45,B355,  1,  1,  1,  1,  1,  1, 70, 80 
B,112, 46,B354,  1,  1,  1,  1,  1,  1, 60, 70 
B,112, 47,B351,  0,  0,  1,  1,  1,  1, 50, 60 
B,112, 48,B365,  1,  1,  1,  1,  1,  1, 50, 70 
B,112, 49,B364,  1,  1,  1,  1,  1,  1, 80, 80 
B,112, 50,B366,  0,  0,  0,  1,  1,  1, 80, 70 
B,112, 51,B362,  0,  0,  0,  1,  1,  1, 60, 60 
B,112, 52,B361,  0,  0,  0,  1,  1,  1, 50, 60 
B,113,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,113,  2,B115,  1,  0,  0,  0,  0,  0, 50, 50 
B,113,  3,B122,  0,  0,  0,  0,  0,  0, 60, 70 
B,113,  4,B136,  1,  1,  1,  1,  1,  1, 50, 50 
B,113,  5,B137,  1,  1,  1,  1,  1,  1, 50, 50 
B,113,  6,B146,  1,  1,  1,  1,  1,  1, 70, 60 
B,113,  7,B147,  0,  0,  1,  0,  0,  0, 50, 50 
B,113,  8,B156,  1,  1,  1,  1,  1,  1, 50, 80 
B,113,  9,B154,  0,  1,  1,  1,  1,  1, 50, 50 
B,113, 10,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B,113, 11,B155,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 12,B166,  1,  1,  1,  0,  0,  0, 50, 50 
B,113, 13,B164,  1,  1,  1,  1,  1,  1, 50, 50 
B,113, 14,B167,  1,  1,  1,  1,  1,  1, 50, 50 
B,113, 15,B165,  0,  0,  1,  1,  1,  1, 50, 60 
B,113, 16,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B,113, 17,B303,  1,  1,  1,  1,  1,  1, 50, 50 
B,113, 18,B305,  0,  0,  0,  0,  0,  0, 50, 70 
B,113, 19,B304,  0,  1,  1,  1,  1,  1,100, 90 
B,113, 20,B302,  0,  0,  0,  0,  0,  0, 70, 80 
B,113, 21,B314,  0,  0,  1,  1,  1,  1, 60, 50 
B,113, 22,B311,  1,  1,  1,  1,  1,  1,100,100 
B,113, 23,B315,  0,  0,  0,  0,  1,  1, 50, 70 
B,113, 24,B316,  1,  1,  1,  1,  0,  0, 50, 50 
B,113, 25,B313,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 26,B312,  0,  0,  0,  0,  1,  1, 70, 60 
B,113, 27,B322,  1,  0,  1,  0,  1,  0, 50, 50 
B,113, 28,B326,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 29,B321,  1,  1,  1,  1,  1,  1,100,100 
B,113, 30,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 31,B324,  0,  0,  0,  0,  1,  0, 50, 50 
B,113, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,113, 33,B332,  0,  1,  0,  0,  1,  1, 50, 50 
B,113, 34,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B,113, 35,B333,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 36,B331,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 37,B334,  0,  0,  0,  0,  1,  1, 50, 50 
B,113, 38,B346,  0,  0,  0,  0,  1,  1, 60, 60 
B,113, 39,B344,  0,  0,  0,  0,  0,  0, 70, 80 
B,113, 40,B342,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 41,B341,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 42,B343,  0,  0,  0,  0,  1,  1, 50, 50 
B,113, 43,B345,  1,  1,  1,  1,  1,  1, 50, 50 
B,113, 44,B352,  1,  1,  1,  1,  1,  1, 80, 80 
B,113, 45,B351,  0,  0,  0,  0,  1,  1, 50, 60 
B,113, 46,B354,  0,  0,  0,  0,  0,  0, 80, 80 
B,113, 47,B355,  1,  1,  1,  0,  1,  1, 50, 50 
B,113, 48,B366,  0,  0,  0,  0,  0,  0, 50, 50 
B,113, 49,B365,  0,  0,  0,  0,  0,  0, 70, 70 
B,113, 50,B364,  1,  1,  1,  1,  1,  1, 50, 80 
B,113, 51,B362,  1,  1,  1,  1,  1,  1, 50, 60 
B,113, 52,B361,  0,  0,  1,  0,  1,  1, 50, 60 
B,114,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B,114,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B,114,  3,B122,  0,  0,  0,  0,  0,  0, 50, 60 
B,114,  4,B136,  0,  0,  0,  0,  0,  0, 80, 90 
B,114,  5,B137,  0,  0,  0,  0,  0,  0,100,100 
B,114,  6,B146,  1,  1,  1,  1,  1,  1, 90, 80 
B,114,  7,B147,  0,  0,  0,  0,  0,  0, 60, 70 
B,114,  8,B154,  0,  0,  0,  0,  0,  0,100,100 
B,114,  9,B155,  1,  1,  1,  1,  1,  1, 70, 50 
B,114, 10,B156,  0,  0,  0,  0,  0,  0,100,100 
B,114, 11,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B,114, 12,B164,  0,  0,  0,  0,  0,  0,100,100 
B,114, 13,B166,  0,  0,  0,  0,  0,  0, 50, 50 
B,114, 14,B167,  0,  0,  0,  0,  0,  0, 70, 90 
B,114, 15,B165,  0,  0,  0,  0,  0,  0, 90,100 
B,114, 16,B302,  0,  0,  0,  0,  0,  0,100,100 
B,114, 17,B305,  0,  0,  0,  0,  0,  0, 80,100 
B,114, 18,B303,  1,  0,  0,  0,  0,  0,100,100 
B,114, 19,B304,  0,  1,  1,  1,  1,  1,100, 80 
B,114, 20,B301,  0,  0,  0,  0,  0,  0, 90, 90 
B,114, 21,B314,  0,  0,  0,  0,  0,  0, 80, 80 
B,114, 22,B313,  0,  0,  0,  0,  0,  0, 80,100 
B,114, 23,B311,  0,  0,  0,  0,  0,  0,100,100 
B,114, 24,B315,  0,  0,  0,  0,  0,  0, 80, 90 
B,114, 25,B316,  0,  0,  0,  0,  0,  0, 60, 60 
B,114, 26,B312,  1,  1,  1,  1,  1,  1, 80, 70 
B,114, 27,B325,  1,  1,  1,  1,  1,  1, 60, 50 
B,114, 28,B321,  0,  0,  0,  0,  0,  0, 50, 70 
B,114, 29,B326,  0,  0,  0,  0,  0,  0, 50, 50 
B,114, 30,B323,  0,  0,  0,  0,  0,  0, 60, 70 
B,114, 31,B322,  0,  0,  0,  0,  0,  0,100,100 
B,114, 32,B324,  1,  1,  0,  0,  0,  1, 60, 50 
B,114, 33,B332,  0,  1,  0,  0,  0,  0, 70, 80 
B,114, 34,B335,  0,  0,  0,  0,  0,  0,100,100 
B,114, 35,B333,  0,  0,  0,  0,  0,  0,100,100 
B,114, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B,114, 37,B334,  0,  0,  0,  0,  0,  0,100,100 
B,114, 38,B344,  0,  0,  0,  0,  0,  0, 80, 90 
B,114, 39,B343,  0,  0,  0,  0,  0,  0, 80, 90 
B,114, 40,B342,  1,  1,  0,  1,  1,  1,100, 70 
B,114, 41,B341,  0,  0,  0,  0,  0,  0,100,100 
B,114, 42,B346,  0,  0,  0,  0,  0,  0, 70, 80 
B,114, 43,B345,  0,  0,  0,  0,  0,  0, 80, 90 
B,114, 44,B355,  0,  0,  0,  0,  0,  0, 50, 90 
B,114, 45,B352,  0,  0,  0,  0,  0,  0, 90,100 
B,114, 46,B354,  1,  1,  1,  1,  1,  1, 90, 70 
B,114, 47,B351,  0,  0,  0,  0,  0,  0, 50, 80 
B,114, 48,B366,  0,  1,  0,  0,  0,  0, 50, 70 
B,114, 49,B364,  0,  0,  0,  0,  0,  0, 80, 90 
B,114, 50,B365,  0,  0,  0,  0,  0,  0, 90, 90 
B,114, 51,B361,  0,  0,  0,  0,  0,  0, 50, 80 
B,114, 52,B362,  0,  0,  0,  0,  0,  0,100,100 
B,115,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,115,  2,B115,  0,  0,  0,  0,  0,  0, 50, 50 
B,115,  3,B122,  0,  0,  0,  0,  0,  0, 50, 50 
B,115,  4,B136,  0,  0,  0,  0,  0,  0, 50, 90 
B,115,  5,B137,  0,  0,  0,  0,  0,  0, 50, 50 
B,115,  6,B146,  1,  1,  0,  0,  0,  0, 50, 60 
B,115,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B,115,  8,B154,  0,  1,  0,  0,  0,  0, 50, 60 
B,115,  9,B157,  0,  0,  0,  0,  0,  0, 50, 80 
B,115, 10,B156,  1,  1,  1,  0,  0,  0, 50,100 
B,115, 11,B155,  1,  1,  1,  0,  0,  0, 50, 60 
B,115, 12,B166,  1,  0,  1,  0,  0,  0, 50, 50 
B,115, 13,B164,  1,  1,  1,  1,  1,  1,100,100 
B,115, 14,B167,  0,  0,  1,  0,  0,  0, 50, 70 
B,115, 15,B165,  1,  0,  1,  0,  0,  0, 50, 60 
B,115, 16,B303,  1,  1,  1,  1,  1,  1, 50, 60 
B,115, 17,B302,  0,  0,  0,  0,  0,  0,100, 80 
B,115, 18,B305,  1,  1,  1,  1,  0,  0, 50, 70 
B,115, 19,B304,  1,  0,  0,  0,  0,  0,100,100 
B,115, 20,B301,  0,  0,  0,  0,  0,  0, 50, 50 
B,115, 21,B316,  1,  1,  0,  0,  0,  0, 50, 50 
B,115, 22,B312,  1,  1,  0,  0,  0,  0, 50, 70 
B,115, 23,B311,  0,  0,  0,  0,  0,  0, 90,100 
B,115, 24,B315,  0,  0,  0,  0,  0,  0, 50, 80 
B,115, 25,B314,  1,  1,  0,  0,  0,  0, 50, 50 
B,115, 26,B313,  0,  0,  0,  0,  0,  0, 50, 60 
B,115, 27,B326,  0,  0,  0,  0,  0,  0, 50, 50 
B,115, 28,B322,  1,  1,  0,  0,  0,  0, 90, 80 
B,115, 29,B323,  0,  0,  0,  0,  0,  0, 50, 50 
B,115, 30,B321,  0,  0,  0,  0,  0,  0, 50, 60 
B,115, 31,B324,  1,  0,  0,  0,  0,  0, 50, 70 
B,115, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,115, 33,B332,  0,  1,  0,  0,  0,  0, 50, 70 
B,115, 34,B335,  1,  1,  1,  1,  1,  1, 50, 50 
B,115, 35,B333,  1,  1,  1,  0,  0,  0, 50, 70 
B,115, 36,B331,  0,  0,  0,  0,  0,  0, 50, 60 
B,115, 37,B334,  1,  0,  1,  0,  0,  0, 50, 70 
B,115, 38,B343,  1,  1,  1,  0,  0,  0, 50, 80 
B,115, 39,B346,  0,  0,  1,  0,  0,  0, 50, 60 
B,115, 40,B341,  0,  0,  0,  0,  1,  0, 60, 90 
B,115, 41,B344,  0,  0,  0,  0,  0,  0, 50, 60 
B,115, 42,B342,  1,  1,  1,  0,  0,  0, 50, 80 
B,115, 43,B345,  1,  1,  1,  0,  0,  0, 50, 60 
B,115, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,115, 45,B354,  0,  0,  0,  0,  0,  0, 50, 80 
B,115, 46,B355,  0,  0,  0,  0,  0,  0, 50,100 
B,115, 47,B351,  1,  1,  1,  0,  0,  0, 50, 70 
B,115, 48,B365,  0,  0,  0,  0,  0,  0, 50, 80 
B,115, 49,B362,  0,  0,  0,  0,  0,  0, 50, 70 
B,115, 50,B364,  1,  1,  1,  1,  1,  1, 50, 60 
B,115, 51,B366,  1,  1,  1,  1,  0,  0, 50, 80 
B,115, 52,B361,  0,  0,  0,  0,  0,  0, 50, 70 
B,116,  1,B101,  1,  1,  1,  1,  1,  1, 50,  0 
B,116,  2,B115,  1,  1,  1,  1,  1,  1, 80, 80 
B,116,  3,B122,  1,  1,  1,  1,  1,  1, 90, 90 
B,116,  4,B136,  0,  1,  1,  1,  1,  1, 50, 90 
B,116,  5,B137,  0,  0,  1,  1,  1,  1, 50, 50 
B,116,  6,B146,  1,  1,  1,  1,  1,  1, 50, 60 
B,116,  7,B147,  1,  1,  1,  1,  1,  1, 50, 50 
B,116,  8,B156,  1,  1,  1,  1,  1,  1, 50,100 
B,116,  9,B154,  1,  1,  1,  1,  1,  1,100,100 
B,116, 10,B155,  0,  0,  0,  0,  0,  0, 80, 50 
B,116, 11,B157,  1,  1,  1,  1,  1,  1,100,100 
B,116, 12,B164,  0,  0,  1,  1,  1,  1, 90, 50 
B,116, 13,B167,  1,  0,  1,  1,  1,  1, 50, 90 
B,116, 14,B166,  1,  0,  1,  1,  1,  1, 50, 80 
B,116, 15,B165,  1,  1,  1,  1,  1,  1, 60, 90 
B,116, 16,B302,  1,  1,  1,  1,  1,  1,100,100 
B,116, 17,B301,  1,  1,  1,  1,  1,  1, 80, 80 
B,116, 18,B305,  0,  0,  1,  1,  1,  1, 70,100 
B,116, 19,B303,  1,  1,  1,  1,  1,  1, 70, 70 
B,116, 20,B304,  0,  0,  0,  0,  0,  0, 90, 90 
B,116, 21,B311,  1,  0,  1,  1,  1,  1, 60, 80 
B,116, 22,B314,  0,  0,  1,  1,  1,  1, 70, 80 
B,116, 23,B315,  1,  1,  1,  1,  1,  1, 70, 80 
B,116, 24,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,116, 25,B313,  0,  0,  1,  1,  1,  1, 50, 80 
B,116, 26,B312,  0,  0,  1,  1,  1,  1, 60, 50 
B,116, 27,B326,  0,  0,  0,  1,  1,  1, 50, 50 
B,116, 28,B324,  1,  1,  1,  1,  1,  1, 60, 90 
B,116, 29,B323,  0,  1,  1,  1,  1,  1, 50, 80 
B,116, 30,B321,  1,  1,  1,  1,  1,  1,100,100 
B,116, 31,B322,  0,  0,  1,  1,  1,  1, 80, 90 
B,116, 32,B325,  1,  1,  1,  1,  1,  1, 70, 80 
B,116, 33,B333,  1,  1,  1,  1,  1,  1, 50,100 
B,116, 34,B332,  1,  1,  1,  1,  1,  1,100,100 
B,116, 35,B335,  1,  1,  1,  1,  1,  1,100,100 
B,116, 36,B331,  1,  1,  1,  1,  1,  1, 50, 60 
B,116, 37,B334,  1,  1,  1,  1,  1,  1, 50, 90 
B,116, 38,B343,  1,  1,  1,  1,  1,  1, 50,100 
B,116, 39,B345,  1,  1,  1,  1,  1,  1, 50, 80 
B,116, 40,B344,  0,  0,  1,  1,  1,  1, 80, 90 
B,116, 41,B346,  0,  0,  1,  1,  1,  1, 60, 80 
B,116, 42,B342,  1,  1,  1,  1,  1,  1, 80,100 
B,116, 43,B341,  1,  0,  0,  0,  0,  0,100, 90 
B,116, 44,B352,  1,  1,  1,  1,  1,  1, 90, 90 
B,116, 45,B351,  0,  1,  1,  1,  1,  1, 50, 70 
B,116, 46,B354,  1,  1,  1,  1,  1,  1, 50, 70 
B,116, 47,B355,  0,  1,  1,  1,  1,  1, 60,100 
B,116, 48,B365,  0,  0,  1,  1,  1,  1, 70, 90 
B,116, 49,B366,  0,  0,  1,  1,  1,  1, 80, 90 
B,116, 50,B364,  0,  0,  0,  1,  1,  1,100, 90 
B,116, 51,B361,  1,  1,  1,  1,  1,  1, 50, 80 
B,116, 52,B362,  0,  0,  0,  1,  1,  1, 60, 70 
B,117,  1,B101,  0,  0,  0,  0,  0,  0, 50,  0 
B,117,  2,B115,  1,  1,  1,  1,  1,  1, 50, 50 
B,117,  3,B122,  1,  1,  1,  1,  1,  1, 90, 80 
B,117,  4,B136,  1,  1,  1,  1,  1,  1, 50, 70 
B,117,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B,117,  6,B146,  1,  1,  1,  1,  1,  1, 50, 50 
B,117,  7,B147,  1,  1,  1,  1,  1,  1, 50, 60 
B,117,  8,B154,  1,  1,  1,  1,  1,  1, 80, 90 
B,117,  9,B157,  1,  1,  1,  1,  1,  1,100,100 
B,117, 10,B155,  1,  1,  1,  1,  1,  1, 70, 70 
B,117, 11,B156,  1,  1,  1,  1,  1,  1, 50,100 
B,117, 12,B166,  1,  1,  1,  1,  1,  1, 50, 50 
B,117, 13,B164,  1,  1,  1,  1,  1,  1,100, 80 
B,117, 14,B165,  1,  1,  1,  1,  1,  1, 50, 90 
B,117, 15,B167,  1,  1,  1,  1,  1,  1, 80, 90 
B,117, 16,B303,  0,  0,  0,  0,  0,  0, 90, 60 
B,117, 17,B302,  1,  1,  1,  1,  1,  1, 70, 90 
B,117, 18,B304,  1,  1,  0,  0,  0,  0, 50, 70 
B,117, 19,B305,  1,  1,  1,  1,  1,  1, 80, 80 
B,117, 20,B301,  1,  1,  1,  1,  1,  1, 50, 50 
B,117, 21,B316,  1,  1,  1,  1,  1,  1, 60, 70 
B,117, 22,B313,  1,  1,  1,  1,  1,  1, 90, 90 
B,117, 23,B311,  1,  1,  1,  1,  1,  1, 70,100 
B,117, 24,B314,  0,  0,  1,  1,  1,  1, 50, 80 
B,117, 25,B315,  1,  1,  1,  1,  1,  1, 90,100 
B,117, 26,B312,  1,  1,  1,  1,  1,  1, 70, 80 
B,117, 27,B326,  1,  1,  1,  1,  1,  1, 50, 70 
B,117, 28,B321,  1,  1,  1,  1,  1,  1, 50, 50 
B,117, 29,B323,  1,  1,  1,  1,  1,  1, 50, 50 
B,117, 30,B322,  1,  1,  1,  1,  1,  1,100,100 
B,117, 31,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,117, 32,B324,  1,  1,  1,  1,  1,  1, 50, 80 
B,117, 33,B332,  0,  1,  1,  1,  1,  1, 60, 80 
B,117, 34,B335,  1,  1,  1,  1,  1,  1, 50, 80 
B,117, 35,B331,  0,  0,  1,  1,  1,  1, 50, 50 
B,117, 36,B334,  1,  1,  1,  1,  1,  1, 60, 70 
B,117, 37,B333,  0,  0,  0,  1,  1,  1, 50, 80 
B,117, 38,B344,  1,  1,  1,  1,  1,  1, 50, 80 
B,117, 39,B345,  1,  1,  1,  1,  1,  1, 50, 80 
B,117, 40,B341,  1,  1,  1,  1,  1,  1, 50, 70 
B,117, 41,B342,  1,  1,  1,  1,  1,  1, 50, 50 
B,117, 42,B343,  0,  1,  1,  1,  1,  1, 50, 50 
B,117, 43,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,117, 44,B352,  1,  1,  1,  1,  1,  1, 90,100 
B,117, 45,B355,  1,  1,  1,  1,  1,  1, 70,100 
B,117, 46,B354,  0,  0,  0,  1,  1,  1, 60, 80 
B,117, 47,B351,  1,  0,  1,  1,  1,  1, 50, 90 
B,117, 48,B366,  1,  1,  1,  1,  1,  1, 50, 90 
B,117, 49,B365,  1,  1,  1,  1,  1,  1, 70, 90 
B,117, 50,B362,  1,  1,  1,  1,  1,  1, 70, 80 
B,117, 51,B364,  0,  0,  0,  0,  0,  1, 50, 60 
B,117, 52,B361,  1,  1,  1,  1,  1,  1, 50, 70 
B,118,  1,B101,  0,  0,  0,  0,  0,  0, 60,  0 
B,118,  2,B115,  1,  1,  1,  1,  1,  1,100,100 
B,118,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B,118,  4,B136,  1,  1,  1,  1,  1,  1,100,100 
B,118,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B,118,  6,B146,  1,  1,  1,  1,  1,  1, 80, 80 
B,118,  7,B147,  0,  1,  1,  1,  1,  1, 50, 50 
B,118,  8,B156,  0,  1,  1,  1,  1,  1, 50, 80 
B,118,  9,B155,  1,  0,  1,  1,  1,  1, 50, 60 
B,118, 10,B154,  1,  1,  1,  1,  1,  1, 70, 80 
B,118, 11,B157,  1,  1,  1,  1,  1,  1, 50, 50 
B,118, 12,B166,  1,  1,  1,  1,  1,  1, 70, 80 
B,118, 13,B165,  0,  0,  1,  1,  1,  1, 50,100 
B,118, 14,B167,  1,  1,  1,  1,  1,  1,100,100 
B,118, 15,B164,  1,  1,  1,  1,  1,  1, 70, 50 
B,118, 16,B304,  1,  1,  1,  1,  1,  1, 50, 80 
B,118, 17,B305,  0,  0,  1,  1,  1,  1, 50, 50 
B,118, 18,B301,  1,  1,  1,  1,  1,  1, 50, 60 
B,118, 19,B303,  1,  1,  1,  1,  1,  1,100,100 
B,118, 20,B302,  1,  1,  1,  1,  1,  1,100,100 
B,118, 21,B314,  1,  1,  1,  1,  1,  1, 60, 70 
B,118, 22,B315,  1,  1,  1,  1,  1,  1, 70, 80 
B,118, 23,B311,  1,  1,  1,  1,  1,  1,100,100 
B,118, 24,B313,  0,  0,  1,  1,  1,  1, 50, 70 
B,118, 25,B316,  1,  1,  1,  1,  1,  1, 50, 50 
B,118, 26,B312,  1,  1,  1,  1,  1,  1, 70, 90 
B,118, 27,B324,  1,  1,  1,  1,  1,  1,100,100 
B,118, 28,B323,  1,  1,  1,  1,  1,  1,100,100 
B,118, 29,B322,  1,  1,  1,  1,  1,  1, 50, 80 
B,118, 30,B321,  1,  1,  1,  1,  1,  1, 50,100 
B,118, 31,B326,  1,  1,  1,  1,  1,  1, 50, 50 
B,118, 32,B325,  1,  1,  1,  1,  1,  1, 50, 50 
B,118, 33,B334,  1,  1,  1,  1,  1,  1, 50, 90 
B,118, 34,B332,  1,  1,  1,  1,  1,  1, 90,100 
B,118, 35,B333,  1,  1,  1,  1,  1,  1, 50, 90 
B,118, 36,B335,  1,  1,  1,  1,  1,  1,100,100 
B,118, 37,B331,  1,  1,  1,  1,  1,  1, 60, 70 
B,118, 38,B346,  1,  1,  1,  1,  1,  1, 50, 80 
B,118, 39,B344,  1,  1,  1,  1,  1,  1, 50, 90 
B,118, 40,B342,  1,  1,  1,  1,  1,  1, 50, 90 
B,118, 41,B341,  1,  0,  0,  0,  0,  0, 50, 90 
B,118, 42,B345,  0,  0,  1,  1,  1,  1, 50, 70 
B,118, 43,B343,  0,  0,  1,  1,  1,  1, 50, 80 
B,118, 44,B352,  1,  1,  1,  1,  1,  1, 50, 90 
B,118, 45,B354,  1,  1,  1,  1,  1,  1, 50, 70 
B,118, 46,B355,  0,  1,  1,  1,  1,  1, 50, 90 
B,118, 47,B351,  1,  1,  1,  1,  1,  1, 50, 80 
B,118, 48,B362,  0,  0,  1,  1,  1,  1, 50, 60 
B,118, 49,B364,  1,  1,  1,  1,  1,  1, 60, 80 
B,118, 50,B366,  1,  1,  1,  1,  1,  1,100,100 
B,118, 51,B361,  0,  0,  1,  1,  1,  1, 50, 80 
B,118, 52,B365,  0,  0,  0,  1,  1,  1, 60, 80 
B,119,  1,B101,  1,  1,  1,  1,  1,  1, 60,  0 
B,119,  2,B115,  1,  1,  1,  1,  1,  1, 80, 80 
B,119,  3,B122,  1,  1,  1,  1,  1,  1,100,100 
B,119,  4,B136,  0,  1,  1,  1,  1,  1, 50, 80 
B,119,  5,B137,  1,  1,  1,  1,  1,  1,100,100 
B,119,  6,B146,  1,  1,  1,  1,  1,  1, 70, 80 
B,119,  7,B147,  1,  1,  1,  1,  1,  1, 60, 80 
B,119,  8,B154,  1,  1,  1,  1,  1,  1, 70, 90 
B,119,  9,B157,  1,  1,  1,  1,  1,  1, 90,100 
B,119, 10,B156,  1,  1,  1,  1,  1,  1, 80,100 
B,119, 11,B155,  0,  0,  0,  0,  0,  0, 80, 50 
B,119, 12,B164,  1,  1,  1,  1,  1,  1,100,100 
B,119, 13,B167,  1,  1,  1,  1,  1,  1, 70,100 
B,119, 14,B166,  0,  0,  0,  0,  1,  1, 60, 70 
B,119, 15,B165,  0,  0,  0,  0,  0,  0, 70, 50 
B,119, 16,B302,  1,  1,  1,  1,  1,  1, 80,100 
B,119, 17,B301,  0,  0,  0,  0,  0,  0, 70, 60 
B,119, 18,B303,  1,  1,  1,  1,  1,  1, 90, 90 
B,119, 19,B305,  1,  1,  1,  1,  1,  1, 50, 70 
B,119, 20,B304,  1,  1,  0,  0,  0,  0,100,100 
B,119, 21,B312,  0,  0,  0,  0,  1,  1, 70, 50 
B,119, 22,B315,  0,  0,  0,  0,  1,  1, 90, 60 
B,119, 23,B311,  1,  1,  1,  1,  1,  1, 90,100 
B,119, 24,B313,  1,  1,  1,  1,  1,  1, 60, 70 
B,119, 25,B314,  1,  1,  0,  0,  1,  1, 50, 50 
B,119, 26,B316,  0,  1,  1,  0,  0,  1, 50, 50 
B,119, 27,B322,  0,  0,  0,  0,  1,  1, 70, 80 
B,119, 28,B325,  1,  1,  1,  1,  1,  1, 90, 90 
B,119, 29,B321,  0,  0,  0,  0,  1,  1, 50, 70 
B,119, 30,B326,  1,  1,  1,  1,  1,  1,100, 50 
B,119, 31,B324,  0,  1,  1,  0,  1,  1, 60, 60 
B,119, 32,B323,  1,  1,  1,  1,  1,  1,100, 50 
B,119, 33,B332,  1,  1,  1,  1,  1,  1,100,100 
B,119, 34,B335,  1,  1,  1,  1,  1,  1, 50, 80 
B,119, 35,B331,  1,  1,  1,  1,  1,  1, 60, 70 
B,119, 36,B334,  1,  1,  1,  1,  1,  1, 90, 90 
B,119, 37,B333,  1,  1,  1,  1,  1,  1, 70, 80 
B,119, 38,B342,  0,  1,  1,  1,  1,  1, 50, 90 
B,119, 39,B341,  1,  1,  1,  1,  1,  1, 80,100 
B,119, 40,B346,  1,  1,  1,  1,  1,  1, 60, 80 
B,119, 41,B344,  1,  1,  1,  1,  1,  1,100,100 
B,119, 42,B343,  1,  1,  1,  1,  1,  1, 60, 90 
B,119, 43,B345,  1,  1,  1,  1,  1,  1, 60, 90 
B,119, 44,B354,  0,  0,  0,  1,  1,  1, 50, 60 
B,119, 45,B355,  1,  1,  1,  1,  1,  1, 50, 80 
B,119, 46,B351,  1,  1,  1,  1,  1,  1, 60, 90 
B,119, 47,B352,  0,  0,  0,  0,  1,  1,100, 90 
B,119, 48,B364,  1,  1,  1,  1,  1,  1, 90,100 
B,119, 49,B361,  0,  0,  0,  1,  1,  1, 60, 70 
B,119, 50,B365,  0,  0,  0,  1,  1,  1, 50, 90 
B,119, 51,B362,  0,  0,  0,  0,  1,  1, 80, 70 
B,119, 52,B366,  0,  0,  0,  0,  0,  0, 60, 50 

